Exploring Confidence Measures for Word Spotting in Heterogeneous Datasets

In recent years, convolutional neural networks (CNNs) took over the field of document analysis and they became the predominant model for word spotting. Especially attribute CNNs, which learn the mapping between a word image and an attribute representation, showed exceptional performances. The drawback of this approach is the overconfidence of neural networks when used out of their training distribution. In this paper, we explore different metrics for quantifying the confidence of a CNN in its predictions, specifically on the retrieval problem of word spotting. With these confidence measures, we limit the inability of a retrieval list to reject certain candidates. We investigate four different approaches that are either based on the network's attribute estimations or make use of a surrogate model. Our approach also aims at answering the question for which part of a dataset the retrieval system gives reliable results. We further show that there exists a direct relation between the proposed confidence measures and the quality of an estimated attribute representation.

==> data/plot_bot0001_bot_phoconfnet_wer.csv <==
cum_x,cum_wer,cum_top5_wer,split_x,split_wer,split_top5_wer
10,0.05084745762711862,0.0,0,0.10344827586206895,0.0
11,0.0461538461538461,0.0,5,0.0,0.0
12,0.04225352112676062,0.0,10,0.03448275862068961,0.0
13,0.038961038961038974,0.0,15,0.06896551724137934,0.0
14,0.048192771084337394,0.0,20,0.2068965517241379,0.06896551724137934
15,0.0449438202247191,0.0,25,0.10344827586206895,0.0
16,0.04210526315789476,0.0,30,0.13793103448275867,0.06896551724137934
17,0.03960396039603964,0.0,35,0.1724137931034483,0.06896551724137934
18,0.03738317757009346,0.0,40,0.2068965517241379,0.10344827586206895
19,0.053097345132743334,0.0,45,0.13793103448275867,0.10344827586206895
20,0.05882352941176472,0.0,50,0.13793103448275867,0.06896551724137934
21,0.056451612903225756,0.0,55,0.13793103448275867,0.06896551724137934
22,0.06153846153846154,0.0,60,0.2068965517241379,0.06896551724137934
23,0.07352941176470584,0.007352941176470562,65,0.2068965517241379,0.10344827586206895
24,0.08450704225352113,0.014084507042253502,70,0.10344827586206895,0.06896551724137934
25,0.08783783783783783,0.013513513513513487,75,0.31034482758620685,0.1724137931034483
26,0.08441558441558439,0.012987012987012991,80,0.2068965517241379,0.1724137931034483
27,0.08125000000000004,0.012499999999999956,85,0.06896551724137934,0.06896551724137934
28,0.07831325301204817,0.012048192771084376,90,0.3448275862068966,0.27586206896551724
29,0.08139534883720934,0.011627906976744207,95,0.3448275862068966,0.1724137931034483
30,0.0898876404494382,0.011235955056179803,,,
31,0.09239130434782605,0.016304347826086918,,,
32,0.09473684210526312,0.015789473684210575,,,
33,0.09693877551020413,0.020408163265306145,,,
34,0.09900990099009899,0.01980198019801982,,,
35,0.09615384615384615,0.019230769230769273,,,
36,0.10280373831775702,0.02336448598130836,,,
37,0.10909090909090913,0.022727272727272707,,,
38,0.11061946902654862,0.026548672566371723,,,
39,0.10775862068965514,0.025862068965517238,,,
40,0.10504201680672265,0.025210084033613467,,,
41,0.10288065843621397,0.024691358024691357,,,
42,0.10441767068273089,0.028112449799196804,,,
43,0.1098039215686275,0.03137254901960784,,,
44,0.11494252873563215,0.03065134099616862,,,
45,0.11610486891385763,0.0337078651685393,,,
46,0.1135531135531136,0.03296703296703296,,,
47,0.11469534050179209,0.03584229390681004,,,
48,0.11578947368421055,0.038596491228070184,,,
49,0.1202749140893471,0.04123711340206182,,,
50,0.11784511784511786,0.04040404040404044,,,
51,0.1188118811881188,0.04290429042904287,,,
52,0.11650485436893199,0.04207119741100329,,,
53,0.11746031746031749,0.041269841269841234,,,
54,0.12149532710280375,0.04361370716510904,,,
55,0.11926605504587151,0.042813455657492394,,,
56,0.12012012012012008,0.04504504504504503,,,
57,0.12094395280235992,0.0471976401179941,,,
58,0.12173913043478257,0.04637681159420293,,,
59,0.12250712250712248,0.04558404558404561,,,
60,0.1204481792717087,0.0448179271708683,,,
61,0.12154696132596687,0.046961325966850875,,,
62,0.12228260869565222,0.048913043478260865,,,
63,0.12299465240641716,0.048128342245989275,,,
64,0.12368421052631584,0.047368421052631615,,,
65,0.12694300518134716,0.04663212435233166,,,
66,0.12755102040816324,0.04846938775510201,,,
67,0.128140703517588,0.047738693467336724,,,
68,0.12623762376237624,0.04702970297029707,,,
69,0.12926829268292683,0.04878048780487809,,,
70,0.13221153846153844,0.050480769230769273,,,
71,0.13033175355450233,0.049763033175355464,,,
72,0.13084112149532712,0.0490654205607477,,,
73,0.12903225806451613,0.048387096774193505,,,
74,0.13181818181818183,0.05227272727272725,,,
75,0.13228699551569512,0.05156950672645744,,,
76,0.13716814159292035,0.053097345132743334,,,
77,0.13973799126637554,0.05458515283842791,,,
78,0.1400862068965517,0.053879310344827624,,,
79,0.14255319148936174,0.057446808510638325,,,
80,0.1428571428571429,0.05882352941176472,,,
81,0.14137214137214138,0.058212058212058215,,,
82,0.1416837782340863,0.05954825462012325,,,
83,0.14401622718052742,0.06288032454361059,,,
84,0.14228456913827658,0.06212424849699394,,,
85,0.14653465346534655,0.0653465346534653,,,
86,0.14677103718199613,0.06653620352250489,,,
87,0.14506769825918764,0.06576402321083175,,,
88,0.14340344168260033,0.06500956022944548,,,
89,0.14366729678638945,0.06616257088846877,,,
90,0.14205607476635518,0.06542056074766356,,,
91,0.14048059149722736,0.06469500924214422,,,
92,0.14259597806215718,0.06581352833638021,,,
93,0.1446654611211573,0.06871609403254975,,,
94,0.15026833631484793,0.07334525939177106,,,
95,0.1539823008849558,0.07610619469026547,,,
96,0.15411558669001746,0.07530647985989491,,,
97,0.1542461005199307,0.0762564991334489,,,
98,0.15780445969125212,0.07547169811320753,,,
99,0.15959252971137516,0.07640067911714776,,,
100,0.16470588235294115,0.08235294117647063,,,


==> data/plot_bot0001_iam_phoconfnet_hist.csv <==
bins,test_hist,dist_hist,train_hist,thresholds
-5049.03759765625,0,1,0,q1
-4942.39306640625,0,0,0,385.6646911621094
-4835.748046875,0,1,0,q5
-4729.103515625,0,0,0,928.0447998046875
-4622.45849609375,0,4,0,cdf
-4515.81396484375,0,6,0,464.3163309794163
-4409.1689453125,0,4,0,
-4302.5244140625,0,7,0,
-4195.87939453125,0,9,0,
-4089.234619140625,0,14,0,
-3982.58984375,0,18,0,
-3875.945068359375,0,24,0,
-3769.30029296875,0,23,0,
-3662.655517578125,0,28,0,
-3556.0107421875,0,43,0,
-3449.365966796875,0,37,0,
-3342.72119140625,0,31,0,
-3236.076416015625,0,59,0,
-3129.431640625,0,72,0,
-3022.786865234375,0,84,0,
-2916.14208984375,0,88,0,
-2809.497314453125,0,119,0,
-2702.8525390625,0,106,0,
-2596.207763671875,0,128,0,
-2489.56298828125,0,139,0,
-2382.91796875,0,196,0,
-2276.273193359375,0,180,0,
-2169.62841796875,0,236,0,
-2062.983642578125,0,256,0,
-1956.3388671875,0,304,0,
-1849.694091796875,0,311,0,
-1743.04931640625,0,346,1,
-1636.404541015625,0,367,0,
-1529.759765625,0,389,0,
-1423.114990234375,0,428,0,
-1316.47021484375,0,448,0,
-1209.825439453125,0,446,0,
-1103.1805419921875,0,475,0,
-996.5358276367188,0,449,1,
-889.8909912109375,0,447,0,
-783.2462158203125,0,507,1,
-676.6014404296875,0,458,1,
-569.9566650390625,0,488,4,
-463.3118591308594,0,472,3,
-356.66705322265625,0,453,4,
-250.02227783203125,0,411,6,
-143.3774871826172,1,400,11,
-36.732696533203125,2,341,16,
69.91209411621094,1,309,23,
176.556884765625,1,255,26,
283.20166015625,3,243,47,
389.8464660644531,5,204,81,
496.4912414550781,4,159,90,
603.1360473632812,2,117,128,
709.7808227539062,7,104,159,
816.4255981445312,10,97,201,
923.0704345703125,23,70,281,
1029.7152099609375,18,65,322,
1136.3599853515625,32,40,396,
1243.0047607421875,32,24,452,
1349.6495361328125,38,25,542,
1456.2943115234375,49,13,588,
1562.939208984375,79,10,668,
1669.583984375,82,2,696,
1776.228759765625,105,7,740,
1882.87353515625,95,0,761,
1989.518310546875,124,2,857,
2096.1630859375,138,0,885,
2202.807861328125,142,1,933,
2309.45263671875,155,0,946,
2416.097412109375,128,1,930,
2522.7421875,161,0,938,
2629.386962890625,162,0,937,
2736.03173828125,140,0,890,
2842.6767578125,149,0,890,
2949.321533203125,133,0,817,
3055.96630859375,151,0,783,
3162.611083984375,148,0,711,
3269.255859375,125,0,744,
3375.900634765625,99,0,643,
3482.54541015625,92,0,605,
3589.190185546875,101,0,584,
3695.8349609375,86,0,495,
3802.479736328125,59,0,481,
3909.12451171875,57,0,362,
4015.769287109375,60,0,337,
4122.4140625,51,0,255,
4229.05908203125,35,0,187,
4335.70361328125,32,0,167,
4442.3486328125,22,0,114,
4548.9931640625,31,0,90,
4655.63818359375,23,0,42,
4762.28271484375,7,0,35,
4868.927734375,8,0,35,
4975.572265625,9,0,23,
5082.21728515625,3,0,4,
5188.86181640625,6,0,5,
5295.5068359375,1,0,3,
5402.1513671875,2,0,2,
5508.79638671875,1,0,2,


==> data/plot_bot0001_iam_phoconfnet_wer.csv <==
cum_x,cum_wer,cum_top5_wer,split_x,split_wer,split_top5_wer
10,0.7870689655172414,0.628448275862069,0,0.7689655172413793,0.5862068965517242
11,0.7884012539184952,0.6261755485893417,5,0.8051724137931034,0.6706896551724137
12,0.7887931034482758,0.6329022988505747,10,0.8206896551724138,0.6775862068965517
13,0.7937665782493368,0.6352785145888594,15,0.8293103448275863,0.6948275862068966
14,0.7980295566502463,0.6440886699507389,20,0.8672413793103448,0.7741379310344827
15,0.7982758620689655,0.6448275862068966,25,0.8724137931034482,0.7620689655172413
16,0.8033405172413793,0.6487068965517242,30,0.9051724137931034,0.8189655172413793
17,0.800709939148073,0.6455375253549696,35,0.9172413793103449,0.7948275862068965
18,0.803639846743295,0.6494252873563218,40,0.9086206896551724,0.8155172413793104
19,0.8053539019963702,0.6533575317604357,45,0.9137931034482758,0.8344827586206897
20,0.8060344827586207,0.6573275862068966,50,0.9258620689655173,0.8448275862068966
21,0.8087027914614122,0.6637931034482758,55,0.9206896551724137,0.853448275862069
22,0.8111285266457681,0.667319749216301,60,0.946551724137931,0.8827586206896552
23,0.8133433283358321,0.671664167916042,65,0.9517241379310345,0.8862068965517241
24,0.8160919540229885,0.6767241379310345,70,0.9551724137931035,0.9051724137931034
25,0.8182758620689655,0.6806896551724138,75,0.9620689655172414,0.9172413793103449
26,0.8202917771883289,0.6840185676392573,80,0.9672413793103448,0.9224137931034483
27,0.822477650063857,0.6867816091954023,85,0.9655172413793104,0.9241379310344827
28,0.8248152709359606,0.6905788177339902,90,0.9775862068965517,0.9327586206896552
29,0.8269916765755053,0.6926278240190249,95,0.9810344827586207,0.946551724137931
30,0.8272988505747126,0.6942528735632184,,,
31,0.8306451612903226,0.6988320355951056,,,
32,0.8321659482758621,0.7020474137931034,,,
33,0.8359456635318705,0.7074190177638453,,,
34,0.8364604462474645,0.7089249492900609,,,
35,0.838423645320197,0.7120689655172414,,,
36,0.8400383141762452,0.7126436781609196,,,
37,0.8415657036346691,0.7145852749301025,,,
38,0.8446007259528131,0.7173321234119783,,,
39,0.8470380194518126,0.7210433244916004,,,
40,0.8482758620689655,0.7224137931034482,,,
41,0.8500841042893188,0.7249789739276703,,,
42,0.8516009852216748,0.7272167487684729,,,
43,0.8526463512429832,0.7287489975942261,,,
44,0.853448275862069,0.7307993730407524,,,
45,0.8549808429118774,0.7327586206896552,,,
46,0.856071964017991,0.7344452773613193,,,
47,0.857483492296405,0.7369772560528247,,,
48,0.8595545977011494,0.7397629310344828,,,
49,0.8603096410978184,0.741027445460943,,,
50,0.8608620689655172,0.7429310344827587,,,
51,0.8618999323867478,0.7435767410412442,,,
52,0.8637267904509284,0.7463527851458887,,,
53,0.8641834743005856,0.7475601821730644,,,
54,0.8652618135376756,0.7495210727969348,,,
55,0.8667711598746082,0.7521943573667711,,,
56,0.8677647783251232,0.7544642857142857,,,
57,0.867967332123412,0.7555958862673926,,,
58,0.8686087990487514,0.7565398335315101,,,
59,0.869812974868498,0.7583284628872005,,,
60,0.871264367816092,0.760632183908046,,,
61,0.8725268513284341,0.7628603730921424,,,
62,0.8734705228031145,0.764599555061179,,,
63,0.8747947454844006,0.7661466885604816,,,
64,0.8760775862068966,0.7683189655172413,,,
65,0.8770557029177719,0.770026525198939,,,
66,0.8780041797283177,0.771551724137931,,,
67,0.8791816778178075,0.773031394750386,,,
68,0.8804513184584178,0.7745943204868154,,,
69,0.881559220389805,0.7764867566216891,,,
70,0.8823891625615764,0.7783251231527093,,,
71,0.8834385624089364,0.7802331228751821,,,
72,0.8844588122605364,0.7825670498084292,,,
73,0.8854511100614076,0.7838923004251299,,,
74,0.8867660764212488,0.7858807082945014,,,
75,0.8872413793103449,0.7867816091954023,,,
76,0.8881578947368421,0.7885662431941924,,,
77,0.8894984326018809,0.7904164800716524,,,
78,0.8902519893899205,0.7919982316534041,,,
79,0.890877346137058,0.793321693583588,,,
80,0.8919181034482758,0.7949353448275862,,,
81,0.8928267347807578,0.7965091528309919,,,
82,0.8938183347350714,0.7984650967199327,,,
83,0.8947860407145825,0.8002700457000416,,,
84,0.8955254515599343,0.8015188834154352,,,
85,0.8963488843813388,0.8024340770791075,,,
86,0.8970529270248597,0.803728949478749,,,
87,0.8980380499405469,0.8050931430836306,,,
88,0.8990007836990596,0.8065242946708464,,,
89,0.8997481596280511,0.8079232855482371,,,
90,0.900191570881226,0.8091954022988506,,,
91,0.9008147025388404,0.8102500947328534,,,
92,0.9016116941529235,0.8116566716641679,,,
93,0.9023915461624027,0.8129403040415276,,,
94,0.9033382245047689,0.8142883345561263,,,
95,0.9042649727767695,0.8156987295825772,,,
96,0.9052622126436781,0.8172593390804598,,,
97,0.9060611446853892,0.8187877710629221,,,
98,0.9067558057705841,0.8198451794510908,,,
99,0.9074364332985023,0.821055381400209,,,
100,0.9081113697095078,0.8222567020084476,,,


==> data/plot_bot0002_bot_phoconfnet_wer.csv <==
cum_x,cum_wer,cum_top5_wer,split_x,split_wer,split_top5_wer
10,0.06779661016949157,0.0,0,0.03448275862068961,0.0
11,0.06153846153846154,0.0,5,0.10344827586206895,0.0
12,0.08450704225352113,0.028169014084507005,10,0.2068965517241379,0.10344827586206895
13,0.10389610389610393,0.025974025974025983,15,0.06896551724137934,0.0
14,0.10843373493975905,0.03614457831325302,20,0.10344827586206895,0.03448275862068961
15,0.1123595505617978,0.0337078651685393,25,0.13793103448275867,0.03448275862068961
16,0.10526315789473684,0.03157894736842104,30,0.1724137931034483,0.06896551724137934
17,0.09900990099009899,0.02970297029702973,35,0.24137931034482762,0.1724137931034483
18,0.10280373831775702,0.028037383177570097,40,0.13793103448275867,0.03448275862068961
19,0.09734513274336287,0.026548672566371723,45,0.2068965517241379,0.10344827586206895
20,0.10084033613445376,0.025210084033613467,50,0.10344827586206895,0.03448275862068961
21,0.09677419354838712,0.024193548387096753,55,0.06896551724137934,0.0
22,0.09230769230769231,0.023076923076923106,60,0.2068965517241379,0.10344827586206895
23,0.08823529411764708,0.022058823529411797,65,0.2068965517241379,0.10344827586206895
24,0.09859154929577463,0.021126760563380254,70,0.2068965517241379,0.06896551724137934
25,0.10135135135135132,0.027027027027026973,75,0.24137931034482762,0.03448275862068961
26,0.10389610389610393,0.025974025974025983,80,0.13793103448275867,0.10344827586206895
27,0.10624999999999996,0.025000000000000022,85,0.24137931034482762,0.10344827586206895
28,0.10843373493975905,0.030120481927710885,90,0.2068965517241379,0.0
29,0.10465116279069764,0.029069767441860517,95,0.4137931034482759,0.3448275862068966
30,0.1067415730337079,0.028089887640449396,,,
31,0.10869565217391308,0.02717391304347827,,,
32,0.1105263157894737,0.03157894736842104,,,
33,0.11224489795918369,0.0357142857142857,,,
34,0.1188118811881188,0.034653465346534684,,,
35,0.11538461538461542,0.033653846153846145,,,
36,0.12616822429906538,0.04205607476635509,,,
37,0.12727272727272732,0.045454545454545414,,,
38,0.12831858407079644,0.04867256637168138,,,
39,0.1293103448275862,0.04741379310344829,,,
40,0.134453781512605,0.050420168067226934,,,
41,0.13168724279835387,0.04938271604938271,,,
42,0.12851405622489964,0.048192771084337394,,,
43,0.1333333333333333,0.04705882352941182,,,
44,0.13793103448275867,0.04980842911877392,,,
45,0.1348314606741573,0.048689138576779034,,,
46,0.13186813186813184,0.04761904761904767,,,
47,0.1362007168458781,0.05017921146953408,,,
48,0.14385964912280702,0.056140350877192935,,,
49,0.14089347079037806,0.054982817869415834,,,
50,0.14141414141414144,0.05387205387205385,,,
51,0.13861386138613863,0.05280528052805278,,,
52,0.13592233009708743,0.05177993527508096,,,
53,0.13650793650793647,0.053968253968254,,,
54,0.14018691588785048,0.052959501557632405,,,
55,0.13761467889908252,0.051987767584097844,,,
56,0.13813813813813813,0.05105105105105101,,,
57,0.13569321533923306,0.05014749262536877,,,
58,0.13623188405797104,0.049275362318840554,,,
59,0.1339031339031339,0.04843304843304841,,,
60,0.13165266106442575,0.04761904761904767,,,
61,0.13259668508287292,0.046961325966850875,,,
62,0.13315217391304346,0.04619565217391308,,,
63,0.13636363636363635,0.050802139037433136,,,
64,0.1394736842105263,0.052631578947368474,,,
65,0.13730569948186533,0.051813471502590636,,,
66,0.1377551020408163,0.0535714285714286,,,
67,0.14070351758793975,0.055276381909547756,,,
68,0.14603960396039606,0.05693069306930698,,,
69,0.14390243902439026,0.056097560975609806,,,
70,0.14182692307692313,0.055288461538461564,,,
71,0.14691943127962082,0.0545023696682464,,,
72,0.14719626168224298,0.053738317757009324,,,
73,0.14976958525345618,0.05760368663594473,,,
74,0.1477272727272727,0.05681818181818177,,,
75,0.14798206278026904,0.058295964125560484,,,
76,0.1504424778761062,0.05752212389380529,,,
77,0.15720524017467252,0.058951965065502154,,,
78,0.15732758620689657,0.05818965517241381,,,
79,0.15531914893617016,0.057446808510638325,,,
80,0.15336134453781514,0.05672268907563027,,,
81,0.15384615384615385,0.058212058212058215,,,
82,0.1540041067761807,0.05954825462012325,,,
83,0.15212981744421905,0.05882352941176472,,,
84,0.15230460921843691,0.06012024048096187,,,
85,0.1524752475247525,0.05940594059405946,,,
86,0.1545988258317026,0.0606653620352251,,,
87,0.15667311411992269,0.061895551257253434,,,
88,0.15869980879541112,0.06118546845124284,,,
89,0.1587901701323251,0.06238185255198492,,,
90,0.15887850467289721,0.06355140186915886,,,
91,0.16081330868761556,0.06284658040665436,,,
92,0.16087751371115178,0.0621572212065814,,,
93,0.16094032549728754,0.061482820976491825,,,
94,0.16279069767441856,0.06082289803220031,,,
95,0.16106194690265485,0.060176991150442505,,,
96,0.16112084063047283,0.06129597197898429,,,
97,0.16291161178509528,0.06239168110918547,,,
98,0.16295025728987989,0.0634648370497427,,,
99,0.168081494057725,0.06791171477079794,,,
100,0.1747899159663866,0.07563025210084029,,,


==> data/plot_bot0002_iam_phoconfnet_hist.csv <==
bins,test_hist,dist_hist,train_hist,thresholds
0,0,1,0,q1
1,0,1,0,153.82627868652347
2,0,2,0,q5
3,0,3,0,536.4776611328125
4,0,1,0,cdf
5,0,3,0,-96.39565248842518
6,0,2,0,
7,0,6,0,
8,0,4,0,
9,0,8,0,
10,0,10,0,
11,0,9,0,
12,0,19,0,
13,0,29,0,
14,0,29,0,
15,0,40,0,
16,0,40,0,
17,0,37,0,
18,0,47,0,
19,0,50,0,
20,0,55,0,
21,0,67,0,
22,0,50,0,
23,0,54,0,
24,0,80,0,
25,0,88,0,
26,0,108,0,
27,0,108,0,
28,0,119,0,
29,0,155,0,
30,0,158,0,
31,0,166,0,
32,0,206,0,
33,0,215,0,
34,0,221,0,
35,0,249,0,
36,0,264,0,
37,0,288,0,
38,0,322,0,
39,0,348,0,
40,0,367,0,
41,0,374,0,
42,0,372,0,
43,0,374,0,
44,0,370,0,
45,0,411,1,
46,0,398,0,
47,0,428,0,
48,0,429,0,
49,0,376,0,
50,0,407,0,
51,0,383,0,
52,0,348,0,
53,0,385,0,
54,0,375,0,
55,0,290,0,
56,0,276,1,
57,0,264,0,
58,1,251,1,
59,4,203,2,
60,0,177,1,
61,2,143,0,
62,3,122,1,
63,4,108,0,
64,3,84,4,
65,7,56,15,
66,5,43,9,
67,2,28,31,
68,7,26,63,
69,8,22,143,
70,14,12,239,
71,31,13,401,
72,42,9,681,
73,89,7,789,
74,127,5,785,
75,130,2,849,
76,158,1,923,
77,175,0,1015,
78,192,0,1107,
79,228,0,1193,
80,231,0,1368,
81,244,0,1398,
82,239,0,1433,
83,243,0,1514,
84,209,0,1400,
85,172,0,1209,
86,180,0,1113,
87,130,0,951,
88,105,0,852,
89,82,0,675,
90,60,0,586,
91,43,0,438,
92,30,0,319,
93,15,0,214,
94,11,0,140,
95,2,0,65,
96,0,0,28,
97,0,0,15,
98,1,0,6,
99,1,0,3,


==> data/plot_bot0003_bot_phoconfnet_wer.csv <==
cum_x,cum_wer,cum_top5_wer,split_x,split_wer,split_top5_wer
10,0.05084745762711862,0.0,0,0.06896551724137934,0.0
11,0.06153846153846154,0.01538461538461533,5,0.03448275862068961,0.0
12,0.07042253521126762,0.028169014084507005,10,0.2068965517241379,0.06896551724137934
13,0.07792207792207795,0.025974025974025983,15,0.27586206896551724,0.06896551724137934
14,0.09638554216867468,0.02409638554216864,20,0.13793103448275867,0.06896551724137934
15,0.101123595505618,0.022471910112359605,25,0.1724137931034483,0.03448275862068961
16,0.11578947368421055,0.021052631578947323,30,0.10344827586206895,0.06896551724137934
17,0.1089108910891089,0.01980198019801982,35,0.06896551724137934,0.06896551724137934
18,0.13084112149532712,0.01869158878504673,40,0.13793103448275867,0.06896551724137934
19,0.1415929203539823,0.026548672566371723,45,0.13793103448275867,0.03448275862068961
20,0.1428571428571429,0.03361344537815125,50,0.31034482758620685,0.13793103448275867
21,0.13709677419354838,0.032258064516129004,55,0.13793103448275867,0.06896551724137934
22,0.1384615384615384,0.03076923076923077,60,0.2068965517241379,0.03448275862068961
23,0.1470588235294118,0.03676470588235292,65,0.3793103448275862,0.13793103448275867
24,0.147887323943662,0.04225352112676062,70,0.27586206896551724,0.13793103448275867
25,0.14189189189189189,0.04054054054054057,75,0.13793103448275867,0.13793103448275867
26,0.1428571428571429,0.045454545454545414,80,0.2068965517241379,0.13793103448275867
27,0.14375000000000004,0.043749999999999956,85,0.1724137931034483,0.06896551724137934
28,0.13855421686746983,0.04216867469879515,90,0.2068965517241379,0.06896551724137934
29,0.14534883720930236,0.04069767441860461,95,0.31034482758620685,0.2068965517241379
30,0.151685393258427,0.0393258426966292,,,
31,0.1467391304347826,0.03804347826086951,,,
32,0.1473684210526316,0.04210526315789476,,,
33,0.14795918367346939,0.04591836734693877,,,
34,0.14356435643564358,0.044554455445544594,,,
35,0.14423076923076927,0.043269230769230727,,,
36,0.14018691588785048,0.04205607476635509,,,
37,0.14090909090909087,0.045454545454545414,,,
38,0.13716814159292035,0.04424778761061943,,,
39,0.13793103448275867,0.04741379310344829,,,
40,0.134453781512605,0.04621848739495793,,,
41,0.13991769547325106,0.053497942386831254,,,
42,0.13654618473895586,0.052208835341365445,,,
43,0.1333333333333333,0.050980392156862786,,,
44,0.13409961685823757,0.04980842911877392,,,
45,0.1348314606741573,0.048689138576779034,,,
46,0.1428571428571429,0.05128205128205132,,,
47,0.13978494623655913,0.05017921146953408,,,
48,0.14035087719298245,0.0491228070175439,,,
49,0.13745704467353947,0.04810996563573888,,,
50,0.13468013468013473,0.047138047138047146,,,
51,0.13861386138613863,0.04950495049504955,,,
52,0.13915857605177995,0.04854368932038833,,,
53,0.13968253968253963,0.04761904761904767,,,
54,0.14641744548286606,0.052959501557632405,,,
55,0.14984709480122327,0.05504587155963303,,,
56,0.1501501501501501,0.05405405405405406,,,
57,0.1504424778761062,0.05604719764011801,,,
58,0.1507246376811594,0.05507246376811592,,,
59,0.14814814814814814,0.054131054131054124,,,
60,0.14845938375350143,0.05602240896358546,,,
61,0.15193370165745856,0.058011049723756924,,,
62,0.15217391304347827,0.057065217391304324,,,
63,0.15240641711229952,0.05614973262032086,,,
64,0.15263157894736845,0.05526315789473679,,,
65,0.15284974093264247,0.05440414507772018,,,
66,0.15816326530612246,0.056122448979591844,,,
67,0.16080402010050254,0.05778894472361806,,,
68,0.16089108910891092,0.05693069306930698,,,
69,0.1658536585365854,0.060975609756097615,,,
70,0.16826923076923073,0.060096153846153855,,,
71,0.17061611374407581,0.06398104265402849,,,
72,0.16822429906542058,0.06308411214953269,,,
73,0.16820276497695852,0.062211981566820285,,,
74,0.17272727272727273,0.0636363636363636,,,
75,0.17488789237668156,0.06502242152466364,,,
76,0.1747787610619469,0.0663716814159292,,,
77,0.17248908296943233,0.06550218340611358,,,
78,0.1724137931034483,0.06681034482758619,,,
79,0.174468085106383,0.07021276595744685,,,
80,0.17226890756302526,0.06932773109243695,,,
81,0.17463617463617465,0.07068607068607069,,,
82,0.17453798767967144,0.07186858316221767,,,
83,0.1724137931034483,0.07099391480730222,,,
84,0.17434869739478953,0.07214428857715427,,,
85,0.1742574257425743,0.07326732673267322,,,
86,0.17416829745596873,0.07436399217221135,,,
87,0.17214700193423593,0.07350096711798837,,,
88,0.17208413001912048,0.07265774378585088,,,
89,0.17391304347826086,0.07372400756143671,,,
90,0.17383177570093455,0.07289719626168223,,,
91,0.17744916820702406,0.0739371534195934,,,
92,0.17733089579524675,0.07312614259597805,,,
93,0.17721518987341767,0.07233273056057865,,,
94,0.1753130590339893,0.07155635062611809,,,
95,0.17522123893805308,0.07256637168141589,,,
96,0.17513134851138357,0.0735551663747811,,,
97,0.1750433275563258,0.07279029462738307,,,
98,0.17324185248713553,0.07204116638078906,,,
99,0.1765704584040747,0.07300509337860783,,,
100,0.18319327731092439,0.08067226890756307,,,


==> data/plot_bot0007_bot_phoconfnetID_wer.csv <==
cum_x,cum_wer,cum_top5_wer,split_x,split_wer,split_top5_wer
10,0.18644067796610164,0.0847457627118644,0,0.1724137931034483,0.06896551724137934
11,0.16923076923076918,0.07692307692307687,5,0.2068965517241379,0.10344827586206895
12,0.15492957746478875,0.07042253521126762,10,0.06896551724137934,0.03448275862068961
13,0.1558441558441559,0.07792207792207795,15,0.13793103448275867,0.06896551724137934
14,0.14457831325301207,0.07228915662650603,20,0.13793103448275867,0.06896551724137934
15,0.1460674157303371,0.0674157303370787,25,0.2068965517241379,0.06896551724137934
16,0.1578947368421053,0.06315789473684208,30,0.2068965517241379,0.10344827586206895
17,0.14851485148514854,0.05940594059405946,35,0.13793103448275867,0.10344827586206895
18,0.14953271028037385,0.06542056074766356,40,0.13793103448275867,0.03448275862068961
19,0.1415929203539823,0.06194690265486724,45,0.2068965517241379,0.10344827586206895
20,0.1428571428571429,0.0672268907563025,50,0.2068965517241379,0.06896551724137934
21,0.13709677419354838,0.06451612903225812,55,0.2068965517241379,0.06896551724137934
22,0.1384615384615384,0.0692307692307692,60,0.10344827586206895,0.03448275862068961
23,0.13970588235294112,0.06617647058823528,65,0.13793103448275867,0.10344827586206895
24,0.14084507042253525,0.07042253521126762,70,0.10344827586206895,0.10344827586206895
25,0.14189189189189189,0.06756756756756754,75,0.1724137931034483,0.03448275862068961
26,0.1428571428571429,0.06493506493506496,80,0.1724137931034483,0.06896551724137934
27,0.15625,0.06874999999999998,85,0.27586206896551724,0.1724137931034483
28,0.15662650602409633,0.0662650602409639,90,0.1724137931034483,0.1724137931034483
29,0.15697674418604646,0.06976744186046513,95,0.13793103448275867,0.06896551724137934
30,0.151685393258427,0.0674157303370787,,,
31,0.15217391304347827,0.07065217391304346,,,
32,0.15263157894736845,0.06842105263157894,,,
33,0.15306122448979587,0.06632653061224492,,,
34,0.15841584158415845,0.06930693069306926,,,
35,0.15865384615384615,0.07211538461538458,,,
36,0.15420560747663548,0.07009345794392519,,,
37,0.15454545454545454,0.07272727272727275,,,
38,0.15486725663716816,0.0752212389380531,,,
39,0.1594827586206896,0.07758620689655171,,,
40,0.15546218487394958,0.07563025210084029,,,
41,0.15637860082304522,0.07818930041152261,,,
42,0.15261044176706828,0.07630522088353409,,,
43,0.16078431372549018,0.07450980392156858,,,
44,0.15708812260536398,0.07279693486590033,,,
45,0.15355805243445697,0.07116104868913853,,,
46,0.15384615384615385,0.06959706959706957,,,
47,0.1577060931899642,0.07168458781362008,,,
48,0.15438596491228074,0.07017543859649122,,,
49,0.16151202749140892,0.07560137457044669,,,
50,0.16161616161616166,0.07744107744107742,,,
51,0.16501650165016502,0.08250825082508251,,,
52,0.16504854368932043,0.08090614886731395,,,
53,0.16190476190476188,0.07936507936507942,,,
54,0.16822429906542058,0.07788161993769471,,,
55,0.1651376146788991,0.07645259938837923,,,
56,0.16216216216216217,0.07507507507507505,,,
57,0.16814159292035402,0.07669616519174038,,,
58,0.16521739130434787,0.07536231884057976,,,
59,0.16809116809116809,0.07407407407407407,,,
60,0.16806722689075626,0.07563025210084029,,,
61,0.16574585635359118,0.074585635359116,,,
62,0.1684782608695652,0.07336956521739135,,,
63,0.16844919786096257,0.07486631016042777,,,
64,0.1657894736842105,0.0736842105263158,,,
65,0.16321243523316065,0.07253886010362698,,,
66,0.1607142857142857,0.0714285714285714,,,
67,0.15829145728643212,0.07035175879396982,,,
68,0.15594059405940597,0.06930693069306926,,,
69,0.1585365853658537,0.07317073170731703,,,
70,0.1610576923076923,0.07451923076923073,,,
71,0.15876777251184837,0.07345971563981046,,,
72,0.16121495327102808,0.0771028037383178,,,
73,0.1589861751152074,0.07603686635944695,,,
74,0.15909090909090906,0.07727272727272727,,,
75,0.15695067264573992,0.07623318385650224,,,
76,0.15707964601769908,0.0752212389380531,,,
77,0.15720524017467252,0.07423580786026196,,,
78,0.1594827586206896,0.07327586206896552,,,
79,0.15957446808510634,0.07446808510638303,,,
80,0.15756302521008403,0.07352941176470584,,,
81,0.158004158004158,0.07276507276507271,,,
82,0.1581108829568788,0.07186858316221767,,,
83,0.1582150101419878,0.0730223123732252,,,
84,0.1583166332665331,0.07214428857715427,,,
85,0.15841584158415845,0.07326732673267322,,,
86,0.15851272015655582,0.07240704500978479,,,
87,0.160541586073501,0.07350096711798837,,,
88,0.16252390057361377,0.07648183556405352,,,
89,0.16446124763705106,0.07750472589792057,,,
90,0.1644859813084112,0.07850467289719631,,,
91,0.16820702402957488,0.08317929759704257,,,
92,0.1681901279707495,0.08409506398537481,,,
93,0.16636528028933095,0.08318264014466548,,,
94,0.1663685152057245,0.08407871198568873,,,
95,0.16637168141592917,0.08318584070796464,,,
96,0.16462346760070057,0.08231173380035028,,,
97,0.16637781629116122,0.08492201039861347,,,
98,0.16809605488850776,0.08404802744425388,,,
99,0.16638370118845502,0.08319185059422751,,,
100,0.16470588235294115,0.08235294117647063,,,


==> data/plot_bot0007_iam_phoconfnetID_hist.csv <==
bins,test_hist,dist_hist,train_hist,thresholds
-37.35300827026367,0,1,0,q1
-36.77064895629883,0,0,0,4.99073896408081
-36.18829345703125,0,0,0,q5
-35.605934143066406,0,0,0,7.603983402252197
-35.02357482910156,0,2,0,cdf
-34.44121551513672,0,0,0,5.739203077894793
-33.85886001586914,0,0,0,
-33.2765007019043,0,0,0,
-32.69414138793945,0,3,0,
-32.11178207397461,0,4,0,
-31.5294246673584,0,4,0,
-30.947067260742188,0,10,0,
-30.364707946777344,0,10,0,
-29.782350540161133,0,4,0,
-29.19999122619629,0,6,0,
-28.617633819580078,0,7,0,
-28.035274505615234,0,10,0,
-27.45291519165039,0,9,0,
-26.87055778503418,0,18,0,
-26.288198471069336,0,22,0,
-25.705841064453125,0,20,0,
-25.12348175048828,0,22,0,
-24.54112434387207,0,30,0,
-23.958765029907227,0,38,0,
-23.376407623291016,0,31,0,
-22.794048309326172,0,41,0,
-22.21169090270996,0,32,0,
-21.629331588745117,0,65,0,
-21.046974182128906,0,52,0,
-20.464614868164062,0,58,0,
-19.88225746154785,0,68,0,
-19.299898147583008,0,71,0,
-18.717540740966797,0,89,0,
-18.135181427001953,0,82,0,
-17.55282211303711,0,118,0,
-16.9704647064209,0,141,0,
-16.388105392456055,0,164,0,
-15.805747985839844,0,143,0,
-15.223389625549316,0,199,0,
-14.641031265258789,0,187,0,
-14.058672904968262,0,206,0,
-13.476313591003418,0,236,0,
-12.89395523071289,0,242,0,
-12.311596870422363,0,270,0,
-11.729238510131836,0,280,0,
-11.146880149841309,0,263,0,
-10.564521789550781,0,306,0,
-9.982163429260254,0,300,0,
-9.399805068969727,0,362,0,
-8.8174467086792,0,306,0,
-8.235088348388672,0,379,0,
-7.6527299880981445,0,387,0,
-7.070371627807617,0,330,0,
-6.48801326751709,0,359,1,
-5.905654430389404,0,380,0,
-5.323296070098877,0,368,0,
-4.74093770980835,0,365,0,
-4.158579349517822,0,329,0,
-3.576220989227295,0,317,0,
-2.9938626289367676,1,348,0,
-2.411504030227661,0,309,3,
-1.8291456699371338,0,355,0,
-1.2467873096466064,0,292,2,
-0.6644288897514343,2,293,3,
-0.08207044750452042,0,228,6,
0.5002879500389099,2,224,3,
1.082646369934082,2,241,7,
1.665004849433899,2,234,8,
2.247363328933716,4,211,9,
2.829721689224243,1,164,20,
3.4120800495147705,1,169,23,
3.994438409805298,5,147,42,
4.576797008514404,2,131,45,
5.159155368804932,6,119,70,
5.741513729095459,12,95,106,
6.323872089385986,31,77,163,
6.906230449676514,25,66,250,
7.488588809967041,43,45,279,
8.070947647094727,47,33,348,
8.653306007385254,63,22,401,
9.235664367675781,71,18,446,
9.818022727966309,81,8,480,
10.400381088256836,97,5,531,
10.982739448547363,94,6,529,
11.56509780883789,88,6,494,
12.147456169128418,116,4,562,
12.729814529418945,107,1,592,
13.312172889709473,120,1,676,
13.89453125,128,1,748,
14.476889610290527,144,1,916,
15.059247970581055,165,1,974,
15.641607284545898,194,0,1324,
16.22396469116211,235,0,1670,
16.806324005126953,285,0,2172,
17.388681411743164,359,0,2702,
17.971040725708008,305,0,2632,
18.55339813232422,248,0,1715,
19.135757446289062,116,0,747,
19.718114852905273,25,0,245,
20.300474166870117,3,0,37,


==> data/plot_bot0007_iam_phoconfnetID_wer.csv <==
cum_x,cum_wer,cum_top5_wer,split_x,split_wer,split_top5_wer
10,0.8163793103448276,0.6870689655172414,0,0.8086206896551724,0.6827586206896552
11,0.8134796238244514,0.6849529780564263,5,0.8241379310344827,0.6913793103448276
12,0.8125,0.680316091954023,10,0.8120689655172414,0.6896551724137931
13,0.8189655172413793,0.6870026525198939,15,0.8293103448275863,0.743103448275862
14,0.8195812807881774,0.687807881773399,20,0.8775862068965518,0.7741379310344827
15,0.8149425287356322,0.6879310344827586,25,0.8620689655172413,0.756896551724138
16,0.8157327586206897,0.6891163793103448,30,0.8741379310344828,0.7810344827586206
17,0.813894523326572,0.6906693711967546,35,0.9103448275862069,0.8103448275862069
18,0.8132183908045977,0.6915708812260537,40,0.9017241379310345,0.8293103448275863
19,0.8153357531760436,0.6969147005444646,45,0.9086206896551724,0.8103448275862069
20,0.8185344827586207,0.7017241379310345,50,0.9258620689655173,0.846551724137931
21,0.8206075533661741,0.7032019704433498,55,0.9379310344827586,0.8551724137931034
22,0.8236677115987461,0.7068965517241379,60,0.9362068965517242,0.843103448275862
23,0.8253373313343328,0.70952023988006,65,0.9396551724137931,0.8741379310344828
24,0.826867816091954,0.7126436781609196,70,0.9637931034482758,0.8982758620689655
25,0.8303448275862069,0.7162068965517241,75,0.95,0.8862068965517241
26,0.8305702917771883,0.7175066312997347,80,0.9620689655172414,0.8862068965517241
27,0.8314176245210728,0.7183908045977012,85,0.943103448275862,0.8775862068965518
28,0.8325123152709359,0.7185960591133005,90,0.9448275862068966,0.906896551724138
29,0.834423305588585,0.7214625445897741,95,0.9672413793103448,0.9172413793103449
30,0.835632183908046,0.7229885057471264,,,
31,0.8362068965517242,0.7252502780867631,,,
32,0.8367456896551724,0.7265625,,,
33,0.8380355276907001,0.7285788923719958,,,
34,0.8397565922920892,0.7289553752535497,,,
35,0.8411330049261083,0.7312807881773399,,,
36,0.8424329501915708,0.7341954022988506,,,
37,0.8431966449207828,0.733923578751165,,,
38,0.8461887477313974,0.7370689655172413,,,
39,0.8485853227232538,0.7389478337754201,,,
40,0.8497844827586207,0.7411637931034483,,,
41,0.8511354079058032,0.742430613961312,,,
42,0.8526272577996716,0.7454844006568144,,,
43,0.8538492381716118,0.7475942261427426,,,
44,0.8546238244514106,0.7496081504702194,,,
45,0.8555555555555556,0.7509578544061303,,,
46,0.8564467766116941,0.7524362818590704,,,
47,0.8580337490829053,0.7544020542920029,,,
48,0.8590158045977012,0.7552083333333334,,,
49,0.8604855735397607,0.7559817030260381,,,
50,0.8608620689655172,0.756896551724138,,,
51,0.861392832995267,0.757606490872211,,,
52,0.8630636604774535,0.7599469496021221,,,
53,0.8635328562134027,0.7604098893949252,,,
54,0.8654214559386973,0.7630906768837803,,,
55,0.8667711598746082,0.7650470219435737,,,
56,0.8686884236453202,0.7667795566502463,,,
57,0.8696309739866909,0.7681488203266787,,,
58,0.8703923900118906,0.7688763376932224,,,
59,0.8715663354763297,0.7707481005260082,,,
60,0.8727011494252873,0.7725574712643678,,,
61,0.8739400791407574,0.7734595816845675,,,
62,0.874860956618465,0.7754449388209121,,,
63,0.8757525998905309,0.7765462506841817,,,
64,0.8762122844827587,0.7768049568965517,,,
65,0.8775862068965518,0.7779840848806366,,,
66,0.8787878787878788,0.779649947753396,,,
67,0.879439011837365,0.7807514153371076,,,
68,0.880578093306288,0.7822008113590264,,,
69,0.8814342828585707,0.7841079460269865,,,
70,0.8820197044334975,0.7848522167487685,,,
71,0.883317144244779,0.7864254492472074,,,
72,0.8845785440613027,0.7877155172413793,,,
73,0.8861596598960794,0.7901511572980633,,,
74,0.8868825722273999,0.7913560111835973,,,
75,0.8874712643678161,0.7924137931034483,,,
76,0.8879310344827587,0.7934437386569873,,,
77,0.8887147335423198,0.7945588893864756,,,
78,0.8899204244031831,0.7963085764809903,,,
79,0.8905499781754692,0.797140986468791,,,
80,0.8913793103448275,0.7982758620689655,,,
81,0.8922945934440187,0.799276287782035,,,
82,0.8930824222035324,0.8001471825063078,,,
83,0.894058994599086,0.8013086830078937,,,
84,0.8944991789819376,0.8022372742200329,,,
85,0.8955375253549696,0.8034482758620689,,,
86,0.8958500400962309,0.8040296712109062,,,
87,0.896551724137931,0.8050931430836306,,,
88,0.8970415360501567,0.8061324451410659,,,
89,0.897520340953119,0.8067609453700116,,,
90,0.8981800766283525,0.8075670498084291,,,
91,0.8987305797650625,0.8086396362258431,,,
92,0.8993628185907047,0.8095014992503748,,,
93,0.899981460882462,0.8109936967000371,,,
94,0.9001283932501835,0.8117204695524578,,,
95,0.9006352087114338,0.8127949183303085,,,
96,0.9011314655172413,0.8136673850574713,,,
97,0.9020618556701031,0.8146996089584074,,,
98,0.9029732582688248,0.8156228008444757,,,
99,0.9035179380006966,0.8167885754092651,,,
100,0.9039737953624687,0.8180329281958452,,,


==> data/plot_bot0008_bot_phoconfnetID_wer.csv <==
cum_x,cum_wer,cum_top5_wer,split_x,split_wer,split_top5_wer
10,0.30508474576271183,0.10169491525423724,0,0.3448275862068966,0.1724137931034483
11,0.3076923076923077,0.10769230769230764,5,0.27586206896551724,0.03448275862068961
12,0.3098591549295775,0.11267605633802813,10,0.24137931034482762,0.10344827586206895
13,0.3116883116883117,0.11688311688311692,15,0.06896551724137934,0.03448275862068961
14,0.3012048192771084,0.10843373493975905,20,0.24137931034482762,0.13793103448275867
15,0.2808988764044944,0.101123595505618,25,0.10344827586206895,0.03448275862068961
16,0.26315789473684215,0.09473684210526312,30,0.13793103448275867,0.13793103448275867
17,0.26732673267326734,0.09900990099009899,35,0.1724137931034483,0.03448275862068961
18,0.25233644859813087,0.09345794392523366,40,0.24137931034482762,0.06896551724137934
19,0.23893805309734517,0.08849557522123896,45,0.1724137931034483,0.06896551724137934
20,0.22689075630252098,0.08403361344537819,50,0.1724137931034483,0.10344827586206895
21,0.22580645161290325,0.08870967741935487,55,0.1724137931034483,0.03448275862068961
22,0.22307692307692306,0.08461538461538465,60,0.13793103448275867,0.03448275862068961
23,0.22058823529411764,0.08088235294117652,65,0.1724137931034483,0.06896551724137934
24,0.21830985915492962,0.08450704225352113,70,0.2068965517241379,0.10344827586206895
25,0.22972972972972971,0.09459459459459463,75,0.1724137931034483,0.03448275862068961
26,0.22077922077922074,0.09090909090909094,80,0.1724137931034483,0.10344827586206895
27,0.21875,0.08750000000000002,85,0.03448275862068961,0.0
28,0.2168674698795181,0.08433734939759041,90,0.06896551724137934,0.03448275862068961
29,0.2093023255813954,0.08139534883720934,95,0.3448275862068966,0.2068965517241379
30,0.2134831460674157,0.0842696629213483,,,
31,0.21739130434782605,0.09239130434782605,,,
32,0.2210526315789474,0.09999999999999998,,,
33,0.2142857142857143,0.09693877551020413,,,
34,0.20792079207920788,0.09405940594059403,,,
35,0.20192307692307687,0.09134615384615385,,,
36,0.2009345794392523,0.09345794392523366,,,
37,0.19999999999999996,0.09090909090909094,,,
38,0.1991150442477876,0.08849557522123896,,,
39,0.19827586206896552,0.08620689655172409,,,
40,0.19747899159663862,0.08403361344537819,,,
41,0.1934156378600823,0.08230452674897115,,,
42,0.1887550200803213,0.08032128514056225,,,
43,0.19215686274509802,0.08235294117647063,,,
44,0.1992337164750958,0.08429118773946365,,,
45,0.202247191011236,0.08239700374531833,,,
46,0.20146520146520142,0.08058608058608063,,,
47,0.20430107526881724,0.08243727598566308,,,
48,0.19999999999999996,0.08070175438596494,,,
49,0.19931271477663226,0.08247422680412375,,,
50,0.19865319865319864,0.08080808080808077,,,
51,0.19801980198019797,0.08250825082508251,,,
52,0.20064724919093846,0.08414239482200647,,,
53,0.20317460317460323,0.08571428571428574,,,
54,0.19937694704049846,0.08411214953271029,,,
55,0.19571865443425074,0.08256880733944949,,,
56,0.1921921921921922,0.08108108108108103,,,
57,0.1976401179941003,0.07964601769911506,,,
58,0.1942028985507246,0.07826086956521738,,,
59,0.19373219373219375,0.07692307692307687,,,
60,0.196078431372549,0.07843137254901966,,,
61,0.19613259668508287,0.07734806629834257,,,
62,0.19836956521739135,0.07880434782608692,,,
63,0.19518716577540107,0.07754010695187163,,,
64,0.1947368421052632,0.07631578947368423,,,
65,0.1917098445595855,0.07512953367875652,,,
66,0.19132653061224492,0.07397959183673475,,,
67,0.1934673366834171,0.07286432160804024,,,
68,0.1955445544554455,0.07673267326732669,,,
69,0.19268292682926824,0.07560975609756093,,,
70,0.1923076923076923,0.07692307692307687,,,
71,0.1943127962085308,0.08056872037914697,,,
72,0.1939252336448598,0.08177570093457942,,,
73,0.19585253456221197,0.08064516129032262,,,
74,0.19545454545454544,0.07954545454545459,,,
75,0.19282511210762332,0.07847533632286996,,,
76,0.1924778761061947,0.07743362831858402,,,
77,0.1899563318777293,0.07641921397379914,,,
78,0.18965517241379315,0.07543103448275867,,,
79,0.18936170212765957,0.07446808510638303,,,
80,0.19117647058823528,0.07563025210084029,,,
81,0.19126819126819128,0.07484407484407485,,,
82,0.18891170431211501,0.07392197125256672,,,
83,0.19066937119675453,0.07505070993914809,,,
84,0.188376753507014,0.07414829659318634,,,
85,0.19009900990099005,0.07722772277227719,,,
86,0.18786692759295498,0.07632093933463802,,,
87,0.1876208897485493,0.07543520309477758,,,
88,0.18546845124282985,0.0745697896749522,,,
89,0.18336483931947067,0.07372400756143671,,,
90,0.18317757009345792,0.07289719626168223,,,
91,0.18114602587800366,0.07208872458410354,,,
92,0.18098720292504566,0.07312614259597805,,,
93,0.18083182640144668,0.07233273056057865,,,
94,0.17889087656529512,0.07155635062611809,,,
95,0.17699115044247793,0.07079646017699115,,,
96,0.17688266199649738,0.07005253940455336,,,
97,0.1750433275563258,0.06932409012131713,,,
98,0.176672384219554,0.07032590051457976,,,
99,0.17996604414261463,0.07300509337860783,,,
100,0.1865546218487395,0.07899159663865551,,,


==> data/plot_bot0009_bot_phoconfnetID_wer.csv <==
cum_x,cum_wer,cum_top5_wer,split_x,split_wer,split_top5_wer
10,0.15254237288135597,0.03389830508474578,0,0.2068965517241379,0.03448275862068961
11,0.15384615384615385,0.03076923076923077,5,0.10344827586206895,0.03448275862068961
12,0.15492957746478875,0.028169014084507005,10,0.2068965517241379,0.03448275862068961
13,0.1558441558441559,0.025974025974025983,15,0.2068965517241379,0.06896551724137934
14,0.1686746987951807,0.02409638554216864,20,0.1724137931034483,0.06896551724137934
15,0.1685393258426966,0.0337078651685393,25,0.1724137931034483,0.03448275862068961
16,0.17894736842105263,0.04210526315789476,30,0.10344827586206895,0.03448275862068961
17,0.18811881188118806,0.03960396039603964,35,0.1724137931034483,0.06896551724137934
18,0.17757009345794394,0.03738317757009346,40,0.06896551724137934,0.0
19,0.17699115044247793,0.03539823008849563,45,0.10344827586206895,0.06896551724137934
20,0.18487394957983194,0.04201680672268904,50,0.24137931034482762,0.06896551724137934
21,0.17741935483870963,0.040322580645161255,55,0.1724137931034483,0.13793103448275867
22,0.16923076923076918,0.038461538461538436,60,0.13793103448275867,0.03448275862068961
23,0.17647058823529416,0.044117647058823484,65,0.27586206896551724,0.06896551724137934
24,0.1901408450704225,0.04929577464788737,70,0.1724137931034483,0.03448275862068961
25,0.18243243243243246,0.04729729729729726,75,0.13793103448275867,0.0
26,0.17532467532467533,0.045454545454545414,80,0.1724137931034483,0.06896551724137934
27,0.17500000000000004,0.043749999999999956,85,0.2068965517241379,0.10344827586206895
28,0.17469879518072284,0.04216867469879515,90,0.31034482758620685,0.13793103448275867
29,0.17441860465116277,0.046511627906976716,95,0.13793103448275867,0.10344827586206895
30,0.1797752808988764,0.0449438202247191,,,
31,0.17391304347826086,0.04347826086956519,,,
32,0.16842105263157892,0.04210526315789476,,,
33,0.173469387755102,0.04591836734693877,,,
34,0.1732673267326733,0.044554455445544594,,,
35,0.16826923076923073,0.043269230769230727,,,
36,0.16355140186915884,0.04205607476635509,,,
37,0.15909090909090906,0.040909090909090895,,,
38,0.17256637168141598,0.04867256637168138,,,
39,0.1681034482758621,0.04741379310344829,,,
40,0.16806722689075626,0.04621848739495793,,,
41,0.16872427983539096,0.04526748971193417,,,
42,0.16465863453815266,0.04417670682730923,,,
43,0.16078431372549018,0.04313725490196074,,,
44,0.16091954022988508,0.04214559386973182,,,
45,0.1573033707865169,0.041198501872659166,,,
46,0.15384615384615385,0.04029304029304026,,,
47,0.15053763440860213,0.03942652329749108,,,
48,0.15087719298245617,0.04210526315789476,,,
49,0.1512027491408935,0.044673539518900296,,,
50,0.1515151515151515,0.043771043771043794,,,
51,0.1551155115511551,0.04290429042904287,,,
52,0.15857605177993528,0.04207119741100329,,,
53,0.15555555555555556,0.041269841269841234,,,
54,0.15576323987538943,0.04361370716510904,,,
55,0.15902140672782872,0.04587155963302747,,,
56,0.16216216216216217,0.05105105105105101,,,
57,0.16519174041297935,0.053097345132743334,,,
58,0.16231884057971013,0.05217391304347829,,,
59,0.15954415954415957,0.05128205128205132,,,
60,0.15966386554621848,0.053221288515406195,,,
61,0.1574585635359116,0.0524861878453039,,,
62,0.15760869565217395,0.05434782608695654,,,
63,0.15775401069518713,0.053475935828877,,,
64,0.1578947368421053,0.052631578947368474,,,
65,0.15803108808290156,0.051813471502590636,,,
66,0.15816326530612246,0.0535714285714286,,,
67,0.16331658291457285,0.05276381909547734,,,
68,0.16584158415841588,0.054455445544554504,,,
69,0.1658536585365854,0.0536585365853659,,,
70,0.16826923076923073,0.05288461538461542,,,
71,0.17061611374407581,0.0545023696682464,,,
72,0.17056074766355145,0.053738317757009324,,,
73,0.17050691244239635,0.05299539170506917,,,
74,0.1681818181818182,0.05227272727272725,,,
75,0.16816143497757852,0.05156950672645744,,,
76,0.16814159292035402,0.05088495575221241,,,
77,0.17030567685589515,0.05021834061135366,,,
78,0.1681034482758621,0.049568965517241326,,,
79,0.1680851063829787,0.04893617021276597,,,
80,0.16596638655462181,0.04831932773109249,,,
81,0.16839916839916835,0.0498960498960499,,,
82,0.16837782340862428,0.04928131416837778,,,
83,0.16632860040567954,0.0486815415821501,,,
84,0.16833667334669333,0.05010020040080165,,,
85,0.16633663366336637,0.04950495049504955,,,
86,0.16634050880626228,0.048923679060665415,,,
87,0.16634429400386852,0.048355899419729176,,,
88,0.1663479923518164,0.04780114722753348,,,
89,0.16824196597353502,0.051039697542533125,,,
90,0.16822429906542058,0.0523364485981308,,,
91,0.16820702402957488,0.05360443622920519,,,
92,0.17001828153564902,0.054844606946983565,,,
93,0.16998191681735986,0.054249547920434016,,,
94,0.1753130590339893,0.05545617173524153,,,
95,0.17522123893805308,0.05663716814159292,,,
96,0.17338003502626975,0.05604203152364273,,,
97,0.17331022530329288,0.05719237435008662,,,
98,0.17152658662092624,0.05660377358490565,,,
99,0.17317487266553477,0.05772495755517826,,,
100,0.1747899159663866,0.05882352941176472,,,


==> data/plot_bot0009_iam_phoconfnetID_hist.csv <==
bins,test_hist,dist_hist,train_hist,thresholds
0,0,1,0,q1
1,0,1,0,4.709891319274902
2,0,0,0,q5
3,0,2,0,7.09481143951416
4,0,2,0,cdf
5,0,2,0,2.204265560115772
6,0,3,0,
7,0,3,0,
8,0,0,0,
9,0,2,0,
10,0,4,0,
11,0,4,0,
12,0,2,0,
13,0,3,0,
14,0,2,0,
15,0,3,0,
16,0,5,0,
17,0,7,0,
18,0,8,0,
19,0,9,0,
20,0,17,0,
21,0,10,0,
22,0,11,0,
23,0,13,0,
24,0,7,0,
25,0,13,0,
26,0,12,0,
27,0,16,0,
28,0,15,0,
29,0,18,0,
30,0,17,0,
31,0,18,0,
32,0,20,0,
33,0,22,0,
34,0,35,0,
35,0,37,0,
36,0,32,0,
37,0,29,0,
38,0,41,0,
39,0,57,0,
40,0,45,0,
41,0,52,0,
42,0,61,0,
43,0,69,0,
44,0,68,0,
45,0,71,0,
46,0,89,0,
47,0,80,0,
48,0,88,0,
49,0,95,0,
50,0,112,0,
51,0,87,0,
52,0,104,0,
53,0,156,0,
54,0,157,0,
55,0,185,0,
56,0,163,0,
57,0,209,0,
58,0,217,0,
59,0,216,0,
60,0,216,0,
61,0,222,0,
62,0,291,0,
63,0,281,0,
64,0,308,0,
65,0,323,0,
66,0,340,0,
67,0,364,0,
68,0,356,0,
69,0,399,0,
70,0,397,0,
71,0,417,0,
72,0,427,0,
73,0,449,0,
74,0,448,0,
75,0,461,0,
76,0,418,0,
77,0,414,0,
78,0,384,0,
79,0,331,0,
80,0,311,0,
81,0,276,0,
82,0,231,0,
83,0,198,0,
84,0,137,0,
85,0,92,0,
86,0,85,0,
87,0,54,2,
88,1,40,2,
89,0,25,16,
90,4,27,35,
91,10,21,120,
92,52,18,413,
93,129,6,953,
94,188,7,1133,
95,213,0,1497,
96,374,0,2489,
97,631,0,4322,
98,1068,0,7600,
99,560,0,3399,


==> data/plot_bot0032_bot_activation_wer.csv <==
cum_x,cum_wer,cum_top5_wer,split_x,split_wer,split_top5_wer
10,0.016949152542372836,0.0,0,0.03448275862068961,0.0
11,0.03076923076923077,0.0,5,0.0,0.0
12,0.04225352112676062,0.0,10,0.10344827586206895,0.0
13,0.038961038961038974,0.0,15,0.10344827586206895,0.0
14,0.03614457831325302,0.0,20,0.06896551724137934,0.0
15,0.0449438202247191,0.0,25,0.0,0.0
16,0.04210526315789476,0.0,30,0.10344827586206895,0.0
17,0.04950495049504955,0.0,35,0.0,0.0
18,0.04672897196261683,0.0,40,0.0,0.0
19,0.053097345132743334,0.0,45,0.03448275862068961,0.0
20,0.05882352941176472,0.0,50,0.2068965517241379,0.03448275862068961
21,0.06451612903225812,0.0,55,0.27586206896551724,0.03448275862068961
22,0.06153846153846154,0.0,60,0.03448275862068961,0.03448275862068961
23,0.05882352941176472,0.0,65,0.06896551724137934,0.0
24,0.05633802816901412,0.0,70,0.13793103448275867,0.03448275862068961
25,0.060810810810810856,0.0,75,0.27586206896551724,0.06896551724137934
26,0.058441558441558406,0.0,80,0.27586206896551724,0.13793103448275867
27,0.05625000000000002,0.0,85,0.31034482758620685,0.2068965517241379
28,0.054216867469879526,0.0,90,0.4482758620689655,0.31034482758620685
29,0.05232558139534882,0.0,95,0.8620689655172413,0.7931034482758621
30,0.050561797752809,0.0,,,
31,0.05434782608695654,0.0,,,
32,0.05789473684210522,0.0,,,
33,0.056122448979591844,0.0,,,
34,0.054455445544554504,0.0,,,
35,0.05769230769230771,0.0,,,
36,0.05607476635514019,0.0,,,
37,0.054545454545454564,0.0,,,
38,0.053097345132743334,0.0,,,
39,0.051724137931034475,0.0,,,
40,0.050420168067226934,0.0,,,
41,0.04938271604938271,0.0,,,
42,0.048192771084337394,0.0,,,
43,0.04705882352941182,0.0,,,
44,0.04597701149425293,0.0,,,
45,0.0449438202247191,0.0,,,
46,0.04395604395604391,0.0,,,
47,0.043010752688172005,0.0,,,
48,0.04561403508771933,0.0,,,
49,0.044673539518900296,0.0,,,
50,0.043771043771043794,0.0,,,
51,0.04290429042904287,0.0,,,
52,0.05177993527508096,0.003236245954692518,,,
53,0.050793650793650835,0.0031746031746031633,,,
54,0.05607476635514019,0.0031152647975077885,,,
55,0.05810397553516822,0.003058103975535187,,,
56,0.0570570570570571,0.0030030030030030463,,,
57,0.06784660766961648,0.002949852507374673,,,
58,0.07246376811594202,0.005797101449275366,,,
59,0.07407407407407407,0.005698005698005715,,,
60,0.07563025210084029,0.0056022408963585235,,,
61,0.07734806629834257,0.008287292817679592,,,
62,0.07608695652173914,0.008152173913043459,,,
63,0.07486631016042777,0.008021390374331583,,,
64,0.0736842105263158,0.007894736842105288,,,
65,0.07253886010362698,0.007772020725388629,,,
66,0.07397959183673475,0.007653061224489832,,,
67,0.07286432160804024,0.007537688442211032,,,
68,0.07425742574257421,0.007425742574257432,,,
69,0.07317073170731703,0.007317073170731714,,,
70,0.07211538461538458,0.007211538461538436,,,
71,0.07109004739336489,0.007109004739336511,,,
72,0.07242990654205606,0.009345794392523366,,,
73,0.07603686635944695,0.009216589861751112,,,
74,0.07727272727272727,0.009090909090909038,,,
75,0.07623318385650224,0.008968609865470878,,,
76,0.08185840707964598,0.011061946902654829,,,
77,0.08296943231441045,0.01091703056768556,,,
78,0.08405172413793105,0.012931034482758674,,,
79,0.08936170212765959,0.012765957446808529,,,
80,0.08823529411764708,0.012605042016806678,,,
81,0.08939708939708935,0.014553014553014498,,,
82,0.0924024640657084,0.01848049281314168,,,
83,0.09533468559837732,0.018255578093306246,,,
84,0.09819639278557113,0.02004008016032066,,,
85,0.09900990099009899,0.01980198019801982,,,
86,0.10371819960861062,0.025440313111546042,,,
87,0.10251450676982587,0.025145067698259194,,,
88,0.10325047801147225,0.026768642447418722,,,
89,0.10775047258979209,0.02835538752362954,,,
90,0.11028037383177569,0.029906542056074792,,,
91,0.11275415896487984,0.02957486136783738,,,
92,0.11882998171846437,0.034734917733089565,,,
93,0.11934900542495475,0.03435804701627487,,,
94,0.12522361359570666,0.04114490161001794,,,
95,0.12743362831858407,0.04424778761061943,,,
96,0.13309982486865146,0.05078809106830118,,,
97,0.14038128249566728,0.05892547660311953,,,
98,0.14922813036020588,0.06861063464837047,,,
99,0.15619694397283534,0.0747028862478778,,,
100,0.16470588235294115,0.08235294117647063,,,


==> data/plot_bot0032_bot_test_dropout_wer.csv <==
cum_x,cum_wer,cum_top5_wer,split_x,split_wer,split_top5_wer
10,0.06779661016949157,0.03389830508474578,0,0.06896551724137934,0.03448275862068961
11,0.06153846153846154,0.03076923076923077,5,0.06896551724137934,0.03448275862068961
12,0.05633802816901412,0.028169014084507005,10,0.03448275862068961,0.03448275862068961
13,0.051948051948051965,0.025974025974025983,15,0.03448275862068961,0.0
14,0.06024096385542166,0.03614457831325302,20,0.03448275862068961,0.03448275862068961
15,0.0561797752808989,0.0337078651685393,25,0.06896551724137934,0.0
16,0.052631578947368474,0.03157894736842104,30,0.24137931034482762,0.06896551724137934
17,0.05940594059405946,0.02970297029702973,35,0.06896551724137934,0.03448275862068961
18,0.05607476635514019,0.028037383177570097,40,0.13793103448275867,0.10344827586206895
19,0.053097345132743334,0.026548672566371723,45,0.10344827586206895,0.0
20,0.050420168067226934,0.025210084033613467,50,0.1724137931034483,0.03448275862068961
21,0.048387096774193505,0.024193548387096753,55,0.06896551724137934,0.03448275862068961
22,0.0461538461538461,0.023076923076923106,60,0.1724137931034483,0.06896551724137934
23,0.05147058823529416,0.02941176470588236,65,0.2068965517241379,0.10344827586206895
24,0.04929577464788737,0.028169014084507005,70,0.13793103448275867,0.06896551724137934
25,0.04729729729729726,0.027027027027026973,75,0.3793103448275862,0.2068965517241379
26,0.051948051948051965,0.025974025974025983,80,0.27586206896551724,0.2068965517241379
27,0.050000000000000044,0.025000000000000022,85,0.3448275862068966,0.2068965517241379
28,0.048192771084337394,0.02409638554216864,90,0.31034482758620685,0.1724137931034483
29,0.046511627906976716,0.023255813953488413,95,0.4137931034482759,0.2068965517241379
30,0.050561797752809,0.022471910112359605,,,
31,0.05434782608695654,0.021739130434782594,,,
32,0.05789473684210522,0.021052631578947323,,,
33,0.06632653061224492,0.020408163265306145,,,
34,0.06930693069306926,0.024752475247524774,,,
35,0.07692307692307687,0.028846153846153855,,,
36,0.07943925233644855,0.028037383177570097,,,
37,0.07727272727272727,0.027272727272727226,,,
38,0.0752212389380531,0.026548672566371723,,,
39,0.07327586206896552,0.025862068965517238,,,
40,0.07563025210084029,0.02941176470588236,,,
41,0.07818930041152261,0.03292181069958844,,,
42,0.07630522088353409,0.032128514056224855,,,
43,0.07843137254901966,0.03529411764705881,,,
44,0.08429118773946365,0.03831417624521072,,,
45,0.08239700374531833,0.03745318352059923,,,
46,0.08058608058608063,0.03663003663003661,,,
47,0.08243727598566308,0.03584229390681004,,,
48,0.08421052631578951,0.03508771929824561,,,
49,0.08247422680412375,0.03436426116838487,,,
50,0.08417508417508412,0.03367003367003363,,,
51,0.09240924092409242,0.0363036303630363,,,
52,0.09385113268608414,0.035598705501618144,,,
53,0.09206349206349207,0.03492063492063491,,,
54,0.09345794392523366,0.034267912772585674,,,
55,0.09480122324159024,0.03669724770642202,,,
56,0.09609609609609615,0.036036036036036,,,
57,0.09734513274336287,0.03834808259587019,,,
58,0.09565217391304348,0.03768115942028982,,,
59,0.09401709401709402,0.03703703703703709,,,
60,0.09243697478991597,0.036414565826330514,,,
61,0.09392265193370164,0.035911602209944715,,,
62,0.09510869565217395,0.03804347826086951,,,
63,0.09625668449197866,0.03743315508021394,,,
64,0.09999999999999998,0.03947368421052633,,,
65,0.0984455958549223,0.03886010362694303,,,
66,0.09948979591836737,0.04081632653061229,,,
67,0.10301507537688437,0.04020100502512558,,,
68,0.10643564356435642,0.04207920792079212,,,
69,0.10487804878048779,0.04146341463414638,,,
70,0.10576923076923073,0.043269230769230727,,,
71,0.10663507109004744,0.042654028436018954,,,
72,0.10747663551401865,0.04205607476635509,,,
73,0.10829493087557607,0.04377880184331795,,,
74,0.10909090909090913,0.045454545454545414,,,
75,0.1076233183856502,0.04484304932735428,,,
76,0.1084070796460177,0.04646017699115046,,,
77,0.111353711790393,0.04585152838427953,,,
78,0.11637931034482762,0.049568965517241326,,,
79,0.12127659574468086,0.051063829787234005,,,
80,0.12394957983193278,0.054621848739495826,,,
81,0.12266112266112261,0.05405405405405406,,,
82,0.1273100616016427,0.05954825462012325,,,
83,0.1338742393509128,0.06490872210953347,,,
84,0.13226452905811625,0.064128256513026,,,
85,0.13267326732673268,0.06336633663366331,,,
86,0.13894324853228968,0.07045009784735812,,,
87,0.14119922630560933,0.07156673114119927,,,
88,0.141491395793499,0.07074569789674956,,,
89,0.14177693761814747,0.06994328922495274,,,
90,0.14392523364485976,0.07102803738317753,,,
91,0.14417744916820707,0.07208872458410354,,,
92,0.14808043875685561,0.07495429616087756,,,
93,0.1464737793851718,0.07414104882459316,,,
94,0.14847942754919496,0.07513416815742402,,,
95,0.15221238938053094,0.07610619469026547,,,
96,0.15411558669001746,0.07705779334500873,,,
97,0.15597920277296362,0.07972270363951472,,,
98,0.1595197255574614,0.0806174957118353,,,
99,0.16468590831918506,0.08319185059422751,,,
100,0.16470588235294115,0.08235294117647063,,,


==> data/plot_bot0032_iam_a1005050_hist.csv <==
bins,test_hist,dist_hist,train_hist,thresholds
0,50,3,52,q1
1,32,11,33,9.031757996126544e-05
2,22,17,23,q5
3,22,20,17,0.0006862121983431281
4,6,40,16,cdf
5,47,85,35,0.0025997411088996545
6,48,95,49,
7,37,138,47,
8,66,153,69,
9,74,169,69,
10,74,191,65,
11,66,254,95,
12,88,252,89,
13,94,305,88,
14,70,300,80,
15,91,310,83,
16,103,346,103,
17,92,326,89,
18,99,335,101,
19,92,333,110,
20,113,320,92,
21,112,323,110,
22,79,327,89,
23,82,355,77,
24,85,296,83,
25,89,313,77,
26,90,305,87,
27,60,322,77,
28,83,314,71,
29,66,293,67,
30,53,295,67,
31,64,283,60,
32,63,271,69,
33,52,261,48,
34,46,273,60,
35,59,247,53,
36,57,225,39,
37,42,222,52,
38,43,200,46,
39,42,198,38,
40,35,188,45,
41,33,175,34,
42,42,169,36,
43,36,153,28,
44,29,144,19,
45,29,119,22,
46,23,119,32,
47,21,114,19,
48,32,104,26,
49,24,76,29,
50,17,92,22,
51,16,76,14,
52,20,68,14,
53,15,74,18,
54,13,58,22,
55,15,54,16,
56,19,58,17,
57,16,41,16,
58,12,37,9,
59,13,43,11,
60,13,47,12,
61,10,27,7,
62,7,28,4,
63,5,28,10,
64,7,20,7,
65,7,22,6,
66,4,21,7,
67,5,16,3,
68,5,22,8,
69,4,16,4,
70,6,10,7,
71,3,9,4,
72,1,5,3,
73,4,12,1,
74,2,6,2,
75,3,2,3,
76,2,4,1,
77,2,2,0,
78,0,2,0,
79,3,1,1,
80,0,2,0,
81,1,0,2,
82,2,4,2,
83,1,2,0,
84,1,1,1,
85,0,2,4,
86,1,0,2,
87,2,0,0,
88,0,0,0,
89,0,1,0,
90,2,0,2,
91,0,0,1,
92,0,1,0,
93,1,0,0,
94,1,0,0,
95,1,0,0,
96,0,0,1,
97,0,0,0,
98,0,0,0,
99,1,0,1,


==> data/plot_bot0032_iam_activation_hist.csv <==
bins,test_hist,dist_hist,train_hist,thresholds
0,0,0,1125,q1
1,0,0,0,0.0
2,0,0,0,q5
3,0,0,0,0.0
4,0,0,0,cdf
5,0,0,0,0.8288245308506597
6,0,0,0,
7,0,0,0,
8,0,0,0,
9,0,0,0,
10,0,0,0,
11,0,0,0,
12,0,0,0,
13,0,0,0,
14,0,0,0,
15,0,0,0,
16,0,0,0,
17,0,0,0,
18,0,0,0,
19,0,0,0,
20,0,0,0,
21,0,0,0,
22,0,0,0,
23,0,0,0,
24,0,0,0,
25,0,0,0,
26,0,0,0,
27,0,0,0,
28,0,0,0,
29,0,0,0,
30,0,0,0,
31,0,0,0,
32,0,0,0,
33,0,0,0,
34,0,0,0,
35,0,0,0,
36,0,0,0,
37,0,0,0,
38,0,0,0,
39,0,0,0,
40,0,0,0,
41,0,0,0,
42,0,0,0,
43,0,0,0,
44,0,0,0,
45,0,0,0,
46,0,0,0,
47,0,0,0,
48,0,0,0,
49,,0,0,
50,3,41,25,
51,1,41,29,
52,2,44,37,
53,4,55,32,
54,5,59,36,
55,16,73,53,
56,4,80,49,
57,7,93,58,
58,8,108,60,
59,14,126,67,
60,12,145,76,
61,16,178,69,
62,15,190,61,
63,14,223,94,
64,19,248,95,
65,15,242,92,
66,18,263,116,
67,20,283,127,
68,36,309,141,
69,28,354,124,
70,22,338,145,
71,34,387,149,
72,44,423,168,
73,43,372,192,
74,45,397,203,
75,45,410,227,
76,54,414,239,
77,51,439,245,
78,70,432,313,
79,66,397,298,
80,67,427,290,
81,82,341,327,
82,96,374,310,
83,96,356,326,
84,99,341,368,
85,99,289,382,
86,96,282,386,
87,118,236,439,
88,94,231,471,
89,100,182,463,
90,110,154,460,
91,122,128,559,
92,126,140,589,
93,132,109,577,
94,143,73,601,
95,120,62,667,
96,147,56,746,
97,143,36,877,
98,136,36,1197,
99,207,37,7201,


==> data/plot_bot0032_iam_activation_wer.csv <==
cum_x,cum_wer,cum_top5_wer,split_x,split_wer,split_top5_wer
10,0.728448275862069,0.5551724137931034,0,0.6982758620689655,0.5017241379310344
11,0.7335423197492164,0.5689655172413793,5,0.7586206896551724,0.6086206896551725
12,0.7385057471264368,0.5725574712643677,10,0.8224137931034483,0.6965517241379311
13,0.7446949602122016,0.5789124668435013,15,0.8327586206896551,0.6879310344827586
14,0.7481527093596059,0.5855911330049262,20,0.8724137931034482,0.75
15,0.7597701149425288,0.6022988505747127,25,0.8931034482758621,0.753448275862069
16,0.7623922413793103,0.603448275862069,30,0.9,0.8
17,0.7626774847870182,0.6085192697768762,35,0.9241379310344827,0.8396551724137931
18,0.7672413793103449,0.6130268199233717,40,0.9137931034482758,0.8344827586206897
19,0.7722323049001815,0.617967332123412,45,0.9344827586206896,0.8551724137931034
20,0.7780172413793103,0.6237068965517241,50,0.9086206896551724,0.8327586206896551
21,0.7820197044334976,0.6301313628899836,55,0.9517241379310345,0.8931034482758621
22,0.786833855799373,0.6351880877742947,60,0.9379310344827586,0.8982758620689655
23,0.7919790104947526,0.6420539730134933,65,0.9620689655172414,0.8982758620689655
24,0.7934626436781609,0.6458333333333333,70,0.9551724137931035,0.9137931034482758
25,0.796896551724138,0.6489655172413793,75,0.9775862068965517,0.9189655172413793
26,0.8000663129973475,0.6508620689655172,80,0.9775862068965517,0.9568965517241379
27,0.8042784163473818,0.6554916985951469,85,0.9793103448275862,0.9344827586206896
28,0.8081896551724138,0.6597906403940887,90,0.9793103448275862,0.943103448275862
29,0.8097502972651605,0.660820451843044,95,0.9706896551724138,0.9293103448275862
30,0.8129310344827586,0.6663793103448277,,,
31,0.8167408231368187,0.6721357063403782,,,
32,0.8186961206896551,0.6745689655172413,,,
33,0.8197492163009404,0.6758098223615465,,,
34,0.8225152129817445,0.6807809330628803,,,
35,0.8253694581280788,0.6854679802955665,,,
36,0.8278256704980843,0.6898946360153257,,,
37,0.8301491146318732,0.6940820130475303,,,
38,0.8334845735027223,0.698502722323049,,,
39,0.8355437665782494,0.7013704686118479,,,
40,0.8377155172413793,0.7047413793103448,,,
41,0.8406223717409588,0.708578637510513,,,
42,0.8419540229885057,0.7107963875205254,,,
43,0.8442261427425822,0.7145148356054531,,,
44,0.8456112852664577,0.7176724137931034,,,
45,0.846168582375479,0.7191570881226054,,,
46,0.8480134932533733,0.7218890554722639,,,
47,0.8495964783565664,0.7250550256786501,,,
48,0.8512931034482758,0.7273706896551724,,,
49,0.853448275862069,0.7301196340605207,,,
50,0.855,0.7327586206896552,,,
51,0.8556457065584855,0.7349560513860717,,,
52,0.8565981432360743,0.7370689655172413,,,
53,0.8580026024723487,0.7384515289525049,,,
54,0.8587164750957854,0.7402618135376756,,,
55,0.8598746081504702,0.7418495297805643,,,
56,0.8617610837438423,0.7446120689655172,,,
57,0.8632788868723533,0.7468239564428312,,,
58,0.8650416171224733,0.7494054696789536,,,
59,0.8660140268848626,0.7518994739918177,,,
60,0.8675287356321839,0.7544540229885057,,,
61,0.8688524590163934,0.7565008479366874,,,
62,0.8699944382647387,0.7590378197997776,,,
63,0.8713738368910783,0.7616310892172962,,,
64,0.8727101293103449,0.7640086206896551,,,
65,0.8729442970822281,0.7655172413793103,,,
66,0.8746081504702194,0.768025078369906,,,
67,0.8758363355635614,0.76968605249614,,,
68,0.8767748478701826,0.7711713995943205,,,
69,0.8783108445777111,0.7737381309345327,,,
70,0.8793103448275862,0.775,,,
71,0.8802816901408451,0.7771976687712482,,,
72,0.8814655172413793,0.7792145593869731,,,
73,0.8824988190836088,0.7808219178082192,,,
74,0.8832712022367195,0.782502329916123,,,
75,0.884367816091954,0.7842528735632184,,,
76,0.8856624319419237,0.7858439201451906,,,
77,0.8863636363636364,0.7875055978504254,,,
78,0.887709991158267,0.7893457117595049,,,
79,0.8889131383675251,0.7907027498908774,,,
80,0.8901939655172414,0.7926724137931034,,,
81,0.8913367390378885,0.7948063005534269,,,
82,0.8922413793103449,0.7967830109335576,,,
83,0.8932280847528044,0.7982966348151226,,,
84,0.8941912972085386,0.8002873563218391,,,
85,0.8953346855983773,0.8023326572008114,,,
86,0.8963512429831596,0.8038291900561347,,,
87,0.8974435196195006,0.8055885850178359,,,
88,0.8984130094043887,0.8072100313479624,,,
89,0.899360712901976,0.8086013173188686,,,
90,0.9,0.8096743295019158,,,
91,0.9010989010989011,0.8110079575596817,,,
92,0.9019865067466267,0.8125,,,
93,0.9027623285131627,0.8139599555061179,,,
94,0.9033382245047689,0.8152971386647102,,,
95,0.9041742286751361,0.8166969147005445,,,
96,0.9045438218390804,0.8175287356321839,,,
97,0.9054390330607892,0.8189655172413793,,,
98,0.9063159746657283,0.8200211118930331,,,
99,0.9069139672587948,0.8212295367467781,,,
100,0.9075079734505647,0.8223429014740109,,,


==> data/plot_bot0032_iam_test_dropout_wer.csv <==
cum_x,cum_wer,cum_top5_wer,split_x,split_wer,split_top5_wer
10,0.8568965517241379,0.7543103448275862,0,0.8517241379310345,0.7586206896551724
11,0.859717868338558,0.7586206896551724,5,0.8620689655172413,0.75
12,0.860632183908046,0.7564655172413793,10,0.8758620689655172,0.7655172413793103
13,0.8580901856763926,0.756631299734748,15,0.8758620689655172,0.7758620689655172
14,0.8614532019704433,0.7580049261083743,20,0.8758620689655172,0.7706896551724138
15,0.8632183908045977,0.7580459770114942,25,0.8948275862068965,0.7965517241379311
16,0.8658405172413793,0.7613146551724138,30,0.8948275862068965,0.7844827586206897
17,0.8666328600405679,0.761156186612576,35,0.9051724137931034,0.8
18,0.8654214559386973,0.7614942528735632,40,0.8982758620689655,0.806896551724138
19,0.8666061705989111,0.7617967332123412,45,0.9155172413793103,0.8155172413793104
20,0.8663793103448276,0.7625,50,0.9379310344827586,0.8482758620689655
21,0.8694581280788177,0.7664203612479474,55,0.9,0.8172413793103448
22,0.8675548589341693,0.765282131661442,60,0.9396551724137931,0.853448275862069
23,0.868815592203898,0.7657421289355322,65,0.9379310344827586,0.8379310344827586
24,0.867816091954023,0.764367816091954,70,0.9258620689655173,0.846551724137931
25,0.8682758620689655,0.7641379310344828,75,0.9206896551724137,0.8775862068965518
26,0.8687002652519894,0.7649204244031831,80,0.9379310344827586,0.8827586206896552
27,0.8697318007662835,0.7669220945083014,85,0.9293103448275862,0.8724137931034482
28,0.8722290640394088,0.7693965517241379,90,0.9603448275862069,0.9017241379310345
29,0.8715814506539834,0.7696195005945303,95,0.9310344827586207,0.8931034482758621
30,0.8727011494252873,0.7695402298850574,,,
31,0.8729143492769744,0.7708565072302558,,,
32,0.8728448275862069,0.7688577586206897,,,
33,0.8738244514106583,0.7711598746081505,,,
34,0.875,0.7718052738336714,,,
35,0.8758620689655172,0.7716748768472906,,,
36,0.8761973180076629,0.7713122605363985,,,
37,0.8760484622553588,0.7712022367194781,,,
38,0.8777223230490018,0.7735934664246824,,,
39,0.8797524314765695,0.7756410256410257,,,
40,0.8795258620689655,0.7752155172413793,,,
41,0.87973086627418,0.7750210260723297,,,
42,0.8801313628899836,0.7766830870279147,,,
43,0.8799117882919005,0.7764635124298316,,,
44,0.8812695924764891,0.7778213166144201,,,
45,0.8816091954022989,0.7787356321839081,,,
46,0.8826836581709145,0.7801724137931034,,,
47,0.8826118855465884,0.7791636096845195,,,
48,0.8839798850574713,0.7801724137931034,,,
49,0.8844123856439128,0.7811400422237861,,,
50,0.885,0.7824137931034483,,,
51,0.8855645706558486,0.783130493576741,,,
52,0.8871021220159151,0.7854774535809018,,,
53,0.8882563435263501,0.7869225764476253,,,
54,0.889367816091954,0.7879948914431674,,,
55,0.8898119122257053,0.7884012539184952,,,
56,0.8899322660098522,0.7891009852216748,,,
57,0.8898971566848155,0.7896249243799153,,,
58,0.8898632580261593,0.7893876337693222,,,
59,0.8901227352425483,0.7900350672121567,,,
60,0.8906609195402299,0.7908045977011494,,,
61,0.8917467495760316,0.7923968343697004,,,
62,0.8919632925472747,0.7926863181312569,,,
63,0.89272030651341,0.7936507936507937,,,
64,0.8934536637931034,0.7941810344827587,,,
65,0.8944297082228116,0.7956233421750663,,,
66,0.8951149425287357,0.7964994775339603,,,
67,0.8955223880597015,0.7970921255790016,,,
68,0.8955375253549696,0.7970334685598377,,,
69,0.8966766616691654,0.7977261369315343,,,
70,0.8975369458128079,0.7986453201970444,,,
71,0.8986158329286061,0.7999028654686742,,,
72,0.8989463601532567,0.8004070881226053,,,
73,0.899149740198394,0.800543221539915,,,
74,0.8989981360671015,0.8010251630941286,,,
75,0.8994252873563219,0.8018390804597701,,,
76,0.8998411978221416,0.8027450090744102,,,
77,0.9003582624272279,0.8041871921182266,,,
78,0.9006410256410257,0.8049292661361627,,,
79,0.9012439982540376,0.806307289393278,,,
80,0.9007543103448276,0.806573275862069,,,
81,0.9011281396338867,0.8072584078331204,,,
82,0.9014928511354079,0.8083473507148864,,,
83,0.9020565018695471,0.8093061902783548,,,
84,0.9022988505747126,0.8100369458128078,,,
85,0.9029411764705882,0.8110547667342799,,,
86,0.9032678428227746,0.8116479550922213,,,
87,0.9035869996036464,0.8124256837098692,,,
88,0.9040948275862069,0.813185736677116,,,
89,0.904010073614878,0.8139287098024022,,,
90,0.9044061302681993,0.814463601532567,,,
91,0.9047934823796893,0.8156498673740054,,,
92,0.9052661169415293,0.8158733133433284,,,
93,0.9061920652576937,0.8173896922506488,,,
94,0.9067314746881878,0.8184152604548789,,,
95,0.9073502722323049,0.8190562613430127,,,
96,0.9074173850574713,0.8197737068965517,,,
97,0.9078386064699608,0.8205652328474937,,,
98,0.9082512315270936,0.8212526389866291,,,
99,0.9084813653779171,0.8222744688261929,,,
100,0.9085423670373244,0.8227738988018274,,,


==> data/plot_gw0004_gw_phoconfnetID_wer.csv <==
cum_x,cum_wer,cum_top5_wer,split_x,split_wer,split_top5_wer
10,0.12396694214876036,0.024793388429752095,0,0.1333333333333333,0.033333333333333326
11,0.13533834586466165,0.022556390977443663,5,0.1166666666666667,0.01666666666666672
12,0.13793103448275867,0.02758620689655178,10,0.18333333333333335,0.08333333333333337
13,0.13375796178343946,0.031847133757961776,15,0.01666666666666672,0.0
14,0.1352941176470588,0.03529411764705881,20,0.06666666666666665,0.01666666666666672
15,0.1428571428571429,0.04395604395604391,25,0.06666666666666665,0.0
16,0.134020618556701,0.04123711340206182,30,0.15000000000000002,0.06666666666666665
17,0.1310679611650486,0.03883495145631066,35,0.1333333333333333,0.033333333333333326
18,0.12385321100917435,0.03669724770642202,40,0.09999999999999998,0.033333333333333326
19,0.11739130434782608,0.034782608695652195,45,0.15000000000000002,0.033333333333333326
20,0.11111111111111116,0.03292181069958844,50,0.15000000000000002,0.1166666666666667
21,0.10588235294117643,0.03137254901960784,55,0.06666666666666665,0.050000000000000044
22,0.10486891385767794,0.029962546816479363,60,0.09999999999999998,0.050000000000000044
23,0.10035842293906805,0.028673835125448077,65,0.1166666666666667,0.033333333333333326
24,0.09965635738831613,0.027491408934707917,70,0.1166666666666667,0.033333333333333326
25,0.10231023102310233,0.02970297029702973,75,0.1166666666666667,0.033333333333333326
26,0.0984126984126984,0.02857142857142858,80,0.1166666666666667,0.01666666666666672
27,0.09756097560975607,0.027439024390243927,85,0.09999999999999998,0.050000000000000044
28,0.09411764705882353,0.026470588235294135,90,0.09999999999999998,0.050000000000000044
29,0.09659090909090906,0.025568181818181768,95,0.15000000000000002,0.09999999999999998
30,0.09615384615384615,0.02472527472527475,,,
31,0.10106382978723405,0.02659574468085102,,,
32,0.1030927835051546,0.028350515463917536,,,
33,0.10250000000000004,0.030000000000000027,,,
34,0.09927360774818406,0.029055690072639195,,,
35,0.10352941176470587,0.030588235294117694,,,
36,0.10526315789473684,0.03203661327231122,,,
37,0.10467706013363032,0.031180400890868598,,,
38,0.10412147505422997,0.030368763557483747,,,
39,0.10570824524312894,0.031712473572938715,,,
40,0.10905349794238683,0.030864197530864224,,,
41,0.11044176706827313,0.032128514056224855,,,
42,0.1098039215686275,0.03137254901960784,,,
43,0.10727969348659006,0.03065134099616862,,,
44,0.10861423220973787,0.03183520599250933,,,
45,0.10805860805860801,0.031135531135531136,,,
46,0.10752688172043012,0.03046594982078854,,,
47,0.11033274956217165,0.031523642732048995,,,
48,0.1132075471698113,0.032590051457976,,,
49,0.11092436974789921,0.031932773109243695,,,
50,0.11202635914332781,0.03130148270181221,,,
51,0.11308562197092087,0.03392568659127626,,,
52,0.11251980982567356,0.03486529318541998,,,
53,0.11508553654743392,0.038880248833592534,,,
54,0.11432926829268297,0.038109756097560954,,,
55,0.1152694610778443,0.038922155688622784,,,
56,0.1132352941176471,0.038235294117647034,,,
57,0.11416184971098264,0.039017341040462394,,,
58,0.11221590909090906,0.03835227272727271,,,
59,0.11312849162011174,0.04050279329608941,,,
60,0.11111111111111116,0.03978052126200271,,,
61,0.11201079622132248,0.04048582995951422,,,
62,0.11155378486055778,0.04116865869853914,,,
63,0.11111111111111116,0.04052287581699343,,,
64,0.11068211068211065,0.041184041184041176,,,
65,0.11026615969581754,0.040557667934093766,,,
66,0.11360799001248445,0.041198501872659166,,,
67,0.11302211302211307,0.041769041769041726,,,
68,0.11259079903147695,0.041162227602905554,,,
69,0.11097852028639621,0.04057279236276845,,,
70,0.11058823529411765,0.040000000000000036,,,
71,0.11252900232018559,0.040603248259860836,,,
72,0.11098398169336388,0.040045766590389054,,,
73,0.1106094808126411,0.03950338600451464,,,
74,0.11123470522803114,0.04004449388209119,,,
75,0.11086717892425901,0.03951701427003296,,,
76,0.11159263271939324,0.04008667388949083,,,
77,0.11122994652406415,0.039572192513368964,,,
78,0.11087645195353746,0.040126715945089764,,,
79,0.11157455683003126,0.03962460896767461,,,
80,0.11111111111111116,0.039094650205761305,,,
81,0.11178861788617889,0.03861788617886175,,,
82,0.1124497991967871,0.0381526104417671,,,
83,0.11210317460317465,0.038690476190476164,,,
84,0.11274509803921573,0.038235294117647034,,,
85,0.11143410852713176,0.03779069767441856,,,
86,0.1130268199233716,0.03831417624521072,,,
87,0.11163670766319778,0.03784295175023655,,,
88,0.11038353601496731,0.03741814780168384,,,
89,0.11100832562442187,0.037927844588344084,,,
90,0.11070448307410796,0.038426349496797796,,,
91,0.11040723981900458,0.03891402714932124,,,
92,0.11280214861235449,0.040286481647269445,,,
93,0.11160318866253327,0.039858281665190454,,,
94,0.11033274956217165,0.03940455341506133,,,
95,0.11005199306759095,0.038994800693240905,,,
96,0.11063464837049741,0.03945111492281306,,,
97,0.11120543293718166,0.03989813242784379,,,
98,0.11092436974789921,0.04033613445378148,,,
99,0.11064891846921798,0.03993344425956735,,,
100,0.11275720164609049,0.04279835390946507,,,


==> data/plot_gw0004_iam_phoconfnetID_hist.csv <==
bins,test_hist,dist_hist,train_hist,thresholds
-19.737850189208984,0,9,0,q1
-18.658842086791992,0,33,0,11.955495643615723
-17.579832077026367,0,80,0,q5
-16.500823974609375,0,300,0,20.79250564575195
-15.42181396484375,0,584,0,cdf
-14.342804908752441,0,923,0,4.446949509171038
-13.263795852661133,0,1272,0,
-12.184786796569824,0,1605,0,
-11.105777740478516,0,1783,0,
-10.02676773071289,0,1566,0,
-8.947758674621582,0,926,0,
-7.868749618530273,0,528,0,
-6.789740562438965,0,474,0,
-5.710731506347656,0,370,0,
-4.6317219734191895,0,215,0,
-3.552712917327881,0,144,0,
-2.473703622817993,0,176,0,
-1.394694447517395,0,142,0,
-0.3156852424144745,0,114,0,
0.763323962688446,0,88,0,
1.842333197593689,0,73,0,
2.921342372894287,0,66,0,
4.000351428985596,0,53,0,
5.0793609619140625,1,44,1,
6.158370018005371,0,15,0,
7.23737907409668,1,12,2,
8.316388130187988,0,2,6,
9.395397186279297,1,0,3,
10.474407196044922,0,1,11,
11.55341625213623,1,0,9,
12.632425308227539,3,1,11,
13.711434364318848,0,0,9,
14.790443420410156,6,0,17,
15.869452476501465,2,0,17,
16.948461532592773,0,0,15,
18.0274715423584,5,0,16,
19.10647964477539,4,0,21,
20.185489654541016,4,0,27,
21.26449966430664,7,2,37,
22.343507766723633,6,0,34,
23.422517776489258,4,0,44,
24.50152587890625,9,0,36,
25.580535888671875,12,0,50,
26.6595458984375,11,0,54,
27.738554000854492,13,0,49,
28.817564010620117,17,0,63,
29.89657211303711,14,0,66,
30.975582122802734,18,0,86,
32.05459213256836,20,0,89,
33.13359832763672,18,0,84,
34.212608337402344,20,0,90,
35.29161834716797,24,0,97,
36.370628356933594,13,0,107,
37.44963836669922,19,0,106,
38.52864456176758,28,0,96,
39.6076545715332,29,0,115,
40.68666458129883,27,0,102,
41.76567459106445,24,0,113,
42.84468460083008,33,0,104,
43.92369079589844,28,0,110,
45.00270080566406,43,0,125,
46.08171081542969,36,0,99,
47.16072082519531,34,0,116,
48.23973083496094,49,0,118,
49.3187370300293,40,0,106,
50.39774703979492,39,0,98,
51.47675704956055,30,0,93,
52.55576705932617,38,0,97,
53.6347770690918,36,0,83,
54.713783264160156,35,0,86,
55.79279327392578,28,0,76,
56.871803283691406,30,0,68,
57.95081329345703,39,0,71,
59.02981948852539,24,0,60,
60.108829498291016,19,0,70,
61.18783950805664,27,0,52,
62.266849517822266,24,0,41,
63.34585952758789,28,0,42,
64.42486572265625,20,0,32,
65.50387573242188,21,0,30,
66.5828857421875,15,0,37,
67.66189575195312,18,0,20,
68.74090576171875,13,0,16,
69.81991577148438,14,0,20,
70.89892578125,10,0,17,
71.9779281616211,14,0,14,
73.05693817138672,19,0,11,
74.13594818115234,8,0,8,
75.21495819091797,6,0,7,
76.2939682006836,5,0,10,
77.37297821044922,6,0,7,
78.45198822021484,4,0,4,
79.53099822998047,2,0,5,
80.6100082397461,4,0,2,
81.68901824951172,4,0,2,
82.76802062988281,4,0,0,
83.84703063964844,1,0,3,
84.92604064941406,1,0,0,
86.00505065917969,2,0,0,
87.08406066894531,3,0,2,


==> data/plot_gw0004_iam_phoconfnetID_wer.csv <==
cum_x,cum_wer,cum_top5_wer,split_x,split_wer,split_top5_wer
10,0.8344827586206897,0.7344827586206897,0,0.8706896551724138,0.7706896551724138
11,0.835423197492163,0.7390282131661442,5,0.7982758620689655,0.6982758620689655
12,0.8369252873563219,0.7420977011494253,10,0.8517241379310345,0.7672413793103449
13,0.8388594164456233,0.7427055702917772,15,0.9,0.8137931034482758
14,0.8429802955665024,0.7475369458128078,20,0.9241379310344827,0.8672413793103448
15,0.8402298850574712,0.7454022988505746,25,0.9241379310344827,0.8844827586206897
16,0.8442887931034483,0.75,30,0.9586206896551724,0.9172413793103449
17,0.8433062880324543,0.7494929006085193,35,0.95,0.9189655172413793
18,0.8481800766283525,0.7567049808429118,40,0.9517241379310345,0.9189655172413793
19,0.8516333938294011,0.7572595281306715,45,0.9620689655172414,0.9224137931034483
20,0.8551724137931034,0.7625,50,0.9534482758620689,0.9189655172413793
21,0.8571428571428572,0.7655993431855501,55,0.9620689655172414,0.9310344827586207
22,0.8628526645768025,0.7739028213166144,60,0.9689655172413794,0.9327586206896552
23,0.866191904047976,0.7784857571214393,65,0.9620689655172414,0.9362068965517242
24,0.8692528735632183,0.7830459770114943,70,0.9689655172413794,0.943103448275862
25,0.8689655172413793,0.783448275862069,75,0.9620689655172414,0.946551724137931
26,0.8710212201591512,0.7874668435013262,80,0.9637931034482758,0.9396551724137931
27,0.8716475095785441,0.7902298850574713,85,0.9672413793103448,0.943103448275862
28,0.8728448275862069,0.792179802955665,90,0.9672413793103448,0.9482758620689655
29,0.8760404280618311,0.7963733650416172,95,0.9775862068965517,0.9586206896551724
30,0.8781609195402299,0.8002873563218391,,,
31,0.8807007786429366,0.8039488320355951,,,
32,0.8836206896551724,0.8087284482758621,,,
33,0.8861024033437827,0.8119122257053292,,,
34,0.8876774847870182,0.8141480730223124,,,
35,0.8896551724137931,0.8169950738916256,,,
36,0.8917624521072797,0.8204022988505747,,,
37,0.8937558247903076,0.8233923578751166,,,
38,0.8951905626134301,0.8255444646098004,,,
39,0.896551724137931,0.828028293545535,,,
40,0.8971982758620689,0.8297413793103449,,,
41,0.8986543313708999,0.8317914213624895,,,
42,0.9000410509031198,0.8341543513957307,,,
43,0.90056134723336,0.8350040096230954,,,
44,0.9024294670846396,0.8377742946708464,,,
45,0.9032567049808429,0.8396551724137931,,,
46,0.9042353823088456,0.8405172413793103,,,
47,0.9057226705796038,0.8426265590608951,,,
48,0.9066091954022989,0.8439295977011494,,,
49,0.9079873328641801,0.8464109781843772,,,
50,0.9091379310344827,0.8479310344827586,,,
51,0.9104124408384043,0.8495605138607167,,,
52,0.9111405835543767,0.8509615384615384,,,
53,0.9118412491867274,0.8521470396877033,,,
54,0.9123563218390804,0.8529693486590039,,,
55,0.9131661442006269,0.8543887147335423,,,
56,0.9136391625615764,0.8554495073891626,,,
57,0.9148517846339987,0.8573805202661827,,,
58,0.9154280618311534,0.8585017835909632,,,
59,0.9164231443600234,0.8594389246054939,,,
60,0.9172413793103449,0.8607758620689655,,,
61,0.9181741096664783,0.8620689655172413,,,
62,0.9192157953281423,0.8631813125695217,,,
63,0.9202244116037219,0.8645320197044335,,,
64,0.9205280172413793,0.865167025862069,,,
65,0.9212201591511936,0.8663129973474801,,,
66,0.9218913270637409,0.8672936259143156,,,
67,0.9225424601132269,0.8686309830159546,,,
68,0.922920892494929,0.8692951318458417,,,
69,0.9235382308845577,0.870439780109945,,,
70,0.9241379310344827,0.8713054187192119,,,
71,0.9249635745507527,0.8726323457989316,,,
72,0.9254070881226053,0.8732040229885057,,,
73,0.9259565422768068,0.8741143127066604,,,
74,0.9269571295433364,0.8754659832246039,,,
75,0.9271264367816092,0.8760919540229886,,,
76,0.927858439201452,0.8772686025408348,,,
77,0.9282355575459024,0.8780788177339901,,,
78,0.9282714412024757,0.8785366931918656,,,
79,0.928633784373636,0.879528590135312,,,
80,0.9293103448275862,0.8804956896551724,,,
81,0.9298637718177948,0.8814389101745423,,,
82,0.9299831791421362,0.8818334735071489,,,
83,0.9306190278354799,0.8829455754050686,,,
84,0.9310344827586207,0.8836206896551724,,,
85,0.9313387423935091,0.883975659229209,,,
86,0.9314354450681636,0.884121892542101,,,
87,0.9318271898533492,0.8849583828775267,,,
88,0.9323079937304075,0.8857758620689655,,,
89,0.9325842696629214,0.8864781092599767,,,
90,0.9333333333333333,0.8872605363984675,,,
91,0.9335922697991663,0.8875521030693444,,,
92,0.9339392803598201,0.8883058470764618,,,
93,0.9345569150908417,0.8894141638857991,,,
94,0.9347945707997065,0.88985693323551,,,
95,0.9351179673321234,0.8904718693284936,,,
96,0.935614224137931,0.8914331896551724,,,
97,0.9361002488446498,0.8921080696765019,,,
98,0.9362244897959183,0.8923293455313159,,,
99,0.9366945315221178,0.8930686172065483,,,
100,0.9372467890699078,0.8938884578915611,,,


==> data/plot_gw0005_gw_phoconfnetID_wer.csv <==
cum_x,cum_wer,cum_top5_wer,split_x,split_wer,split_top5_wer
10,0.12396694214876036,0.016528925619834656,0,0.1166666666666667,0.01666666666666672
11,0.13533834586466165,0.015037593984962405,5,0.1333333333333333,0.01666666666666672
12,0.1448275862068965,0.020689655172413834,10,0.18333333333333335,0.050000000000000044
13,0.14012738853503182,0.019108280254777066,15,0.19999999999999996,0.050000000000000044
14,0.1352941176470588,0.02352941176470591,20,0.1166666666666667,0.033333333333333326
15,0.1428571428571429,0.027472527472527486,25,0.1166666666666667,0.050000000000000044
16,0.14948453608247425,0.030927835051546393,30,0.1333333333333333,0.06666666666666665
17,0.15048543689320393,0.03398058252427183,35,0.18333333333333335,0.09999999999999998
18,0.1513761467889908,0.032110091743119296,40,0.06666666666666665,0.033333333333333326
19,0.14347826086956517,0.0304347826086957,45,0.09999999999999998,0.08333333333333337
20,0.15637860082304522,0.03292181069958844,50,0.09999999999999998,0.01666666666666672
21,0.14901960784313728,0.03137254901960784,55,0.06666666666666665,0.01666666666666672
22,0.1573033707865169,0.03745318352059923,60,0.06666666666666665,0.033333333333333326
23,0.15412186379928317,0.03584229390681004,65,0.01666666666666672,0.0
24,0.15463917525773196,0.03436426116838487,70,0.09999999999999998,0.01666666666666672
25,0.14851485148514854,0.03300330033003296,75,0.033333333333333326,0.01666666666666672
26,0.14920634920634923,0.03809523809523807,80,0.09999999999999998,0.01666666666666672
27,0.15243902439024393,0.03963414634146345,85,0.08333333333333337,0.01666666666666672
28,0.15294117647058825,0.038235294117647034,90,0.1166666666666667,0.09999999999999998
29,0.1477272727272727,0.03693181818181823,95,0.08333333333333337,0.033333333333333326
30,0.1428571428571429,0.0357142857142857,,,
31,0.14095744680851063,0.034574468085106336,,,
32,0.14175257731958768,0.03608247422680411,,,
33,0.14249999999999996,0.040000000000000036,,,
34,0.1404358353510896,0.03874092009685226,,,
35,0.14117647058823535,0.040000000000000036,,,
36,0.13729977116704806,0.0389016018306636,,,
37,0.14031180400890864,0.04008908685968815,,,
38,0.1388286334056399,0.0390455531453362,,,
39,0.14376321353065535,0.046511627906976716,,,
40,0.14609053497942381,0.04732510288065839,,,
41,0.14457831325301207,0.04618473895582331,,,
42,0.14117647058823535,0.045098039215686225,,,
43,0.14176245210727967,0.04789272030651337,,,
44,0.1404494382022472,0.04681647940074907,,,
45,0.13736263736263732,0.045787545787545736,,,
46,0.13799283154121866,0.048387096774193505,,,
47,0.13835376532399302,0.05078809106830118,,,
48,0.13550600343053176,0.04974271012006859,,,
49,0.134453781512605,0.04873949579831938,,,
50,0.1334431630971994,0.0494233937397035,,,
51,0.13085621970920835,0.0484652665589661,,,
52,0.1283676703645008,0.047543581616481756,,,
53,0.12908242612752718,0.046656298600311064,,,
54,0.13109756097560976,0.047256097560975596,,,
55,0.13173652694610782,0.04790419161676651,,,
56,0.13088235294117645,0.04705882352941182,,,
57,0.13150289017341044,0.047687861271676346,,,
58,0.12926136363636365,0.046875,,,
59,0.12709497206703912,0.0460893854748603,,,
60,0.12620027434842251,0.04526748971193417,,,
61,0.1255060728744939,0.045883940620782715,,,
62,0.1248339973439575,0.04515272244355906,,,
63,0.12418300653594772,0.04575163398692805,,,
64,0.12355212355212353,0.04504504504504503,,,
65,0.12167300380228141,0.04435994930291509,,,
66,0.11985018726591756,0.043695380774032455,,,
67,0.11793611793611791,0.04299754299754299,,,
68,0.11743341404358354,0.0423728813559322,,,
69,0.11575178997613367,0.0417661097852029,,,
70,0.11411764705882355,0.04117647058823526,,,
71,0.11484918793503485,0.040603248259860836,,,
72,0.11441647597254001,0.040045766590389054,,,
73,0.11512415349887128,0.040632054176072185,,,
74,0.11345939933259175,0.04004449388209119,,,
75,0.11306256860592756,0.03951701427003296,,,
76,0.11159263271939324,0.03900325027085594,,,
77,0.11122994652406415,0.0385026737967914,,,
78,0.10982048574445613,0.03801478352692711,,,
79,0.10948905109489049,0.03858185610010423,,,
80,0.10802469135802473,0.0380658436213992,,,
81,0.1077235772357723,0.03760162601626016,,,
82,0.10843373493975905,0.03714859437751006,,,
83,0.10813492063492058,0.037698412698412676,,,
84,0.10784313725490191,0.03725490196078429,,,
85,0.10755813953488369,0.036821705426356544,,,
86,0.10727969348659006,0.036398467432950166,,,
87,0.10596026490066224,0.03595080416272467,,,
88,0.10757717492984098,0.03648269410664173,,,
89,0.10730804810360772,0.03607770582793712,,,
90,0.10612991765782254,0.03568161024702654,,,
91,0.10859728506787325,0.03800904977375563,,,
92,0.11011638316920325,0.040286481647269445,,,
93,0.10894596988485383,0.039858281665190454,,,
94,0.10770577933450087,0.03940455341506133,,,
95,0.10658578856152512,0.038994800693240905,,,
96,0.10634648370497424,0.038593481989708356,,,
97,0.10611205432937176,0.039049235993208864,,,
98,0.10504201680672265,0.03865546218487392,,,
99,0.10482529118136441,0.038269550748752046,,,
100,0.10534979423868318,0.03868312757201642,,,


==> data/plot_gw0005_gw_phoconfnet_wer.csv <==
cum_x,cum_wer,cum_top5_wer,split_x,split_wer,split_top5_wer
10,0.0,0.0,0,0.0,0.0
11,0.0,0.0,5,0.0,0.0
12,0.0,0.0,10,0.0,0.0
13,0.0,0.0,15,0.0,0.0
14,0.0,0.0,20,0.09999999999999998,0.01666666666666672
15,0.0,0.0,25,0.08333333333333337,0.0
16,0.0,0.0,30,0.050000000000000044,0.033333333333333326
17,0.0,0.0,35,0.01666666666666672,0.0
18,0.0,0.0,40,0.09999999999999998,0.033333333333333326
19,0.0,0.0,45,0.050000000000000044,0.0
20,0.0,0.0,50,0.06666666666666665,0.033333333333333326
21,0.0117647058823529,0.0,55,0.09999999999999998,0.033333333333333326
22,0.01872659176029967,0.0037453183520599342,60,0.050000000000000044,0.01666666666666672
23,0.017921146953404965,0.0035842293906810374,65,0.16666666666666663,0.050000000000000044
24,0.020618556701030966,0.0034364261168384758,70,0.21666666666666667,0.0
25,0.01980198019801982,0.0033003300330033403,75,0.15000000000000002,0.06666666666666665
26,0.01904761904761909,0.0031746031746031633,80,0.1333333333333333,0.01666666666666672
27,0.027439024390243927,0.0030487804878048808,85,0.2833333333333333,0.09999999999999998
28,0.02941176470588236,0.002941176470588225,90,0.30000000000000004,0.16666666666666663
29,0.02840909090909094,0.0028409090909090606,95,0.41666666666666663,0.30000000000000004
30,0.030219780219780223,0.0027472527472527375,,,
31,0.03191489361702127,0.0026595744680850686,,,
32,0.030927835051546393,0.002577319587628857,,,
33,0.03249999999999997,0.0050000000000000044,,,
34,0.03147699757869249,0.004842615012106588,,,
35,0.03294117647058825,0.007058823529411784,,,
36,0.03203661327231122,0.006864988558352381,,,
37,0.03340757238307346,0.006681514476614692,,,
38,0.03253796095444683,0.006507592190889366,,,
39,0.031712473572938715,0.006342494714587699,,,
40,0.030864197530864224,0.006172839506172867,,,
41,0.030120481927710885,0.0060240963855421326,,,
42,0.03137254901960784,0.00588235294117645,,,
43,0.03256704980842917,0.005747126436781658,,,
44,0.035580524344569264,0.009363295880149836,,,
45,0.038461538461538436,0.009157509157509125,,,
46,0.03942652329749108,0.008960573476702538,,,
47,0.04028021015761818,0.008756567425569184,,,
48,0.03945111492281306,0.00857632933104635,,,
49,0.04033613445378148,0.008403361344537785,,,
50,0.03953871499176276,0.008237232289950547,,,
51,0.03877221324717284,0.008077544426494332,,,
52,0.04120443740095092,0.009508716323296307,,,
53,0.043545878693623585,0.010886469673405896,,,
54,0.04268292682926833,0.010670731707317027,,,
55,0.041916167664670656,0.010479041916167664,,,
56,0.04264705882352937,0.010294117647058787,,,
57,0.043352601156069315,0.010115606936416222,,,
58,0.04403409090909094,0.011363636363636354,,,
59,0.04469273743016755,0.011173184357541888,,,
60,0.04663923182441698,0.012345679012345734,,,
61,0.04723346828609987,0.013495276653171406,,,
62,0.04648074369189903,0.013280212483399723,,,
63,0.04705882352941182,0.013071895424836555,,,
64,0.04633204633204635,0.012870012870012881,,,
65,0.04689480354879594,0.012674271229404344,,,
66,0.04744069912609239,0.012484394506866447,,,
67,0.05282555282555279,0.013513513513513487,,,
68,0.05205811138014527,0.013317191283293006,,,
69,0.05369928400954649,0.014319809069212375,,,
70,0.05529411764705883,0.015294117647058791,,,
71,0.05916473317865434,0.015081206496519672,,,
72,0.060640732265446196,0.014874141876430214,,,
73,0.06433408577878108,0.01467268623024831,,,
74,0.06340378197997776,0.014460511679644017,,,
75,0.06586169045005486,0.014270032930845278,,,
76,0.06608884073672805,0.015167930660888396,,,
77,0.06951871657754005,0.01711229946524062,,,
78,0.0707497360084477,0.0168954593453009,,,
79,0.07090719499478626,0.017726798748696537,,,
80,0.07098765432098764,0.017489711934156382,,,
81,0.07317073170731703,0.018292682926829285,,,
82,0.07429718875502012,0.01807228915662651,,,
83,0.07440476190476186,0.017857142857142905,,,
84,0.07549019607843133,0.01764705882352946,,,
85,0.07461240310077522,0.01744186046511631,,,
86,0.07854406130268199,0.01819923371647514,,,
87,0.08041627246925265,0.018921475875118277,,,
88,0.08138447146866234,0.019644527595883976,,,
89,0.08418131359851988,0.020351526364477346,,,
90,0.08600182982616655,0.021957913998170153,,,
91,0.08778280542986427,0.02352941176470591,,,
92,0.08773500447627569,0.0232766338406446,,,
93,0.0912311780336581,0.027457927369353374,,,
94,0.09544658493870406,0.02889667250437833,,,
95,0.09705372616984398,0.029462738301559765,,,
96,0.09948542024013718,0.030874785591766707,,,
97,0.1018675721561969,0.03310696095076404,,,
98,0.1067226890756302,0.037815126050420145,,,
99,0.10981697171381033,0.04159733777038266,,,
100,0.11275720164609049,0.04279835390946507,,,


==> data/plot_gw0005_iam_phoconfnet_hist.csv <==
bins,test_hist,dist_hist,train_hist,thresholds
-4896.08740234375,0,1,0,q1
-4797.162109375,0,0,0,568.5075805664062
-4698.236328125,0,2,0,q5
-4599.310546875,0,2,0,952.821044921875
-4500.38525390625,0,8,0,cdf
-4401.45947265625,0,8,0,-324.10844096049186
-4302.53369140625,0,17,0,
-4203.6083984375,0,22,0,
-4104.6826171875,0,51,0,
-4005.757080078125,0,75,0,
-3906.831298828125,0,100,0,
-3807.90576171875,0,152,0,
-3708.980224609375,0,208,0,
-3610.0546875,0,287,0,
-3511.12890625,0,361,0,
-3412.203369140625,0,426,0,
-3313.27783203125,0,518,0,
-3214.35205078125,0,560,0,
-3115.426513671875,0,608,0,
-3016.5009765625,0,711,0,
-2917.5751953125,0,710,0,
-2818.649658203125,0,701,0,
-2719.72412109375,0,698,0,
-2620.79833984375,0,757,0,
-2521.872802734375,0,656,0,
-2422.947265625,0,612,0,
-2324.021484375,0,555,0,
-2225.095947265625,0,488,0,
-2126.17041015625,0,411,0,
-2027.2447509765625,0,387,0,
-1928.319091796875,0,308,0,
-1829.3935546875,0,272,0,
-1730.4678955078125,0,219,0,
-1631.542236328125,0,158,0,
-1532.61669921875,0,150,0,
-1433.6910400390625,0,100,0,
-1334.765380859375,0,75,0,
-1235.83984375,0,60,0,
-1136.9141845703125,0,57,0,
-1037.988525390625,0,26,0,
-939.06298828125,0,30,0,
-840.1373291015625,0,13,0,
-741.2117309570312,0,10,0,
-642.2861328125,0,8,0,
-543.3604736328125,1,5,0,
-444.43487548828125,0,3,0,
-345.50927734375,0,3,0,
-246.58364868164062,0,4,0,
-147.6580352783203,1,1,0,
-48.732421875,0,1,3,
50.19319152832031,1,3,3,
149.11880493164062,2,1,1,
248.04441833496094,4,0,2,
346.97003173828125,1,2,2,
445.8956604003906,8,0,4,
544.8212890625,14,0,14,
643.7468872070312,9,0,22,
742.6724853515625,8,0,27,
841.59814453125,14,0,44,
940.5237426757812,15,0,52,
1039.4493408203125,31,0,62,
1138.375,31,0,80,
1237.300537109375,27,0,81,
1336.2261962890625,39,0,112,
1435.15185546875,41,0,125,
1534.077392578125,47,0,124,
1633.0030517578125,45,0,176,
1731.9287109375,53,0,176,
1830.854248046875,51,0,164,
1929.7799072265625,58,0,198,
2028.7054443359375,66,0,185,
2127.631103515625,63,0,206,
2226.556640625,55,0,220,
2325.482421875,44,0,202,
2424.407958984375,50,0,172,
2523.33349609375,44,0,162,
2622.25927734375,48,0,151,
2721.184814453125,50,0,137,
2820.1103515625,51,0,118,
2919.0361328125,52,0,118,
3017.961669921875,23,0,86,
3116.88720703125,21,0,70,
3215.81298828125,26,0,78,
3314.738525390625,22,0,67,
3413.6640625,11,0,41,
3512.58984375,20,0,46,
3611.515380859375,14,0,29,
3710.44091796875,9,0,27,
3809.366455078125,12,0,17,
3908.292236328125,8,0,11,
4007.2177734375,7,0,10,
4106.1435546875,3,0,6,
4205.06884765625,4,0,2,
4303.99462890625,3,0,4,
4402.92041015625,2,0,1,
4501.845703125,3,0,2,
4600.771484375,1,0,1,
4699.697265625,1,0,2,
4798.62255859375,0,0,1,
4897.54833984375,1,0,1,


==> data/plot_gw0005_iam_phoconfnet_scatter.csv <==
test_confs,test_probs,dist_confs,dist_probs,thresholds
2590.46533203125,106.46231028314314,-3062.10546875,301.56483917987964,q1
1386.7744140625,0.0031425712348172367,-3788.609375,880.599250382375,568.5075805664062
2239.45947265625,0.06123800558687478,-3564.08935546875,1694.9911692709134,q5
3154.96630859375,0.0005015280297846888,-1952.9637451171875,149.7069504044062,952.821044921875
1777.2828369140625,524.0183459383367,-4096.791015625,1509.872415391048,cdf
2811.62890625,5.768500336235442e-05,-4211.1162109375,1230.4088702901236,-324.10844096049186
1808.172607421875,3.866827416854652e-05,-3786.04931640625,1492.9691710620273,
2276.31982421875,0.07849207711426004,-4175.228515625,1602.3688120136896,
2216.9111328125,0.03074863724201301,-4184.427734375,1579.7996904727866,
2403.3056640625,1.0463486353717998e-05,-3410.7744140625,441.90031566419657,
2423.3466796875,0.004541863887600771,-3520.64990234375,2491.387419685377,
4052.299072265625,2.969869838724876e-05,-3270.2841796875,1061.049436224666,
3389.46044921875,1.3758567417674757e-05,-3956.25732421875,1917.1009533330564,
1243.037109375,5.0679622450391544e-05,-3887.79638671875,1667.402071466802,
4228.09765625,2.064649949052677e-05,-3681.405517578125,868.7396509126246,
1409.862060546875,561.7897723861421,-3972.14501953125,2928.6921429286485,
986.0040283203125,581.8295556997236,-3612.940185546875,1801.526588350118,
908.8435668945312,38.46587616838079,-3186.864013671875,702.3020939998435,
1782.6275634765625,0.7192971039592451,-3128.748291015625,371.84226627274546,
2209.57861328125,0.0006842528120365608,-3963.552490234375,1505.1905712592584,
896.0912475585938,0.0002868679442481164,-3373.995361328125,280.8161004255029,
2353.4072265625,6.92615185223868,-3641.332763671875,776.6860350517849,
2680.07666015625,1.1032115965785232e-05,-3751.234375,1177.4606118965548,
1691.0728759765625,3.249069974475492,-3581.187255859375,1051.52956671447,
3329.930419921875,0.0028184340434380746,-3808.993896484375,2979.6433915963503,
2495.22998046875,1.0350852989438581e-05,-2389.47998046875,176.9971593096964,
519.7990112304688,4.36788289105055,-3285.634521484375,295.81296040941265,
3456.6220703125,1.6253509544685964e-05,-4371.90380859375,3707.29189888614,
1801.7784423828125,247.89693037669173,-3556.91943359375,1881.9945600254296,
2876.89111328125,1.293159394931665e-05,-4028.390625,3797.0770807819417,
747.0736694335938,630.0073881782519,-3196.192138671875,3432.093649516647,
3553.30859375,2.2715125354553576e-05,-3125.6533203125,863.3243968872035,
2074.134521484375,1.053845938511517e-05,-3605.23486328125,3581.1684099540166,
2363.82421875,1.064175749378444e-05,-4393.142578125,1841.66238312366,
3491.03271484375,1.0816788986550939e-05,-4033.638916015625,2127.3226608750992,
1227.4803466796875,98.06332033270368,-4128.7138671875,2550.143864606122,
2365.27392578125,1.6375824918287628e-05,-4228.60693359375,2344.6114869042603,
570.2647094726562,514.8980810769435,-4222.88818359375,1213.4902447059585,
2018.27490234375,312.14844278382736,-3833.779296875,2375.8311993355514,
2029.086181640625,5.433143214648915,-3501.02587890625,1760.823454513241,
669.987060546875,86.22557848448459,-3362.55517578125,342.2146535163374,
3745.5205078125,1.0527785979730801e-05,-4054.356689453125,1514.4899653502844,
3401.6748046875,2.445809772653265e-05,-4525.6630859375,1970.132712021124,
2228.64306640625,293.58807620202094,-3496.67041015625,382.03555497541487,
2744.778564453125,0.00032926308692829225,-4057.392578125,516.077189268552,
2072.116455078125,57.65282963142194,-3609.4296875,2121.8900118865104,
2488.694580078125,0.0002611843658714383,-3627.643310546875,555.4550745060494,
974.9526977539062,21.28367308588509,-3170.997314453125,382.8197228752871,
3319.638916015625,0.001839723696060956,-3970.332763671875,181.5992330149395,
2184.22021484375,3.504027976630031e-05,-4082.15771484375,950.8420519685247,
2528.397216796875,0.007709978731993894,-4546.54443359375,337.9100206685848,
2308.190673828125,0.00027123484157096295,-4621.3681640625,1828.3330130933887,
1556.2005615234375,2.373925055020632,-2992.80615234375,281.50602930832804,
1995.2164306640625,6.604016388386568e-05,-4657.44873046875,3618.3507183603638,
2493.785400390625,3.342619433996152,-3411.894775390625,1678.3494477771562,
3801.85693359375,0.0013956804922101947,-3484.5869140625,2829.034472183339,
2308.767578125,0.0004696633046459321,-3728.333251953125,1996.2377978282805,
1273.19873046875,1.51447502105336,-4013.206787109375,3238.9608865510863,
1393.4945068359375,0.5438974318690677,-3432.194580078125,3212.3463514968366,
3837.708984375,0.0006390591376450108,-3802.6455078125,1782.6701268638144,
2516.96435546875,0.0003355607956173627,-2176.6943359375,122.53635428277465,
2005.886474609375,0.00027894609967188676,-2757.340576171875,272.9141630051746,
1766.8399658203125,0.0008750356756182442,-3179.248046875,1324.6714636812762,
1018.33935546875,0.4072823250931793,-2727.533203125,705.0819867204685,
2378.07421875,0.015173503855819243,-2858.19091796875,695.2918567190981,
3052.20654296875,0.0039024021726710317,-3403.892578125,3411.029641796814,
1153.392578125,319.49381647715757,-3604.81005859375,2016.8733328478897,
1803.3426513671875,1.6964172980714844e-05,-3093.04345703125,717.1755141933013,
1881.8037109375,1.7795778304192208e-05,-3545.906982421875,923.4920063534288,
891.0333862304688,0.13868689770247689,-3520.230712890625,2431.7598613257533,
831.6943969726562,3.2046104362253427,-4013.5439453125,1897.9371934712492,
1366.594970703125,3.2122755618060195,-3168.423095703125,159.59249383117137,
2646.901123046875,0.00017291808745515923,-2705.14013671875,288.9606387706409,
1841.58154296875,1.4846363384696004,-3420.953857421875,1728.4443969618626,
1587.7596435546875,374.4611610898604,-2599.15185546875,782.3349331192235,
2936.17724609375,0.0021825656977496896,-3196.735107421875,266.68191104781465,
2835.691650390625,3.161178514421038e-05,-2956.4345703125,578.9861370633568,
1695.05322265625,22.23833991943759,-2877.526123046875,527.3326679381469,
1830.208251953125,0.7004225837339968,-3269.80859375,1470.0458638676205,
3037.181396484375,0.00029282169153431903,-2390.95361328125,264.49751803777826,
1098.16259765625,0.15710285645062547,-2596.158447265625,444.6669294024892,
482.4105224609375,0.051459003604752994,-3095.21630859375,771.4738526313749,
1619.599609375,0.0001465623611383836,-2245.7080078125,153.67385188736958,
2312.805908203125,0.005793896056560316,-2684.340576171875,305.40704422296596,
1252.79736328125,0.028044725324846198,-3215.552001953125,1062.5206297578748,
2008.746337890625,7.320693688283527e-05,-3355.729248046875,386.45779497910956,
2579.878662109375,2.1630118188727046e-05,-2269.072265625,927.7756993499189,
1546.0069580078125,0.0065631094371857305,-2739.510986328125,1592.9860724609948,
1549.544677734375,0.002582094478870518,-2813.894775390625,739.0636313706954,
2714.25732421875,2.8435807652250256e-05,-3185.119140625,1486.3896648584896,
1861.7901611328125,0.03135861554511698,-2855.100830078125,482.8161035883015,
1052.9598388671875,0.16730795460804937,-3025.7470703125,912.9202957718755,
3223.628662109375,0.010171001147603942,-2643.202880859375,678.905032762339,
2190.34228515625,1.0600174572017158e-05,-3452.15966796875,2439.2907978447515,
3152.739013671875,4.625067542311464e-05,-3161.503662109375,2839.5920183085145,
2175.91845703125,0.053395210945096104,-2876.935302734375,716.8544931966215,
1927.661865234375,0.0005641767455386811,-2565.58740234375,69.20926497377646,
1923.499267578125,3.8135676502042766e-05,-3314.64697265625,3015.8281693365834,
2106.491943359375,1.6155451960364496e-05,-3079.0810546875,1556.4067711077143,
2377.886962890625,0.00011758549074330796,-3198.0390625,232.24209491155705,
2271.98876953125,1.0370394397585341e-05,-3513.766357421875,1445.2906744274255,
2621.53369140625,5.187110104334187e-05,-3294.924072265625,514.4305488676805,
3173.27099609375,0.003159987552329566,-2627.842529296875,1099.3459214012219,
1238.2662353515625,0.04834799289003248,-3307.9677734375,1267.4723662887413,
2914.18798828125,0.00024979887572189606,-3009.2080078125,1290.0108976763786,
2060.61865234375,5.848080873405542,-3251.5146484375,2910.077553089558,
2160.873779296875,0.000310570955407577,-2685.968994140625,668.7816144944919,
1246.8154296875,1.5263516437594442,-3362.43603515625,1314.9834825318985,
2284.8662109375,137.07566686745136,-3277.7939453125,2440.4933484786575,
2465.289794921875,0.00017747607862900324,-2525.91552734375,296.1447700810136,
1826.6103515625,12.730731681612255,-2690.37548828125,735.9536515859172,
1672.097412109375,0.0020471297123575783,-2653.13427734375,277.97461602112935,
3389.053466796875,0.0007548225950267651,-2343.440185546875,547.0847906570115,
1998.9912109375,3.2756382834377083e-05,-2710.28955078125,1262.721013294379,
2096.505615234375,1.3698098413556223,-2923.4775390625,231.62577882560313,
1236.3798828125,11.465707532858158,-2573.268310546875,1423.2376234270823,
1669.9180908203125,0.003500507113779984,-2496.3603515625,446.21157674318846,
2403.20263671875,0.0014604471263412872,-2679.090087890625,305.8745827515821,
3048.27392578125,1.1019806316770526e-05,-2278.9375,2072.2341793846545,
821.524658203125,0.0026203222610870726,-2282.8359375,314.43226205629423,
2694.36767578125,9.057675636982052e-05,-2576.65771484375,244.82592614441117,
1482.966796875,4.136773618169235,-3232.7373046875,1454.9105423383417,
1726.7947998046875,0.0033242603143103615,-2978.54345703125,179.6125542706647,
1653.1307373046875,0.006024483098050211,-3370.014404296875,2725.0794562411406,
3677.926025390625,0.0003253277615631932,-3459.6552734375,1173.7300921097817,
2273.325439453125,1.4399291792923576e-05,-2689.492431640625,1114.6076375925254,
2120.288330078125,0.0008182239115145705,-3208.9326171875,1703.775306690785,
1624.3011474609375,1.0240024325276633,-2261.32373046875,45.20374960035167,
1365.189208984375,273.9474404327648,-2833.0419921875,1811.3078005889033,
3497.844970703125,1.1662074855249387e-05,-3046.942626953125,1551.8708335186598,
2318.092529296875,17.600780465898335,-2832.5947265625,1612.773045336895,
3880.156494140625,1.0328651995005952e-05,-2779.79345703125,1931.4747602365728,
1735.8907470703125,11.756977531748962,-3214.52490234375,866.1789793278954,
1905.013916015625,0.11029459313124979,-2748.918212890625,1813.6019206408082,
2594.25927734375,0.0005359405212994256,-3128.517822265625,962.0660980715411,
2574.13330078125,0.004245558921017169,-3758.0693359375,2777.0685460587147,
1325.6614990234375,21.03626218537007,-3713.831787109375,1827.9243296779696,
2094.43212890625,43.59823750719451,-3158.470703125,819.7907072966511,
2900.478759765625,0.002218626834119165,-3339.65478515625,2291.601209040772,
1589.7034912109375,24.026204881668587,-4267.97998046875,2173.1285537432623,
1987.0621337890625,0.06296092641832252,-2548.134521484375,976.9300572451443,
2975.035888671875,1.68604266904839e-05,-3244.2880859375,733.4121875648567,
3277.38330078125,0.08030719071559186,-4033.865966796875,1478.9069079102928,
2467.7138671875,0.2942154936361182,-2312.64599609375,355.47297061682866,
2793.409912109375,8.816805553581968e-05,-2904.18701171875,420.1561969677982,
3555.460693359375,2.41168785456849e-05,-2565.88818359375,842.6802885820898,
1086.93603515625,361.22606014446166,-3360.24853515625,2687.356838244962,
3415.6240234375,1.0584658820659115e-05,-3558.3779296875,517.258410992707,
3688.054443359375,1.1402271408318737e-05,-3592.59619140625,1678.868548523644,
2585.9453125,177.6209279669177,-2635.538818359375,785.5762373281707,
3311.5087890625,3.794118569845177e-05,-3114.16650390625,235.3228530361664,
2140.366943359375,1.2383723572862608e-05,-4020.591552734375,351.55381476076207,
2676.614013671875,0.005662182312906834,-2723.9267578125,2096.106026968211,
2034.3052978515625,0.0948774433936878,-3230.204345703125,2133.3908877382737,
1142.690673828125,50.40104242123072,-2943.55810546875,1414.0707394495967,
2149.06591796875,8.942400176510228e-05,-2494.879638671875,397.62116991464694,
3915.90673828125,3.391294821873262e-05,-2800.435546875,1579.699440787594,
2498.9658203125,0.001211646424463731,-2548.43310546875,1116.881192117925,
2806.32470703125,0.1371583823686554,-2055.618896484375,1038.085947231359,
2758.47900390625,0.0154900078382082,-3388.60693359375,2879.856614096563,
812.8937377929688,359.12796513138176,-2219.2666015625,0.0014896635204447038,
1968.65625,2.8686135188396132e-05,-2716.983642578125,578.4762016814914,
1976.002197265625,0.01736957847040691,-2744.571533203125,348.5466376874431,
955.0576782226562,338.8567946109788,-2672.493896484375,168.1259082957363,
2822.80712890625,0.0034426994766986957,-2345.77587890625,673.0347079946365,
2199.724365234375,4.4396543515030474e-05,-2904.664306640625,638.5235187612348,
1954.595458984375,0.001865632671084549,-3042.69140625,622.1238598334593,
2487.80126953125,0.0008686464339879418,-2752.04736328125,2343.3827183084613,
1394.3018798828125,0.002411231055820402,-2470.413330078125,792.5335824636082,
578.4127197265625,264.61964385224417,-1785.3948974609375,258.77827421012694,
1882.052001953125,2.6317454796274336e-05,-3683.057861328125,592.7791689548508,
2463.023681640625,1.154538849092809e-05,-2649.353759765625,1053.8259227584642,
1927.1199951171875,0.028750105343829532,-2406.186767578125,600.9413882824915,
1174.8740234375,0.034399991320761485,-2516.115966796875,1258.6765146817634,
2097.90185546875,0.00015945599491414448,-3940.926025390625,536.0509637317236,
2335.656494140625,0.000193386319078379,-2318.42578125,997.3347647389028,
2391.663818359375,485.73801588349755,-2495.8525390625,1630.2301480124852,
1902.1015625,1.0389060298023788e-05,-3225.64013671875,2261.4169802921097,
2821.421630859375,0.0003875913507775617,-2688.13525390625,2329.8597264057244,
1990.406982421875,0.01551867179297139,-2554.404052734375,425.4902155038659,
1523.2000732421875,358.51366914399614,-2428.20654296875,1571.0917771464801,
2525.979736328125,0.00040191559024113286,-2692.293212890625,1732.233097522762,
1838.5303955078125,406.52166050737856,-2107.82421875,12.779340239301703,
1709.7320556640625,276.9050057103136,-2602.049560546875,2633.6537272577066,
1666.0859375,0.06241407272313971,-3468.146728515625,1119.844671319191,
2893.41357421875,0.038312660523063494,-2840.9296875,720.2918927931864,
2635.413818359375,0.03331017295195894,-2880.96435546875,815.8831861199963,
1827.89306640625,52.35996052755129,-3069.558837890625,1136.8880786032319,
1553.2171630859375,0.08142782217294442,-3060.105224609375,190.31859355444973,
2221.841552734375,0.6802017514848218,-3070.260009765625,1178.269446032367,
2456.66748046875,48.754897505484095,-3277.375732421875,364.9485021420754,
2360.907958984375,0.06472834926600537,-2667.5888671875,1042.9332072526443,
3454.541259765625,1.1663718558451786e-05,-2997.27734375,141.6398749858717,
2178.31591796875,0.021700368665150363,-3151.1591796875,398.8195943794583,
2673.67578125,5.4166029071577e-05,-3543.22314453125,2710.927610069908,
2659.025146484375,0.0008211823516505814,-3413.315185546875,1582.3024174658765,
2204.43798828125,0.024064065422423363,-1798.12841796875,295.5272293039843,
1479.5975341796875,5.729529158356576e-05,-2881.108642578125,1232.7241672736077,
1477.425048828125,276.98839101686127,-1976.1934814453125,201.95100061437986,
1759.74560546875,0.0032664405882280017,-3241.119140625,260.252067518235,
2107.596923828125,0.1599960470692077,-2309.57861328125,247.38477332861083,
1975.15966796875,1.0730388437822063e-05,-2511.8779296875,840.9151019514816,
1360.8741455078125,518.4179554992077,-3399.578125,1822.4345691699998,
1179.024169921875,0.02346559700627303,-2909.169921875,495.19651214429473,
2938.247802734375,0.00043905622760304097,-3153.984619140625,571.1913862970478,
1579.0794677734375,511.8830958472189,-2727.5419921875,601.590728793012,
1686.716552734375,6.963835629729564e-05,-3210.959228515625,1194.1898516503281,
2641.947509765625,2.968129240314448e-05,-3290.478759765625,986.0761393379574,
1622.6591796875,45.3371730597823,-2354.259521484375,677.8295563245862,
1504.404541015625,1.0367644094830064e-05,-2738.677978515625,1496.6663137481585,
2440.680419921875,177.58977102109975,-2671.79296875,2678.1081911618276,
1479.776123046875,201.2123477471927,-3437.3330078125,2390.847177125511,
1338.479736328125,45.762314174456016,-1665.4388427734375,655.8024935618103,
796.5259399414062,1.1885521532574161,-2639.94580078125,2022.8564210809725,
1489.3414306640625,0.06742839480146576,-1632.5013427734375,249.482491929765,
1499.1666259765625,4.237703904965387e-05,-2810.311279296875,2831.884549695808,
2631.39306640625,0.0021231818757964814,-2511.7529296875,223.8113339430634,
1324.897705078125,0.004319499139398477,-2399.2099609375,1389.273728130126,
3138.239501953125,0.09292914932876734,-1331.25830078125,270.19763424270025,
2406.973876953125,0.18720971363536643,-2836.2861328125,2059.1136857255196,
1421.2933349609375,0.0001059093953565975,-2106.052001953125,473.9179471534013,
2601.768798828125,455.80033766915733,-2201.717529296875,891.4895957927885,
3260.415283203125,0.0008695030471041032,-2708.547607421875,2332.5389196962115,
2566.882568359375,5.1834379042912975,-2646.73291015625,2069.0065182615112,
1820.8385009765625,0.008920792944201415,-1743.6990966796875,56.89827110595365,
2356.745361328125,6.877400215342867e-05,-2334.806640625,3156.3496781870276,
1866.2269287109375,0.004058143071766726,-1668.8515625,341.96757119631917,
2046.1156005859375,4.352689661775645e-05,-2183.767333984375,544.9145858694745,
919.1752319335938,0.0017679603272953677,-2355.828125,51.89222889636939,
653.9942016601562,3.742874245410178,-2466.642578125,235.18112779925136,
1896.92236328125,0.008255529480210046,-2244.5224609375,621.9009005126653,
2542.1171875,0.00016941122103322323,-1921.8505859375,1693.4159533624493,
1869.9140625,15.034488470162918,-2769.030029296875,261.0931172682984,
2400.812744140625,0.08760111930164126,-2529.63671875,664.0825947881121,
1305.6910400390625,98.68108459114286,-1987.0623779296875,642.1655564491596,
2242.64306640625,0.8083472534483106,-3405.4921875,1842.7831039460507,
2031.02880859375,0.00020173155234795494,-2705.49169921875,82.18940667880658,
1694.502685546875,10.384751131165658,-2769.317138671875,191.83679152320406,
3437.405517578125,1.0901495991355449e-05,-2941.353759765625,836.3595022892398,
1329.6484375,0.11477756163169485,-3651.964599609375,452.1484161970609,
1917.1800537109375,0.003923569025101244,-2109.8662109375,2009.253292508713,
2375.61181640625,8.547341392724068e-05,-2021.7015380859375,1133.5266398900671,
1329.5970458984375,0.5924915798726419,-3139.273193359375,575.65284073529,
1788.5321044921875,0.276743033441818,-2434.06689453125,1272.087207616259,
1143.1041259765625,2.0863052895512273,-1665.6798095703125,347.78838135585784,
834.4404907226562,208.4952824352319,-1968.1837158203125,1366.2905105635255,
1931.8419189453125,1.426020233016491e-05,-2887.69140625,1066.77262731801,
1684.8082275390625,0.04776795434785008,-2422.986083984375,2990.1021379944914,
307.855712890625,0.15932400743470992,-3467.512939453125,1568.1928379047408,
545.9396362304688,0.004931819667108885,-3289.57421875,1940.407282669758,
1386.460205078125,0.0023265578644998254,-3720.8125,355.2309923831275,
2213.30908203125,1.1484341565753865e-05,-3024.900390625,603.273294923473,
2991.35986328125,0.0020264673540455348,-3127.99853515625,945.5460053280161,
2306.063232421875,90.69161765885448,-3435.323486328125,72.7200810212619,
1751.0926513671875,253.30160229151303,-3754.6708984375,391.37199333424303,
223.4837646484375,1.4974535928187074,-3735.281982421875,2138.022487352513,
2525.9501953125,0.0027406736767569637,-3233.513427734375,3354.8977468045077,
1367.2569580078125,22.3094972868746,-3160.21337890625,670.7722374795668,
2577.208251953125,0.02817334729429344,-3986.194580078125,1042.8530022938185,
1847.697998046875,0.0032500574449279944,-3119.698974609375,151.77049358159246,
1641.9158935546875,0.059643848661909,-2658.683837890625,311.76849254854505,
2803.784423828125,8.05171898514362e-05,-3226.25537109375,2520.5827989619347,
2703.85009765625,2.2607497853527178e-05,-3353.90576171875,692.1968534764717,
2457.663330078125,2.768786799510851e-05,-2940.118408203125,340.86083752536626,
2550.939453125,0.00010730444646043282,-3897.749755859375,1550.3893826154817,
1545.414794921875,427.4950000237487,-3633.472900390625,927.9054307185503,
3367.453857421875,0.00010374921790243607,-2947.952392578125,318.32720644814304,
3488.041259765625,0.0001638051987470397,-3120.69873046875,1051.1195996212195,
1947.085205078125,252.28966775178088,-3081.38232421875,1564.4025155973013,
4134.1328125,1.094568743463864e-05,-3206.058837890625,2038.4404031806903,
3364.679931640625,1.861310514957086e-05,-3059.95556640625,515.886031918242,
2543.710693359375,0.0001823238248219737,-3550.903564453125,332.0800238643219,
1232.39111328125,0.002264693290865137,-2815.166015625,1243.3180098935986,
1565.5023193359375,1.3334411877233037e-05,-3343.06201171875,1769.9853261171913,
1717.8646240234375,0.1699445433023611,-3701.95849609375,890.831421175867,
2076.833984375,1.1761003830212382e-05,-3488.119873046875,366.51614544281045,
1547.387939453125,5.393395581677568e-05,-2546.843994140625,461.9432614829228,
2104.29931640625,0.00435035161649454,-3426.45458984375,750.975455164442,
1847.354736328125,0.026811891064020318,-3121.590087890625,1303.572972253175,
1787.681396484375,1.067088252775572e-05,-3024.008544921875,1012.5208578439432,
2374.457763671875,0.024552589390768285,-3157.49267578125,3122.0767842604637,
3014.88525390625,1.107450189452061e-05,-2086.846435546875,393.6423018855475,
3489.07080078125,0.00022189729671650118,-2552.67724609375,343.4321123159258,
2523.456787109375,0.02145973334713018,-3192.810546875,963.172445188542,
1532.13916015625,0.00010428775335191258,-2724.852783203125,706.0146709802602,
2474.149169921875,0.011553402020698348,-2560.658935546875,414.83775667559917,
1265.461181640625,325.90050805045075,-3265.4931640625,2448.1361027905205,
1573.442626953125,0.1968872243134383,-3490.9267578125,1360.8688200106449,
2000.1639404296875,1.0777913244336192e-05,-3595.713134765625,1273.8311542269948,
1606.4437255859375,7.438461473517886,-3423.10546875,321.18511345404914,
1638.5101318359375,0.0026975947633874208,-3448.9638671875,1148.576039641618,
2644.60986328125,1.2788779852260748e-05,-3372.940185546875,927.5348919976193,
2304.985595703125,1.0340812538645704e-05,-3312.552490234375,955.9891795426403,
1603.001953125,11.04297597032459,-3491.416015625,737.2914740006274,
2314.88623046875,0.00014833070299824318,-3488.693359375,591.3890728337182,
2297.707275390625,1.0421689339572939e-05,-3309.619384765625,2029.6438008798777,
1649.233642578125,1.1095042724742233e-05,-3580.6591796875,1316.5742430406663,
1896.5244140625,78.16381920271931,-4282.2275390625,431.7964446204758,
2520.2685546875,5.671848613315942e-05,-3973.85400390625,1755.05618419141,
3042.558837890625,0.0031926434140990296,-3186.744384765625,121.18764994514939,
1976.60009765625,1.2959931636634806e-05,-3801.09033203125,970.1247388140455,
1673.4666748046875,315.6754542557009,-3682.981689453125,304.7742267530849,
1107.875,8.021651890451825,-3919.70751953125,3359.218449323129,
27.132633209228516,74.01671683551616,-3493.7080078125,905.1626969992724,
2347.179931640625,1.1036068992866237e-05,-2853.13623046875,156.61897359804362,
2578.57958984375,249.1549263357012,-3798.75146484375,1039.0907670716151,
2711.1025390625,1.088751362193146e-05,-3410.630859375,2287.823855568713,
2641.508544921875,118.77230669926435,-3572.203369140625,334.55166561543297,
2025.8612060546875,0.28695093440699193,-2602.26513671875,137.7368589196799,
2412.460205078125,242.97472247942915,-3764.134521484375,1376.7135330090516,
2995.84130859375,0.00018022095524313416,-2776.1806640625,302.19338206526834,
1769.8944091796875,1.8318547625530528e-05,-3771.69921875,749.0467436351166,
2554.478759765625,0.0009385708643169394,-3067.850830078125,1645.087122099911,
1416.563232421875,1.1680304792140277e-05,-3087.01904296875,132.40521404992563,
2881.7265625,0.00032070284871379154,-3268.2431640625,393.6471106261746,
1904.702392578125,1.1025476743014124e-05,-3832.753173828125,852.604352740619,
1633.26318359375,1.3465393871400654e-05,-3456.0771484375,832.2838537637313,
2710.751953125,1.6120089983855065e-05,-3029.810546875,290.70023378542584,
1026.386474609375,0.2827208881991309,-3952.77783203125,2497.084030188442,
1703.5740966796875,0.0041009560722640465,-3505.7421875,2856.76544373527,
2525.210205078125,1.0402390999436018e-05,-3441.00048828125,154.78688333575352,
2299.296142578125,0.00012276276767883185,-3626.086181640625,986.005982955709,
1351.1343994140625,2.2455146276513664,-3734.15087890625,1108.9774734873438,
3959.78125,1.2014824707015927e-05,-3827.831298828125,714.2925260993693,
3769.132568359375,0.0001811418197181843,-3469.940185546875,349.74427225352684,
896.6825561523438,175.74057150671422,-3879.64892578125,1114.4103115339929,
1894.794921875,0.0019044507651998204,-3783.204833984375,943.2467845921266,
1440.81689453125,0.0004449673028038793,-3593.90380859375,228.44450722843175,
913.6431274414062,0.001317034748093392,-3007.760498046875,233.77292283272857,
1805.0189208984375,0.00016696226944931967,-3770.81982421875,2154.2937699294325,
1034.326904296875,0.007241320980174741,-3800.4091796875,1403.3845972929016,
1312.7379150390625,0.33459778254093797,-3408.41650390625,592.6531450984681,
2438.399169921875,500.73460109746185,-3246.1328125,448.71928502448276,
3012.90771484375,1.2064025050657339e-05,-3719.264892578125,2436.641397434239,
1166.4085693359375,0.004651982835636085,-3348.4580078125,2347.7476717619356,
2133.1435546875,0.007305330422886515,-2596.7470703125,300.7473712002661,
1731.7366943359375,0.009922252466251922,-3179.920166015625,2031.8252556292182,
1060.13525390625,1.3383126984301117,-3952.29296875,2223.053574428525,
791.7662963867188,455.18563706498486,-4184.4638671875,1264.5386157103806,
754.0151977539062,1.3024931081334878e-05,-2740.724609375,1750.8508689030004,
1237.7158203125,0.015842298444554922,-2647.587890625,755.1049295070306,
1309.7623291015625,233.4196487699021,-3306.4384765625,421.22540102727413,
1023.6898803710938,0.00011007706217802417,-3201.4150390625,414.21854719748364,
2214.65234375,4.803621122099381e-05,-3093.8515625,3241.6166144041526,
908.395263671875,9.260749631337076,-3104.1396484375,2351.52964370376,
1761.4100341796875,2.5651770458396103e-05,-3282.333251953125,706.756885474583,
1105.6143798828125,0.003134206404864676,-3602.41943359375,2649.186132122347,
1641.472900390625,14.264119215568774,-2511.693603515625,126.02946043514976,
1683.8837890625,0.07767741791380717,-2615.185546875,856.375587241491,
2210.911865234375,0.010997331218043315,-3073.5205078125,1715.8170537206304,
1842.8289794921875,1.3566452878950712,-3494.83447265625,690.1758783373373,
3233.1376953125,0.0012052772969014195,-3388.3154296875,2007.8655364177205,
2251.279296875,0.0010726140159858439,-3325.94677734375,1177.3147409607946,
1251.5955810546875,43.290016579795,-4058.306396484375,936.6294440335387,
750.1280517578125,0.35885314283292136,-4164.90673828125,918.895080524618,
1006.099853515625,0.00725019233006629,-3617.948974609375,2266.137090456412,
2009.7574462890625,0.0018623536946425297,-4082.296142578125,1060.6222398247317,
3295.506591796875,0.0015318424101483734,-3430.281005859375,911.6083840460873,
1402.6053466796875,1.3483923135851428,-3668.2998046875,449.05144571370016,
1073.255615234375,0.810681740293953,-3276.078369140625,669.6958147933219,
1928.5955810546875,49.547343557696806,-3524.236328125,436.8261706465044,
1185.81884765625,0.0008744137703467093,-3256.97705078125,1197.290027856674,
1317.8179931640625,0.2678626212629298,-3717.802978515625,1646.1444159028104,
2982.05712890625,331.61146467325943,-3453.621826171875,1646.983276573873,
2231.80224609375,0.0025588179724156234,-2873.1669921875,1899.7402590383876,
2907.4716796875,0.013158488244306661,-2613.975341796875,2416.909757934556,
2295.810302734375,0.05870927549707023,-1641.883544921875,235.65974318843604,
1460.023681640625,0.001396061371648687,-2202.2177734375,115.5560256025509,
1743.5164794921875,90.68023571556323,-2426.257568359375,883.9954645085602,
2187.8125,0.10010089534418988,-2142.28662109375,763.3238067532523,
2579.240478515625,0.002131200648989376,-1625.5966796875,450.9009789230763,
3539.6982421875,1.1654459277195594e-05,-1788.336669921875,44.864575826826695,
1885.8131103515625,462.6660249914807,-1778.90234375,61.65460073786719,
322.8182678222656,175.7552152714849,-3044.947021484375,1522.0360269268149,
1680.7857666015625,0.0017561078014093055,-1973.215576171875,991.5664464616098,
1416.77734375,218.7198786705011,-2933.556884765625,1233.4779194387406,
1657.174560546875,0.0002884565829240372,-2303.31640625,1805.3834268013852,
3279.7333984375,6.345817328703808e-05,-2176.855224609375,1516.004118133495,
447.16448974609375,391.1626660288514,-2185.739990234375,599.4429447042974,
928.131591796875,177.50924074698887,-2166.4892578125,551.9578266742205,
2285.538330078125,1.696478218084655e-05,-1272.08642578125,1196.1681413796043,
4352.26416015625,4.160634221699264e-05,-1904.3857421875,514.5029197465957,
1280.7236328125,0.009627937210815814,-2297.260009765625,436.1561223072607,
1893.093994140625,4.26687701101194e-05,-2402.827392578125,521.1744868489767,
1521.4737548828125,1.1624533947590436e-05,-1540.69677734375,1076.799415253503,
1807.818115234375,0.027628403587553002,-2504.28173828125,2361.4519590278246,
1538.5103759765625,0.005149661798422596,-2313.700927734375,169.7646925968519,
1725.23388671875,0.19796229548694905,-1761.7191162109375,332.187396673074,
2562.781494140625,1.0791092609505932e-05,-2158.93408203125,1786.0110025241634,
1348.253173828125,20.80941529168028,-2372.63671875,1054.8243120322463,
1584.5699462890625,0.025109703395142624,-1883.6951904296875,1203.3336102104504,
1874.62451171875,6.252348484311311e-05,-1884.181884765625,1422.0688597896296,
3082.361083984375,0.08830906765589142,-1228.079833984375,0.43580851061063747,
2556.31689453125,0.006923563330228595,-1023.68408203125,510.59313107292274,
1624.5047607421875,0.30592610963731603,-1423.298095703125,71.50320476538168,
1842.911376953125,0.5270242589629784,-2446.020263671875,1277.836578874462,
1811.96630859375,0.3414522146577026,-1310.35986328125,338.5044710200143,
741.8104248046875,1.1833778997054496,-953.29248046875,79.81081955187241,
2905.39208984375,0.00012283578712322886,-713.9657592773438,763.6220328764296,
1421.4705810546875,87.79106166059618,-1817.758544921875,603.0425633897465,
2221.564208984375,310.89330433148314,-1727.1676025390625,813.441103464841,
2441.08984375,0.00030283625187647943,-2789.31396484375,810.2932505313261,
4645.9658203125,1.4353238707830728e-05,-1745.6817626953125,2646.4386979402607,
2436.471435546875,0.01483531918497699,-2130.57421875,1067.64759220471,
1905.3179931640625,9.131417615545353e-05,-2370.57275390625,273.1293275179273,
2039.2548828125,0.05976170978645362,-1546.7801513671875,56.69853862248188,
2130.4423828125,0.0032154891816302267,-2137.103759765625,228.8784709939446,
3028.096923828125,0.0001839319587258811,-2540.173583984375,1874.250381683653,
2681.70849609375,0.0011124040022695196,-2183.767578125,898.3772937937966,
2093.999755859375,0.21740418642665246,-2742.89501953125,354.67175673953915,
1063.9698486328125,0.6937084648768045,-2909.2861328125,2961.0247676619765,
1485.34130859375,0.5425658719464385,-2920.194091796875,1685.4935527195432,
2195.26025390625,8.474046785821939e-05,-1935.6226806640625,700.557358486443,
2963.037353515625,0.013049481232026972,-2823.48876953125,3568.3591541783844,
2956.80810546875,1.031076414388076e-05,-1901.8560791015625,133.91374390545965,
2878.83056640625,0.0015546177351351692,-1833.2413330078125,749.7398994321602,
1673.213134765625,0.0008377632020050736,-2045.5645751953125,1077.3026032585005,
3031.543701171875,1.0509706058497673e-05,-2455.966796875,922.9412490287143,
3099.39697265625,0.0002646290574007494,-2029.4808349609375,249.44024702068515,
1548.3155517578125,0.3625273460472232,-2587.5302734375,847.6993507443594,
1572.59814453125,69.51497164401789,-1262.739501953125,217.3500951233013,
2591.46142578125,2.7914230689947994e-05,-2548.8662109375,1253.839351574481,
1899.5062255859375,0.017490224143715663,-1949.6092529296875,474.6168352564856,
1570.9896240234375,0.016731734866460207,-2731.3310546875,1613.1195773709821,
2349.40625,0.0001487232191115481,-2604.1142578125,2022.7871329984873,
2352.7900390625,6.741477951513087e-05,-2554.552490234375,960.8072619477748,
1685.4488525390625,0.006805322184036679,-2783.70849609375,200.70152629352452,
1281.3258056640625,359.0866395002824,-2541.164306640625,1120.870836263261,
2393.9130859375,1.4955938349058553e-05,-3428.102783203125,1016.8196223717658,
3341.925048828125,0.00016559267373123448,-2426.011962890625,174.37623812979075,
2865.97705078125,0.0019045981728097261,-3073.44775390625,1692.5129600349942,
2631.18359375,0.0002793847663950281,-2699.557373046875,255.84597696073877,
3592.25732421875,0.0001814978873143731,-3455.0830078125,931.6283812661006,
1950.29296875,18.711096878822183,-2148.458251953125,0.2137262570612633,
2849.914794921875,0.12776823196187814,-3602.586181640625,2581.1183206888218,
2742.69140625,0.0003535762075201306,-3394.011962890625,1881.9195090319972,
1427.414306640625,0.0006733903160925287,-2339.6201171875,247.28849446915032,
1693.6961669921875,0.6715542726173995,-2720.056396484375,772.0841964768244,
1631.4720458984375,0.07243397686549362,-1819.052001953125,307.72987480849054,
1519.142333984375,618.9272228950656,-2494.478271484375,1103.5885896212703,
2228.314208984375,0.00021662267516059868,-3164.793701171875,360.112525962694,
857.7384033203125,9.031824998498635,-3304.97412109375,2047.1808808065614,
1575.1875,277.5975910177791,-3098.095947265625,929.7286575292985,
1963.1148681640625,3.6684722571432e-05,-3287.303955078125,464.4895728807827,
2662.3564453125,0.005480676246765268,-3438.373291015625,1238.7559801921484,
2753.929931640625,2.204980906657991e-05,-3758.0068359375,652.2400310374964,
811.31494140625,0.006379535670611473,-3254.771728515625,1025.1173017509382,
1081.57421875,29.712020950208633,-3390.315673828125,1045.5333016387576,
1961.657470703125,2.8312853264402325,-2435.26904296875,308.13853242642205,
3725.675537109375,0.00201572482717804,-2482.400390625,1363.0323789446047,
1759.0947265625,0.007049499456019587,-3510.5126953125,340.5715721524757,
3109.118896484375,0.00012169723911211712,-3085.190185546875,212.23292543637888,
304.8844909667969,216.74350425473088,-3127.12109375,1645.894451509822,
2089.503173828125,7.405294531459962e-05,-2492.559326171875,270.79958733641456,
2964.612548828125,1.9554497827156363e-05,-3170.60009765625,1071.1505419166112,
2869.447509765625,1.2132975568367846e-05,-2789.338134765625,1019.7902904001281,
3087.46142578125,0.00025350766621752606,-2637.4853515625,1060.0228356900286,
1335.4285888671875,116.40347955229173,-3324.516357421875,1874.7315184347704,
606.1402587890625,4.695485601177525,-3167.3544921875,569.5415805913076,
1603.7744140625,0.0742158172488737,-3023.941162109375,447.3865230740043,
2529.681640625,9.793172436431905e-05,-3413.150634765625,1308.1361314553178,
3828.2607421875,0.00019400006179970988,-3095.6435546875,998.0052474130741,
2545.358642578125,1.3514013694388588e-05,-2585.032958984375,406.1976103412767,
2504.173583984375,5.137937694806021e-05,-2560.146240234375,458.28787372303947,
1770.42626953125,34.97186886919145,-2974.97314453125,761.1160967499325,
2554.366455078125,0.00046902665735074983,-3443.3515625,1870.27926399977,
1207.80126953125,311.1915302446356,-3729.6669921875,2158.896620182564,
370.374267578125,332.78294103355216,-3375.06103515625,1037.1153065888893,
359.2894287109375,362.10601991719824,-3027.02685546875,680.2795343477894,
2607.580810546875,0.0002724182417423283,-3449.2861328125,1782.3824683039204,
1851.0928955078125,0.8277498338604916,-3505.947021484375,3043.1652706835075,
1143.7752685546875,148.92341518941947,-2775.648681640625,675.8019830788664,
2678.288818359375,0.008614362608325552,-3117.171875,1321.4809595857807,
1976.93408203125,0.0008442643546930194,-3305.024169921875,1702.8666042532116,
3887.627197265625,1.7020684488216846e-05,-2439.14208984375,413.6615723612648,
2539.3720703125,1.072321843652539e-05,-2323.12841796875,2247.504058413483,
2179.069091796875,47.89560119035166,-3318.431640625,1519.568888408189,
1657.8740234375,1.4476897485031935e-05,-3460.859375,2297.0516074645675,
395.8879089355469,510.7988906461503,-3257.78515625,2669.4827506385623,
2473.5947265625,0.0003322349933538948,-2363.14501953125,324.063556024156,
2302.994873046875,0.0017482613426618616,-3524.095703125,1003.2974186268214,
614.307373046875,495.5174636893322,-3382.712646484375,880.7054378195222,
1100.9410400390625,209.14989549109214,-3636.41748046875,416.9055414060926,
2293.1591796875,1.8691763009576252,-3785.39892578125,751.2209389264154,
2161.197265625,3.280723322683848e-05,-2916.005859375,518.9613863767354,
880.7409057617188,0.0013967540874550138,-3019.612548828125,605.2262541406986,
1967.1402587890625,6.004930423218482e-05,-3578.3388671875,2588.430280969955,
420.0429382324219,314.7253803570518,-2655.561767578125,174.4367830022765,
1192.61474609375,1.1970403222743822e-05,-3362.599853515625,946.9025603092869,
1872.1094970703125,1.2271660410593623e-05,-3981.53466796875,614.7794415464795,
999.8878173828125,397.55291670436634,-3615.38818359375,943.1633486009953,
1525.6182861328125,0.0073100813933127855,-3596.69287109375,756.590745519658,
1396.5230712890625,0.00034546001873499274,-3531.9453125,513.9536859924889,
1787.788818359375,0.0008139361942964103,-3983.71435546875,1537.1251738061724,
1898.862060546875,7.390177165338236e-05,-3830.2099609375,1608.2104458976492,
1780.836181640625,0.002610196671739191,-3507.561767578125,1144.5573570805968,
2750.9375,2.640995002747691e-05,-3421.89453125,1774.7881916494007,
2587.62646484375,3.290292934256315e-05,-3712.61376953125,1308.7976750823793,
2582.70654296875,0.004964598007543228,-3349.230712890625,890.5379590442851,
1192.186279296875,0.15080535706400866,-3371.92138671875,196.41573470735568,
2410.642333984375,1.8084101878592542e-05,-3907.359375,849.4827726900155,
2161.8232421875,0.30203795353706026,-3479.320068359375,357.2650865994482,
3226.076904296875,1.0384725579338775e-05,-3942.87158203125,1144.1831216242756,
2718.998046875,1.0827638490027473e-05,-3778.970458984375,720.8965908771561,
2068.240234375,3.188559234806424,-2387.746337890625,368.96369536509405,
1707.39599609375,0.0021462983293507962,-4032.7548828125,1231.2669694642514,
1218.801513671875,0.005350603043203882,-3394.9990234375,1123.4677364414938,
836.5443725585938,399.5784328821349,-3300.19189453125,898.3407687084659,
1222.4326171875,53.85478443013288,-3492.912109375,2605.644626118926,
2370.37060546875,0.005652198925874107,-2894.181640625,2862.307193126296,
1732.4521484375,580.1635824149442,-3875.430908203125,1380.376309274675,
739.9254760742188,277.76452998007494,-3652.98876953125,982.4275377775997,
739.4674072265625,0.006452714681542507,-3252.259521484375,1709.6751697194463,
1950.3521728515625,0.0003948237372489296,-3524.2998046875,2066.5597244682012,
2782.3466796875,1.0339957740746496e-05,-3583.366455078125,1308.306665967339,
1444.7926025390625,163.0504369402936,-2584.2138671875,112.57645445720823,
2717.653076171875,1.1727422662488726e-05,-3309.1572265625,2204.3275955840045,
1078.06103515625,0.0011230199404440784,-3746.81494140625,2779.0549091520293,
2109.306396484375,5.982137548662817e-05,-2497.36962890625,865.6704721646336,
2321.915283203125,1.2732056567574412,-3364.114501953125,3175.034697971735,
1085.251953125,214.58040095594296,-3738.876953125,380.64796040557565,
1603.515869140625,245.4100345635492,-3906.185791015625,1673.5989556320408,
2331.506103515625,1.727060789475997,-3713.20849609375,2741.665082676871,
2434.326171875,4.8107537019981156e-05,-3710.831298828125,1362.6972560797662,
3632.420654296875,0.0005146183761942735,-3692.082275390625,1286.9754680668439,
1547.4521484375,0.002088042415290183,-3820.191650390625,1976.1279314194956,
1860.1962890625,4.918902549618642e-05,-3270.328857421875,294.28494017328603,
2679.63818359375,4.5145275146858696e-05,-2571.888427734375,151.15421776952584,
1445.6868896484375,188.8217535679896,-3859.26953125,2354.9760463350485,
2205.4990234375,3.268402077302225e-05,-2983.807861328125,372.32657065465713,
1794.9200439453125,34.09495438778662,-3783.483154296875,1278.263954641779,
717.5784912109375,0.6735257089425849,-3462.553466796875,1785.7633303603534,
2020.4942626953125,0.00021401939863114602,-3664.517333984375,1493.3579092728319,
1815.8653564453125,9.296398191273319,-3216.511962890625,1030.0294480918192,
422.1318054199219,643.324223129576,-3496.706298828125,860.0563637654454,
1045.074951171875,470.3860524858789,-4007.40576171875,1297.038327395916,
1866.8734130859375,1.5210229891842181e-05,-3182.606689453125,1421.1801974803316,
1853.1767578125,1.980822555539977e-05,-3381.199951171875,3261.3819188140874,
2214.30908203125,0.000357479534318365,-3069.92919921875,1533.831101687042,
1655.934814453125,0.004212792859569003,-2915.61669921875,1257.2113282934952,
1352.279296875,0.21578254745446424,-3305.173583984375,2677.372524174099,
2120.28515625,126.46837643669826,-3395.3056640625,426.3692322403088,
927.0191650390625,0.09885298633699253,-3595.67578125,1436.0591932931723,
1969.680908203125,0.00011986907012042016,-3236.67822265625,725.0740660291557,
2948.654296875,0.028784607509067323,-3722.66064453125,1273.5070380805441,
3176.43359375,0.0009380611184802425,-2869.603759765625,359.38008861721437,
2572.1201171875,1.402006811711637,-3799.2119140625,1699.6657170410285,
2812.950927734375,0.07998946262763967,-3099.541259765625,147.60292347556538,
1488.28515625,0.5179096465460041,-3707.53857421875,174.2199161563462,
1505.8604736328125,135.62103881403297,-3613.804443359375,553.7485374717834,
1987.814453125,126.63327777657871,-3612.953857421875,1280.9062812478055,
1678.386962890625,0.17319844936938936,-3118.917724609375,603.5600855421256,
1761.762451171875,0.0004631887825832881,-3404.17529296875,746.2351584086202,
1807.1214599609375,49.33816038940319,-3431.080322265625,2042.9852329404944,
1433.32421875,4.639847949289769,-2611.72509765625,509.94447763662583,
868.6489868164062,255.38664600759978,-3164.86474609375,310.2221802628103,
1822.702392578125,0.00020635866607832698,-2349.92138671875,161.30648613905558,
813.4113159179688,1.1895876473846643,-2947.39599609375,255.7725325594112,
3518.31396484375,0.0534669321629684,-2931.634033203125,1177.7725375062557,
1271.184814453125,0.003029042680259473,-2658.572998046875,366.01889887581916,
1443.2689208984375,24.39765586321672,-3783.680419921875,1365.4839154933375,
1226.0489501953125,98.85347196972967,-3721.699951171875,296.34045760812813,
2003.6171875,0.003923814374906246,-3952.138671875,1903.0812004746454,
2580.43310546875,1.2294888684204978e-05,-3041.08544921875,472.79845983329574,
1885.4432373046875,0.20850037239195623,-2632.508544921875,1886.776532422543,
3015.336669921875,0.00015627313872769517,-2732.41357421875,532.2637471601811,
942.53515625,53.39436061747652,-3495.537353515625,2039.6162016016635,
1168.18017578125,33.02122535403836,-2943.036865234375,2996.246936897946,
2355.700927734375,0.0001149690491603756,-2449.519287109375,170.61040479189782,
2022.366943359375,11.242196185459354,-2597.353271484375,586.9226159557659,
1650.5030517578125,83.72618803939878,-3015.483642578125,642.4142307764038,
2312.41650390625,0.5749241836258334,-2494.44873046875,15.483033777639061,
1970.151611328125,0.03989867781630908,-2447.0283203125,523.0821018427071,
1081.68994140625,96.4284674098313,-3109.483642578125,2055.5939259239894,
1612.09521484375,430.6225196562496,-3666.7421875,1221.3753045597678,
2116.099609375,1.571806551878291e-05,-2221.50146484375,198.48617712956226,
1751.09521484375,19.472121376591375,-3054.423095703125,564.4025561772162,
2813.85595703125,1.6510720247765115e-05,-3204.927001953125,509.02980428157366,
1727.362548828125,0.3734616067071669,-2919.84814453125,1037.0607756467793,
2022.7052001953125,1.915312841661784e-05,-1860.1002197265625,238.41006921470373,
2885.313232421875,1.1640704603735863e-05,-2973.84326171875,295.0093891138873,
1743.5013427734375,267.6096197477525,-2360.349365234375,88.8123475803325,
1783.779541015625,0.8834912875467691,-3010.9130859375,1135.5069713211383,
1858.0677490234375,0.042312473303803166,-3499.572509765625,709.2927116198669,
2211.07177734375,0.007177842205768088,-2705.51025390625,757.0892343259266,
1836.5904541015625,0.0001126497652784268,-3092.41455078125,1583.7483381164193,
3441.239501953125,1.0872659580407541e-05,-2814.272705078125,228.76224191632934,
2064.68701171875,509.1659642766556,-3030.3125,1156.3323591915805,
1325.317626953125,32.41146522957216,-2907.629150390625,305.2888528044676,
1629.456298828125,0.0069413368952594146,-2631.10302734375,116.8204784278592,
3266.11669921875,5.3960066580065386e-05,-3629.899658203125,1746.0315248704203,
2304.84228515625,0.0003799648672788786,-2780.34375,523.9440779060988,
1761.328857421875,0.06941816579834931,-3459.10791015625,521.2136399192481,
1811.1761474609375,0.035308998023895435,-3095.9873046875,1364.8169142537565,
672.2658081054688,0.15106828915642145,-3181.831298828125,95.78069079854714,
2770.986328125,0.00034370908629590893,-4187.447265625,2041.366147524894,
2051.762451171875,4.221883373390191e-05,-2889.2412109375,297.70591981226096,
2782.358154296875,0.0008861271517486929,-3143.549072265625,984.6387897015841,
4135.888671875,1.39242141907361e-05,-3365.232421875,215.07434088797058,
1141.9117431640625,99.49671913236409,-2927.60693359375,1330.5858038601486,
1107.5338134765625,290.8747098816806,-2811.630859375,1927.0180688663754,
1989.1187744140625,0.312831641041092,-2247.231689453125,1449.7337292919196,
1499.544921875,2.206066900654265e-05,-2574.160888671875,253.28406578981793,
1048.2646484375,0.005528413838493231,-2045.65380859375,66.86257684809807,
2637.55859375,0.08011172504919972,-3094.50439453125,1779.8008229138081,
1816.76513671875,4.317502911405268e-05,-3330.70166015625,653.5220410024538,
2269.73095703125,0.024828369874841476,-2973.402099609375,209.52211407735018,
3002.11083984375,0.024569262105098827,-2511.642822265625,632.7596324178041,
1934.197265625,3.2205890325901443,-2974.3447265625,260.48960290209624,
999.5609741210938,0.007989997559020084,-2438.531494140625,200.91191073658854,
796.0194091796875,327.85723033056877,-4375.48779296875,814.691305559672,
1643.307861328125,0.03346855505602362,-3340.089599609375,1003.724320842514,
1191.4541015625,308.0348149911664,-3024.9736328125,328.8783374301354,
1781.4967041015625,0.03415089238039753,-2453.155517578125,811.0486184489877,
2170.224609375,0.0003977970989999029,-2669.690673828125,387.2617663721859,
1175.9554443359375,25.546538040034683,-3707.26025390625,706.2500876782887,
1597.712890625,2.8469066158235108e-05,-2910.64697265625,600.5546476505572,
559.845947265625,140.3990046428561,-3264.070556640625,1575.4651717536779,
1299.46484375,0.004203603576260826,-3777.764892578125,3233.2353543654226,
2131.669189453125,0.00020984150912454892,-3317.48291015625,1101.3945044875472,
1760.6180419921875,0.00029040801637565704,-3115.070556640625,609.7235870682632,
900.77734375,72.92608932904703,-2411.949462890625,2111.2409002206987,
947.6672973632812,0.007582879750124508,-3313.445556640625,1644.2970458538612,
1738.7562255859375,5.1490864948746304e-05,-2651.798828125,132.41745172677523,
2248.351806640625,9.778775204363075e-06,-2907.714599609375,1048.4258632813721,
1410.2518310546875,1.1646226744181255e-05,-2879.10107421875,444.1961819990278,
1454.2750244140625,0.0003555199215198684,-3088.32177734375,1062.3521986254989,
1281.7589111328125,0.0020734753713245514,-2566.444580078125,398.5981908903334,
3563.993408203125,9.96283359300113e-06,-1882.3377685546875,818.4226758757799,
1153.0799560546875,0.025433021203761005,-2756.10302734375,755.7968224943437,
2446.895263671875,1.188771491059343e-05,-3023.537109375,423.8325587518242,
495.8388977050781,392.38832437226426,-1880.2880859375,1620.1944428550205,
840.12255859375,0.0217319393078862,-2511.866943359375,189.35817786512655,
1394.03857421875,0.08180498789033874,-2652.464111328125,1217.6828661719883,
1458.162109375,0.01585710096966938,-2334.468994140625,828.6990341228286,
825.2000122070312,0.16567213670816755,-2846.9833984375,1199.644924287898,
2221.378662109375,104.32515213194476,-2744.081787109375,364.51848434259637,
1690.622314453125,0.047025201196424886,-2248.63134765625,525.424035720105,
1559.841064453125,0.004743584206845507,-3059.8662109375,1640.390583038963,
2325.776611328125,1.9381725004350547e-05,-3168.899658203125,821.156441010169,
1316.0574951171875,1.0688961739424534e-05,-2107.831787109375,508.0498209115416,
699.9591064453125,0.002126029641243085,-3376.777587890625,919.5759434268141,
-48.613460540771484,103.06049148540325,-3531.395263671875,1729.6904361799675,
1675.9593505859375,0.0028939554816268024,-3320.3798828125,354.7614246201488,
1486.619384765625,2.0752186446434735e-05,-2835.180419921875,426.03146522529653,
3255.767333984375,0.00027502486627457254,-3177.19970703125,1039.3608002259255,
846.5476684570312,0.29420376384759883,-3062.699951171875,175.07924270717416,
2689.360595703125,3.0920673211517835,-2289.765869140625,337.0744912814598,
1997.2906494140625,0.20729101828837518,-3044.786865234375,432.98241084075437,
1679.0341796875,1.9491487748695772e-05,-3662.9833984375,1432.8640390593441,
1043.22607421875,0.05931469374368173,-3760.98095703125,1845.936983721641,
1580.7554931640625,300.76695185430737,-3003.489990234375,764.9454534829553,
1100.50146484375,0.2801963646883323,-2676.59912109375,187.00087478190454,
2927.0234375,0.001007428190369402,-3288.0107421875,1967.5430756991377,
1945.129638671875,0.00020822773706335424,-3133.44921875,297.93915888349295,
1271.378662109375,5.8819832623210376e-05,-3041.144287109375,1821.5837744188902,
2613.052978515625,1.5440588589086644e-05,-3099.2080078125,1905.2305355083524,
2140.173095703125,1.0596676687840385e-05,-2139.5322265625,286.00415638661093,
2450.4638671875,4.71012060835836e-05,-3270.139892578125,1552.3335636102531,
1930.0150146484375,0.0007809436797140946,-3041.339599609375,2236.12946616537,
249.56442260742188,231.9514387864406,-3193.2841796875,1620.5450775373383,
1557.41259765625,2.7871906102107623e-05,-2964.336181640625,359.6675123445133,
2690.02392578125,1.0428234935428177e-05,-2584.14013671875,285.9422928854983,
2241.479248046875,1.0357386661321755e-05,-3601.740478515625,2204.9522437210558,
2203.169921875,0.09650766464890177,-3359.505126953125,1565.8434894063562,
818.8840942382812,388.5661895889696,-3904.267333984375,1553.538819714659,
1471.95068359375,550.925310242105,-3636.18896484375,1650.0267760219335,
1888.53369140625,105.2714535846412,-3085.84228515625,1447.361225320581,
1990.389892578125,1.0891961631833292e-05,-3550.857421875,1774.0943408948779,
1013.32763671875,271.3466269787952,-3651.06689453125,1826.6604793673137,
2397.70068359375,0.00023211261025186218,-4137.0185546875,1703.2247223579361,
2716.865478515625,1.2275232471105754e-05,-3132.800537109375,690.3151900488565,
1566.9061279296875,0.47779871883085867,-2803.53955078125,1376.8495535061406,
2686.236083984375,1.4717404806524649e-05,-3178.93701171875,1214.0284793967883,
1808.7601318359375,38.86238797552074,-2853.57421875,1811.1284898854283,
1112.6053466796875,0.03283304231884644,-3462.18359375,2062.839730322783,
1341.1781005859375,0.0001119710520517094,-2586.898193359375,2300.2077669164387,
650.2183227539062,76.78623523364018,-3285.8779296875,2024.9441223283918,
1796.46435546875,0.0031327926520959516,-2666.15380859375,1842.9787742878043,
1357.37109375,171.51219867127722,-3110.548583984375,1278.1126995314562,
1595.5555419921875,0.029215449727190246,-2838.424072265625,1826.6658638743509,
2859.04833984375,1.995776315847163e-05,-3464.42919921875,2983.6913469331703,
1908.4510498046875,3.949475868649681e-05,-2723.349609375,309.63853834695203,
1556.0020751953125,0.0016080894588946142,-3229.27587890625,1232.0327468635192,
905.6375122070312,0.013947700393379621,-3517.867919921875,2978.1389409054987,
870.8339233398438,0.025845902510697807,-3510.871337890625,3282.1399030063517,
2052.198486328125,1.1466515459755652e-05,-2714.1845703125,344.9412341072702,
1944.593505859375,0.0032926735647173895,-3002.67333984375,1786.1569165533497,
1664.6163330078125,5.376096018602138,-3808.40625,1374.7167463895512,
1376.106201171875,2.7859931205175217,-3592.13037109375,1132.485794795863,
1519.9150390625,0.3463123643066192,-3156.40771484375,917.8162644445852,
948.2310180664062,317.8955114878006,-3275.729736328125,1780.0177213711804,
1180.025634765625,1.2241950352676783,-2899.949951171875,1416.7491514193712,
1429.959228515625,5.882914963509052,-3550.189208984375,1199.4021744006213,
1616.457275390625,0.03630171821964184,-3016.27978515625,1009.6119747374055,
1126.537841796875,23.462367303953055,-3317.41015625,2438.4051443407448,
1088.546142578125,177.83589337153475,-3757.737060546875,2278.2538209086374,
1666.53076171875,2.602554891480506e-05,-3636.084716796875,2517.5915973120436,
1521.8046875,0.00010113403596505835,-3375.808349609375,404.90407784279665,
2576.35693359375,0.0013963806352335084,-3669.966064453125,1211.6981202397446,
788.2598266601562,0.04771061733816584,-3124.162353515625,3098.496666108369,
1125.7275390625,0.003344158713383926,-3401.48388671875,2462.9107432936635,
2453.449462890625,1.464007896564854e-05,-3614.520263671875,1320.2125279005104,
1332.4271240234375,0.0012015519886850372,-3124.190673828125,17.100788211597425,
756.3047485351562,302.5265344630018,-2419.7158203125,157.57096407340768,
2971.69775390625,1.1223668364233139e-05,-2487.80908203125,437.67876706002255,
3097.885498046875,1.373854496944063e-05,-3112.831298828125,519.2649190819313,
1319.0845947265625,0.04044250523042639,-2906.132568359375,826.1861787771322,
385.1353759765625,169.27829281963585,-3443.72021484375,278.2957491238057,
1486.5281982421875,0.00019559792686509617,-3218.1953125,2028.8300982196358,
399.5694580078125,673.1473762562293,-3788.99169921875,2627.962259543755,
904.3255004882812,164.34279272090197,-3405.755126953125,1876.1932986055056,
2967.442138671875,2.7982332357594934e-05,-2898.8037109375,310.4072556836951,
877.0095825195312,0.48365199102131795,-3805.770751953125,1502.497005295476,
2953.475830078125,1.4467188232783643e-05,-3127.29833984375,518.7610870460919,
2331.268798828125,4.541849316017022e-05,-3507.39892578125,3069.3964045233865,
1528.0391845703125,0.15333652799700503,-2966.368408203125,674.7614500675359,
1397.8665771484375,0.15665048690318356,-3474.005859375,924.4841942363045,
-694.2474975585938,196.40176805859704,-2937.789306640625,326.55592789990794,
289.1280212402344,0.003429905737645219,-3537.283935546875,1771.878789275544,
1878.0743408203125,1.0337785695487778,-3617.712158203125,2301.790662350225,
1102.080322265625,57.8488742915747,-3078.427490234375,744.6287448024561,
1866.55908203125,338.3605705841709,-2337.16650390625,270.9718294836225,
1954.061279296875,6.849776231709914e-05,-2517.926025390625,746.2167163854008,
1988.1395263671875,0.005407798559199139,-3594.171142578125,733.2902485162643,
1332.6546630859375,455.38189735982024,-3669.683837890625,727.8734486865976,
3011.177978515625,0.019336233684455313,-1339.89404296875,221.12410205085993,
2149.020751953125,2.7304654260118543e-05,-3392.839111328125,354.8941202847439,
1444.40234375,2.9546552459000088e-05,-3512.049560546875,2375.9429656038856,
840.095947265625,524.559387622914,-2811.1689453125,416.67657094065794,
1181.7938232421875,0.017927649471728042,-3585.741943359375,879.004790564059,
2823.48095703125,0.0006151755952478264,-3413.71923828125,2298.02727634549,
2341.4619140625,0.0009529836596579447,-3185.76123046875,571.4727212172448,
1317.9505615234375,210.5005389329072,-3051.2998046875,770.8709644724779,
2011.56787109375,0.00011138881429010306,-3585.779296875,1517.259856729501,
681.9939575195312,581.85850259727,-2934.208251953125,1180.387428135013,
2438.4892578125,1.250966464961374,-3049.256103515625,1041.7129697970993,
1599.1708984375,0.23293899862294712,-3596.659423828125,3506.6644895741847,
3359.288818359375,1.0600250366156423e-05,-2391.086669921875,1876.3219755340097,
2838.477783203125,0.012244904593845814,-2150.99365234375,151.9516379244438,
1207.7734375,7.164525679668729e-05,-3060.29248046875,2774.255371051727,
1902.1962890625,116.65882291676468,-3521.658935546875,2298.859255201354,
1245.8734130859375,0.09896062939834031,-3917.33349609375,2033.0233142362727,
3582.120849609375,1.0415444240700879e-05,-2609.1396484375,91.79397447035309,
2332.097412109375,0.7526164703516052,-3470.337890625,1978.2309766985786,
3635.18896484375,1.5056707717913976e-05,-3351.146728515625,1674.5486221522963,
1797.410888671875,0.6158962027749753,-3081.9873046875,693.8530080458834,
1523.0621337890625,0.002381596608591975,-2243.84326171875,302.65938510579497,
2694.408203125,0.019315125997282415,-3406.6025390625,2005.7308056879422,
1372.540283203125,2.999796101431053,-3101.43603515625,1874.3248207074532,
1320.1558837890625,0.1256506024988184,-3684.89013671875,1329.8190869969253,
2613.635986328125,269.4038197566068,-2671.90966796875,1035.2036968667594,
2373.71142578125,0.0022382535624897457,-3173.529052734375,272.9964105286899,
1155.9798583984375,224.29421395183437,-3098.866455078125,1950.6342361069205,
3531.5869140625,1.0401804642366213e-05,-3194.56787109375,1862.7035391101485,
1302.546875,0.00041703476036887555,-3487.013427734375,1866.4763381890102,
2239.775146484375,0.035591237205811824,-3416.237548828125,744.9043827097267,
4371.39306640625,1.0732520530273905e-05,-3397.4345703125,982.0554798134759,
2397.87939453125,0.01252628807861273,-3273.06982421875,286.6468130749142,
2022.1226806640625,3.37332395030465e-05,-3160.939697265625,1216.0730775269312,
760.2695922851562,825.6987401384602,-2743.71044921875,429.6624678863181,
1568.35986328125,0.09253249651951943,-2197.40283203125,254.46120485444573,
926.120849609375,52.43075681493243,-3349.854248046875,933.8680109029056,
1053.033935546875,74.52103534570509,-2184.328369140625,1586.0035306564216,
1593.9964599609375,241.74745729091342,-2675.793701171875,128.05398180457973,
1254.5836181640625,0.4097739933733856,-2552.012939453125,984.2294627209014,
1471.1461181640625,1.0993632037047285,-3884.940673828125,1006.2123861596363,
1989.607421875,1.074010085134525e-05,-3542.97900390625,3683.6190365029647,
3016.517578125,0.0010253425537146412,-3417.16162109375,1564.5827777391814,
2960.6572265625,1.087368935571682e-05,-3315.81103515625,1935.651094147544,
2560.1923828125,0.7188036068140196,-2663.921875,241.75517254156773,
1758.0955810546875,1.4581534636609104,-2936.253173828125,1323.0497407681587,
1324.0963134765625,0.778452661523154,-2773.151123046875,903.0242439498066,
471.4261169433594,46.48068944226508,-2781.834716796875,227.51319158511768,
1777.7821044921875,2.4300639718004136e-05,-2914.48828125,1034.3061352805032,
2362.885498046875,5.9967808336662997e-05,-2745.2158203125,1502.5851225666397,
2440.4267578125,1.0567438732432722e-05,-2767.90234375,1653.7693939273433,
1156.74951171875,725.8194464071426,-2950.8759765625,715.9594209519028,
3271.533203125,1.3013732264715223e-05,-3360.42236328125,1646.4972628849819,
1454.3375244140625,0.00010067069674371614,-2661.717529296875,265.81031415440657,
1804.6365966796875,0.0004106164949650475,-2898.632568359375,1528.7015783952615,
3693.007080078125,0.0005607526322741573,-3473.5029296875,641.70838817395,
1363.1888427734375,1.4770519431021098e-05,-2987.376708984375,1250.0540980097983,
3100.012451171875,1.6757962206137696e-05,-3106.841796875,793.1469331125871,
2657.50390625,0.023091353147646227,-3181.38232421875,1355.8421635840587,
2495.287353515625,1.045334940998879e-05,-3431.86083984375,1076.6175276698932,
2725.58447265625,2.146434518977734,-1979.55712890625,1277.0881310159891,
3161.5126953125,1.0439999862697855e-05,-3433.466796875,1805.798674479785,
2128.4736328125,8.281879877367908,-2732.553955078125,453.7157284816561,
1913.804443359375,0.00043800251284079067,-3411.286865234375,796.6352568661734,
1924.50927734375,1.0427527870470632e-05,-2749.495849609375,595.2644947651361,
1200.7119140625,0.00020537438011703692,-2985.180419921875,680.4154352175419,
1348.6865234375,269.50018118626076,-2652.6435546875,201.4168809071232,
2208.873779296875,9.930462810108331,-2693.239990234375,1962.375325678058,
2519.8935546875,1.76503980606813e-05,-2128.41748046875,403.36907150956637,
792.8829345703125,12.451294455474276,-3137.370361328125,2073.2263474718056,
1478.7413330078125,0.06128784763137197,-2764.464599609375,1614.0646590700562,
1736.974609375,0.49667081081259046,-2493.93017578125,750.908064393113,
1341.89111328125,0.0011785166355673888,-3205.06201171875,1436.9055145435764,
2730.07861328125,0.01601760641447449,-3465.90869140625,778.2660723173765,
3097.445068359375,0.021646496702175375,-2156.170654296875,2402.5292106304832,
2665.087158203125,0.00011062260006776142,-2811.418212890625,823.3195489122195,
2531.88525390625,330.1275544502878,-1939.18505859375,638.614981067815,
4245.62353515625,2.313261115302381e-05,-1695.5938720703125,0.04724516159749034,
2047.071044921875,0.23536837397204285,-2434.9697265625,1427.2498030541092,
1865.49267578125,378.63836668029853,-1861.747314453125,112.84664596127175,
4198.9208984375,1.0172834468669796e-05,-2984.616943359375,2692.3760911669224,
1502.0482177734375,688.4988127424837,-1873.8148193359375,23.952262029873143,
2974.347900390625,5.058819713828728e-05,-2045.22119140625,1505.9609722150715,
1030.3857421875,50.771807316062336,-2534.52783203125,1409.470471229102,
2970.40869140625,0.0021915265672903354,-1884.845703125,204.0765763469326,
3508.3466796875,2.6270940027634845e-05,-2044.067138671875,309.87625936373297,
2391.482666015625,0.00011196117174227514,-2920.946044921875,3225.297731810413,
1770.9456787109375,277.30424592337977,-2329.75341796875,617.777797393232,
2319.476806640625,254.04511937396913,-2602.905029296875,1576.9891575980776,
1741.528076171875,502.5177373531375,-2181.147705078125,390.59206423694206,
919.3937377929688,4.20568450719629,-2456.65966796875,762.9392155761085,
997.625,211.70642631269908,-2397.11083984375,197.34237048451905,
1754.1904296875,207.91319017083225,-2752.551025390625,1724.0952070616395,
1101.56298828125,0.9221647488154956,-2728.35302734375,102.91139750659815,
1414.827880859375,691.0600501519871,-2452.667724609375,883.2986293925428,
1112.2366943359375,4.4822939746074315,-2764.3037109375,230.16196795528253,
2146.24560546875,1.4925336400845763e-05,-3143.71533203125,826.502075442552,
1712.99609375,0.0011430531192912889,-2297.53271484375,86.31067628382247,
1447.36865234375,81.44952724325205,-2628.068603515625,192.0135653405209,
2536.01904296875,0.02843859363020003,-3276.516357421875,1254.5776346178795,
2354.99658203125,1.08708044194391e-05,-2847.171875,646.3526867624632,
1086.0225830078125,371.3774292224355,-2506.1943359375,0.004860826733683865,
1675.58642578125,0.001665380192759243,-3033.133056640625,711.9840500998296,
1845.0609130859375,0.0004186992172344205,-3195.08056640625,799.5142515681551,
2130.962890625,1.3068331029140227e-05,-2856.790771484375,145.9168973014549,
987.53076171875,331.0595763512674,-3205.70361328125,415.1063714468435,
1660.2294921875,0.00010167262938135069,-3333.5322265625,2292.883145043208,
1775.9217529296875,0.0007226223514578642,-2716.3916015625,232.3484604377548,
260.3315734863281,424.7899013070636,-3039.337158203125,502.44165699637574,
414.9280700683594,0.03500361048483108,-3163.259033203125,1068.7955154530023,
2168.533447265625,0.001973523624993512,-1991.7828369140625,171.97758814147357,
260.8573303222656,70.74774022076092,-3014.25048828125,443.2363639491665,
1336.1759033203125,0.46822046693813985,-2846.632568359375,564.9415284380226,
1860.0264892578125,684.9661675457305,-1941.9886474609375,623.6770436290153,
364.27532958984375,681.0527023669467,-2262.945068359375,25.622499376401322,
859.725830078125,254.70534336350988,-2212.017333984375,278.6092159903104,
1718.7418212890625,8.034040534084046e-05,-2571.698486328125,710.5432196440267,
939.1636352539062,0.002837399617544955,-2382.824462890625,207.47724320226425,
1862.435302734375,2.063907206560425e-05,-3247.546142578125,861.5998410557013,
1867.608642578125,0.06441908472301741,-2782.57421875,45.91662490644465,
327.95196533203125,406.8688621375114,-3320.302490234375,1780.5952898441456,
2398.21826171875,0.0002345664086938397,-2430.28466796875,361.30386999063995,
2052.92822265625,600.9747218005133,-2867.3232421875,1401.6780440175585,
843.5009155273438,284.4852245325869,-3778.53955078125,400.7659190554158,
1887.3111572265625,0.018398184610684612,-3202.29248046875,366.1867525939229,
1870.723388671875,0.003732922689543193,-3722.08203125,1198.7127967528431,
828.74169921875,3.898649124756459,-3750.861328125,782.8968182098233,
1319.5086669921875,0.0005316557898373245,-3108.23291015625,43.39448399582373,
1571.523193359375,0.04828841361099049,-3155.512451171875,1724.150772870038,
2180.917236328125,1.2984242844645541e-05,-3562.207275390625,593.7401528566893,
1385.8192138671875,230.50836058959814,-2821.7578125,916.2761828716551,
1397.3629150390625,470.603992448151,-2871.6201171875,378.97698400943534,
936.15087890625,403.51133823202616,-2455.259033203125,1428.3049571273586,
1576.7799072265625,509.72088940293645,-2652.440673828125,1406.9454579558308,
1162.147705078125,152.56531108432398,-2606.43115234375,2106.1284934855153,
1570.6119384765625,0.03667040629936551,-3020.9384765625,1653.4664654243443,
2320.19921875,1.7150629775982378e-05,-2499.29345703125,0.16322103853570386,
2725.282958984375,1.3435381290537308e-05,-3085.273193359375,725.9574784963065,
97.19922637939453,1014.7480230979731,-3300.180419921875,948.713400022466,
1382.7843017578125,0.0398757868841344,-2263.04541015625,222.02711802940755,
2814.243896484375,0.0038530668986039764,-3508.878662109375,322.8025400581012,
1999.973388671875,429.81111152117955,-3502.0458984375,658.7784646185914,
1243.5321044921875,0.03120393051849352,-3278.83447265625,975.1670865144368,
107.17170715332031,170.72915977990738,-3579.074951171875,1086.376738089769,
1315.960693359375,1015.34080571725,-3358.549072265625,1027.1503805957793,
334.78558349609375,190.62968137581538,-3203.666259765625,1026.4961365739705,
1760.1077880859375,8.916346728304273e-05,-3304.7412109375,654.7856730078244,
1862.118896484375,82.80308494893768,-1755.6280517578125,62.01141727384233,
1994.8350830078125,0.02210031981369389,-3229.6640625,1514.9951093641805,
1634.5528564453125,1.7790470396176242e-05,-3048.969482421875,322.4065864048929,
2350.33935546875,1.9260805128356978e-05,-3523.63427734375,1140.9125001049356,
1486.9581298828125,0.008241011214667696,-2756.236572265625,246.53665862443165,
2431.431884765625,18.86558900860911,-3154.16162109375,639.1910448701422,
1434.0260009765625,0.00021248721973918345,-2478.65771484375,198.29113218293176,
1927.4110107421875,130.89301016450372,-2212.552978515625,1417.8074719299175,
2554.32373046875,1.0827171638184913e-05,-2108.779052734375,1145.6705145506296,
615.1304931640625,498.69052937950664,-2858.31005859375,920.9763527037197,
2329.22998046875,0.0038220905654812705,-3283.73193359375,776.6800649105332,
2728.489990234375,0.0005827474672808939,-1891.3499755859375,201.6943742960523,
2806.20068359375,1.2623119929611477e-05,-2962.133056640625,209.7903944298136,
2685.185546875,0.003802978870691513,-2933.35693359375,2994.1664086572,
1858.0911865234375,2.352486972109386,-1589.953857421875,250.98588577064342,
1802.86669921875,0.0011833192823785563,-2402.761962890625,209.17814620257212,
3266.83349609375,5.638014231288635e-05,-3205.1982421875,1251.7756759446293,
1703.4619140625,0.0065781669590846276,-3312.60546875,853.0910061240378,
2519.572021484375,0.0030206798025694545,-3162.44482421875,1868.1795562809473,
3210.388671875,0.006071316719034341,-2772.43798828125,648.2601235751414,
1749.5865478515625,0.9254609496979144,-3397.2548828125,1492.0895556161402,
1989.954833984375,1.5210283511893526e-05,-3192.534912109375,256.99006446659354,
2648.537353515625,8.36698650194686e-05,-3195.2978515625,650.4219279483924,
1245.7445068359375,89.60660485917741,-1330.6129150390625,0.00867401121359897,
2137.06689453125,0.0019989847498584935,-2295.99267578125,1125.500035431402,
3067.720947265625,1.1059569353702046e-05,-2031.377197265625,1050.9949633376916,
850.7145385742188,0.06829344274678557,-2968.763671875,1172.4567442462337,
2616.77392578125,5.5928952926622495e-05,-2926.23486328125,1183.9624125894807,
1785.2110595703125,0.0006351674014933633,-3413.97705078125,1396.8419834209863,
1710.52685546875,0.009228088124026401,-2922.865234375,1325.5869703370975,
1723.034912109375,0.05963855936031911,-3242.609619140625,349.38911412988307,
790.3043212890625,0.11457023486087406,-3274.38134765625,1518.893013109777,
1436.4090576171875,0.1151976087827777,-2384.97412109375,0.2122277709228288,
2505.455078125,1.1514651611468676e-05,-2757.825927734375,365.54412630369535,
2673.11279296875,1.0422210779134263e-05,-3613.7333984375,671.8612609835617,
1163.3277587890625,19.200467690208797,-3747.944580078125,256.6964281271439,
1589.71630859375,402.29993616134084,-3314.10595703125,841.9256709144852,
2550.51513671875,148.49649921889534,-2882.8251953125,1587.281598530396,
1489.407958984375,0.011163854806262839,-4346.2958984375,1856.156818347746,
3602.8818359375,0.00452529906926122,-3493.2314453125,1553.6758522207751,
2638.794677734375,1.720351426587231,-3233.858154296875,692.3510446875767,
1176.3443603515625,205.79152535806276,-3339.739013671875,2116.1109704472838,
1282.8348388671875,0.5000209004729923,-2315.036376953125,201.0892682937437,
257.6252136230469,245.52193585002448,-3351.230224609375,407.9362265327111,
2596.671875,0.013130300578253876,-3071.181396484375,1254.4443116148827,
1695.259033203125,0.00011760298276956822,-1979.017822265625,91.78479165168349,
1653.1910400390625,182.69067184305692,-2770.743896484375,782.3394754969054,
1232.1444091796875,0.001171376654692054,-3060.758544921875,1239.231883995642,
1685.3916015625,9.16730814312402e-05,-2651.143798828125,745.34141186295,
2821.152099609375,1.0454062840352058e-05,-2942.923828125,674.5717380403917,
3073.35693359375,1.5099449826277781e-05,-2546.3857421875,1137.0432393167334,
2174.68310546875,0.011769750687796923,-3186.22998046875,1579.508429101479,
2628.184326171875,0.005303150775581338,-2439.471923828125,214.12868208327484,
2235.242431640625,3.336562327840634e-05,-2759.143310546875,787.710045725835,
358.737548828125,261.1035605740076,-2843.359619140625,594.5301844994433,
1515.5906982421875,2.026389473835319,-2834.582275390625,377.6627700736584,
1969.2635498046875,11.734651372751989,-3051.681640625,519.2391101805922,
3997.645263671875,0.0076785625288587,-3075.87841796875,357.7938700491428,
3159.90625,0.013203285354922791,-2197.40869140625,257.0947125950341,
1906.562744140625,17.972006481663254,-3250.227294921875,1559.7538388345183,
3241.58154296875,1.3441098331054205e-05,-1884.6092529296875,162.77046692165436,
1424.63525390625,0.0016368075477650303,-2526.01416015625,1395.4829294583085,
1264.50439453125,45.516847098901394,-3198.9921875,1604.4943920959806,
2306.88916015625,7.096055958725529e-05,-2724.014404296875,1682.7695975831073,
2705.63623046875,1.1619158086838049e-05,-3007.1220703125,2192.0497728811465,
1878.5916748046875,0.0002577517260276881,-3057.88134765625,720.0226089281617,
887.6912231445312,84.9789580181182,-2872.672607421875,611.0689510978098,
728.9735107421875,319.7489912833349,-3635.496826171875,1471.3515905677991,
1576.948974609375,1.044495056188678e-05,-2840.556396484375,251.6698030200024,
2370.6796875,103.97952520904306,-1432.64697265625,1117.4799011655198,
1085.093017578125,100.33765467937712,-3026.021240234375,683.6178317334666,
2710.038818359375,2.9710757585816747e-05,-3487.14892578125,1211.4301453857174,
645.354736328125,2.3184939020997968,-3354.83837890625,920.3527855792343,
2594.201171875,7.242675541647738e-05,-3199.29541015625,1628.8791041043546,
2065.414794921875,0.0809479578644065,-2924.9267578125,681.1227247519682,
1821.6939697265625,4.0384249361288,-2957.594482421875,534.5622403619832,
1828.9202880859375,1.157931926747957e-05,-3576.109619140625,1680.953991256255,
2229.403564453125,0.022814959388377812,-3178.832275390625,800.6245770247497,
2652.65576171875,0.001045766569771582,-3236.22802734375,531.0040631945405,
2547.29052734375,0.0014021803636368418,-4121.1494140625,1852.3965520637228,
1255.8597412109375,0.05373441783990622,-3581.016845703125,784.120613438214,
2017.3916015625,512.6601876740137,-3293.888916015625,533.5680753877303,
1318.0377197265625,3.142073302504309e-05,-2978.46044921875,415.11353893806967,
2355.50830078125,3.199299498816787e-05,-3643.321533203125,1498.2799148095191,
2984.75537109375,1.32282491109811e-05,-3376.814697265625,71.3493535420576,
1474.477294921875,2.5569860833626556,-3840.728759765625,2250.963447043365,
2434.053955078125,1.9034224790893227e-05,-3283.79248046875,540.7573434185366,
996.283447265625,2.662616782574636,-3662.113037109375,647.6096749390867,
2370.228271484375,23.29589561948439,-3807.232666015625,839.5910905095748,
605.8120727539062,249.7758311649572,-3325.532470703125,582.7202012235766,
1692.4324951171875,0.03222937950059955,-3585.2294921875,442.82861955885596,
1040.083984375,0.14884632716136065,-2791.20458984375,530.0314012718356,
2334.505859375,0.00018572555319893165,-4326.072265625,2180.6734269942153,
1546.414306640625,13.977818910516607,-3371.25244140625,413.5164230185576,
994.3814697265625,83.95033289315717,-3012.62890625,446.06986612971315,
1268.885009765625,0.001273996268011678,-3670.131591796875,1250.5420062376884,
112.25791931152344,1.1247975594023623,-2062.614990234375,179.08210752196885,
666.3657836914062,65.36272230739722,-2990.33251953125,663.1658665673497,
1355.375244140625,0.0008949175295122604,-3576.0263671875,1245.1394376650474,
296.7780456542969,27.538929844192943,-3732.961669921875,1207.3041793422642,
2395.73681640625,0.00018172123357133727,-4061.727783203125,853.5629622078037,
1512.7591552734375,57.63031821910814,-3480.8505859375,440.6516561020968,
569.9939575195312,251.9364925263033,-3574.091064453125,1530.9126793619816,
188.5546417236328,0.004696622529108994,-3203.810546875,1393.4543805893568,
1395.710693359375,0.058465338720436244,-2534.7626953125,347.2578783552299,
1893.8951416015625,0.01601815994845205,-3272.705810546875,466.39803729651464,
1632.1297607421875,0.4448187677443519,-2741.982666015625,1417.281535356138,
1753.545166015625,7.921909647733173e-05,-3532.436767578125,857.9887279693369,
863.945068359375,1.4331120913200814,-3198.24365234375,912.2024434267853,
2569.39990234375,0.007673902865595938,-2844.891357421875,1474.1945244716258,
806.2048950195312,0.942367094426017,-3241.0576171875,1029.4029234852517,
610.885986328125,31.764982568224966,-2984.456787109375,568.3074683204603,
1687.4364013671875,0.00010863961499233644,-3725.59765625,1584.16070128356,
640.8890380859375,0.7883078419308994,-2085.50830078125,218.82319395930682,
2231.3037109375,0.581958491531817,-4101.15625,1595.506530565149,
1374.233642578125,0.009322891337835423,-3831.18310546875,1356.458754204075,
2386.9697265625,1.2435463153078527e-05,-2654.912109375,335.7181000941308,
3197.621337890625,1.100932306680069e-05,-3559.88427734375,2156.5761254189442,
1913.6988525390625,0.03549451677850192,-3624.498779296875,1485.8148013029643,
2175.64453125,0.00014438046104968736,-2716.6845703125,268.85515874840826,
1175.6448974609375,3.3669622009260167,-3494.287841796875,1709.3438847788357,
2082.359130859375,6.447092712053726,-2944.77490234375,1835.0466576864646,
2473.609619140625,186.64738750946424,-3150.031494140625,1543.5535029815564,
1753.2259521484375,0.0066896974873990765,-3647.701416015625,1040.9829469764845,
2130.249755859375,0.005170326595145238,-3690.99169921875,1115.9716735869645,
774.8056030273438,308.42179978049126,-3022.173828125,177.71930531755754,
2713.13330078125,0.0025487305904687407,-3765.432373046875,2294.1558111761187,
1793.735107421875,0.0004874362403209801,-3573.791748046875,1412.8970952762995,
2367.101318359375,0.04459988969283377,-3632.41552734375,627.2460217238367,
2479.920166015625,70.59353793594147,-2747.54248046875,320.3559948547751,
2689.42041015625,1.9402057496037955e-05,-3625.56103515625,994.724922156658,
3769.823486328125,1.3579389776745404e-05,-2583.09228515625,381.68593488947243,
3563.89404296875,2.8807440274051222e-05,-3034.849609375,381.38763720752206,
2452.189697265625,1.3001714766270527e-05,-2125.191650390625,643.3507867846758,
1454.54638671875,1015.7617796830975,-3103.8662109375,580.0265238568463,
1683.5572509765625,0.18508526850094129,-3587.961669921875,2055.9934445732642,
2639.489501953125,0.00702116443764272,-2500.05224609375,223.13642108099396,
3223.276611328125,1.3151338032942329e-05,-3386.64208984375,609.348958994281,
3295.05322265625,2.412260656300378e-05,-2115.837646484375,311.4757768057104,
2696.47998046875,0.00020445255181820527,-3357.101318359375,1180.8547819147968,
429.0736389160156,291.5143599736706,-2999.55419921875,360.48160927973794,
3128.831787109375,0.0009016835975462873,-2950.71337890625,2066.701553547194,
982.1066284179688,437.47649583223017,-3018.899169921875,1671.53496905752,
1825.272216796875,1.594133412609655e-05,-2414.36962890625,612.5005537700772,
2508.61279296875,0.018608636531970722,-3048.56591796875,950.7806790143412,
2928.4267578125,1.1342617900724653e-05,-2390.303955078125,760.3374458749631,
2298.615234375,0.00446497412272082,-2428.70947265625,345.6561522918413,
2643.4189453125,1.1733514758871695e-05,-3067.277099609375,1573.6612706134913,
2459.3388671875,0.0040888420244659645,-3112.591064453125,703.2366006861216,
2845.51611328125,0.0007474000250454415,-3128.146240234375,300.65492621227907,
2257.869873046875,0.0023826002308079456,-2843.85546875,399.2723503232593,
3981.80029296875,1.0281067777082915e-05,-3196.571533203125,643.127412966799,
2642.97119140625,0.00038177375164423776,-2653.7392578125,327.047777832905,
2538.26220703125,207.01213384031468,-3268.65576171875,679.4226105175678,
3312.443115234375,2.2489375649750287e-05,-3080.65576171875,933.9872063235287,
3335.09765625,0.0027091582079245284,-3260.60791015625,287.2031798388289,
558.559814453125,17.123541074051253,-3038.44921875,842.1838017573035,
1978.6669921875,0.06581796424039338,-3500.15234375,750.498358431292,
2207.77392578125,30.415785077290618,-4412.8466796875,416.3985811948148,
842.8560180664062,759.8167807841842,-2810.205322265625,344.33899448727095,
2595.13330078125,5.820365704912658e-05,-3289.80126953125,844.8768960281681,
1643.6043701171875,1.662350602789069e-05,-2700.978515625,360.3718415152749,
934.0477294921875,0.7749221677189508,-3879.595947265625,470.9597972830164,
1823.1416015625,6.940648332548482e-05,-3167.80810546875,2070.8180312479594,
1197.2366943359375,0.0003403145134268418,-3475.96875,461.3155699339146,
3093.243408203125,2.0614685708879404e-05,-2230.470458984375,246.39958900892276,
2069.416748046875,13.503132387316361,-3307.24462890625,794.976216429777,
1884.8885498046875,183.96331141302645,-3410.100830078125,638.4284584564083,
2357.3271484375,0.00032087920754050186,-3347.658203125,563.3759588905575,
1474.158935546875,134.84111710195745,-3314.4599609375,3295.711457458511,
3233.4208984375,1.035428186755263e-05,-2166.116455078125,1045.1763579568574,
2076.675048828125,4.9594935991316225e-05,-2744.6220703125,477.8570803959442,
1886.6842041015625,0.003539346501541994,-2684.71044921875,1320.8017737456025,
2169.394775390625,0.007988929725537651,-1163.90625,236.33182527960497,
1681.93212890625,222.26226562839412,-2669.383056640625,1032.8177506558961,
3242.603515625,0.0003682489655399989,-2124.67626953125,273.3574362569673,
-324.08245849609375,42.34988601948957,-2163.75732421875,316.7437587954176,
3261.125,1.606866892092163e-05,-1960.50634765625,568.1138371406677,
1285.967529296875,0.03540884746959845,-3053.71435546875,356.50462297909417,
2249.8544921875,1.2251801467286467e-05,-2510.57373046875,222.41213183886305,
869.9386596679688,502.5195843008663,-2127.375244140625,238.0018177305481,
2472.5048828125,145.59007920409667,-3000.108642578125,1106.7911872531768,
1785.1043701171875,0.038564015166023397,-1768.2056884765625,1.6990583326690982,
1362.570556640625,0.0010205248062985285,-1961.958251953125,309.1378582175246,
2258.140380859375,0.0025732513761591996,-2569.83984375,357.8208347998182,
2124.328125,7.654784513516557e-05,-3407.43603515625,2349.132848888785,
1903.2457275390625,3.2559069813190904e-05,-2889.683349609375,2044.0748980782632,
3205.322509765625,0.0009037046120154234,-2807.98583984375,489.27317147749835,
1548.3731689453125,449.441104673549,-2403.54638671875,57.31816993582159,
2405.67333984375,0.000649940912402747,-2735.502197265625,348.3806668371399,
2520.84521484375,0.16821338570391975,-2813.28076171875,951.0363165278121,
2099.03857421875,0.0342789080574258,-2271.5185546875,498.9632019304695,
2373.66064453125,0.00035075588228794367,-1618.0938720703125,336.1322727210042,
2216.493408203125,0.005606296337384937,-2625.720458984375,348.00059280661935,
2632.384765625,1.441874976142622e-05,-2711.412353515625,487.4093461846006,
332.2710266113281,73.0155218243396,-2879.96826171875,1261.5390586040971,
2483.53515625,2.1795808667762745e-05,-2223.5703125,16.39980350447427,
1092.2156982421875,291.75048639232307,-2934.528564453125,391.9157828729358,
2194.98193359375,0.009890361941524296,-2625.7294921875,413.7361544086724,
1676.477294921875,2.4215257205805027,-1435.77392578125,44.74334042779526,
1708.7547607421875,0.7515821500503912,-2216.66015625,884.6145789588704,
2605.3134765625,8.39117474176811e-05,-2308.225830078125,2889.1831383481012,
2812.733642578125,1.259445284773396e-05,-1543.7581787109375,342.77604311035265,
1896.0826416015625,0.0012349925575579177,-2595.841064453125,859.4361630897947,
2015.7613525390625,2.11482291786007e-05,-2660.8154296875,794.9256069141286,
2663.230712890625,0.1203138056093285,-1937.1416015625,591.4202947698833,
1840.3104248046875,0.00019017854779496403,-2689.852294921875,1660.1833207424802,
2557.8076171875,0.00015976520450687798,-2875.644775390625,1083.8608667360104,
2174.3046875,1.1293639857606597e-05,-2648.030517578125,482.4023121686419,
3729.886962890625,2.8005136627044063e-05,-2331.23583984375,920.0524010453544,
2795.537841796875,0.12195301495241417,-1787.867919921875,63.01700425926586,
2515.7978515625,0.33593859125259595,-2864.31494140625,2267.1730494341923,
2004.0875244140625,0.0006592626754648118,-2125.92919921875,217.968473104393,
2108.5966796875,338.76575339490876,-1103.4398193359375,4.451588486942211,
2227.37109375,4.81928651822231,-2543.119873046875,837.3499473060172,
2071.72802734375,252.60332489976267,-2370.90185546875,379.28296052184953,
1832.570068359375,0.002803208286103806,-2200.61376953125,1207.3481307636685,
2286.4794921875,0.06199987147922019,-1468.6929931640625,165.11268811126251,
2442.010009765625,0.00023609192303510312,-2463.2880859375,620.063393163339,
2606.370361328125,322.9121833930566,-2789.8623046875,689.4454668898021,
2633.146484375,0.00342867712087987,-1381.031982421875,1183.0964512603346,
1387.1781005859375,13.09463598001028,-1346.239990234375,0.42683052512292274,
2183.112548828125,0.01782370464619898,-3126.450927734375,251.0089957251563,
2438.398681640625,0.009771923205744477,-1874.1080322265625,1949.4225414997127,
1454.2781982421875,184.1326312455235,-1970.9661865234375,1928.1557999215895,
506.09478759765625,0.09683218338310486,-2481.461669921875,925.4451428118143,
2198.34375,165.57653596717694,-2779.56103515625,807.349494989597,
966.9710693359375,351.1723402947119,-2152.7275390625,577.677973650116,
2279.4404296875,0.07282449985597061,-2079.125244140625,1997.1983788441044,
1260.06494140625,376.7045183538705,-2562.2939453125,348.5843150700216,
2660.739501953125,0.03999782804659495,-1924.45703125,2592.027124693388,
2264.330810546875,0.0012553075693538212,-2581.440185546875,1378.6912923133232,
-119.90606689453125,253.2837662395904,-1683.039306640625,531.5960269647944,
2132.426025390625,0.009788530509623838,-2448.10693359375,802.9174942098762,
2376.736572265625,4.4249623201133496e-05,-2713.84619140625,1172.338182298825,
2985.35888671875,1.1338473296315853e-05,-1526.8126220703125,742.7572106274358,
3010.13818359375,4.713934619213766e-05,-2251.018310546875,1451.6624781011737,
1938.955078125,4.5756992659446246e-05,-1580.7249755859375,555.934471070181,
3642.55078125,1.0605183761158228e-05,-1671.5550537109375,260.7157280168729,
2561.703369140625,0.009762805953029037,-1928.1473388671875,1146.5764700916134,
1388.6497802734375,388.79306505409426,-2017.4454345703125,594.7984882939137,
2264.350830078125,0.1247855169492597,-1334.956787109375,187.6009256089573,
1987.843017578125,0.0003730154614332537,-1964.03759765625,968.0055852809792,
2493.083984375,0.003838547253449306,-1898.6976318359375,766.7052528717538,
3006.630126953125,1.2179226673787065e-05,-2282.50341796875,973.3225211434244,
1883.291259765625,291.2470000179144,-2053.462158203125,229.45911657118955,
2626.350830078125,0.0017604857460467704,-1868.4666748046875,937.0684413138248,
1725.02001953125,9.949341956573008e-05,-3269.67529296875,1977.3665074219246,
672.6444091796875,24.60498408578554,-2581.9228515625,1454.179077311283,
886.3652954101562,9.036146173706369e-05,-3140.517578125,685.8739471099681,
1117.17236328125,0.011525422721131858,-1261.9365234375,8.326433668375891,
1117.5438232421875,3.4818703742516894,-2156.771728515625,172.83427380357404,
2025.5460205078125,0.2170118884221105,-3391.409912109375,966.6154979600848,
1536.067138671875,0.016338213975019725,-2047.268798828125,1148.5415811036796,
340.7593994140625,320.3014588524492,-1338.896728515625,1513.0396438280054,
2106.97216796875,8.28465054349263e-05,-2827.0048828125,193.1899803701658,
2441.71484375,1.0558148807890089e-05,-2820.835693359375,760.3639061641582,
1266.0123291015625,0.0022140813729433786,-2863.126708984375,336.4506343190475,
2012.607177734375,2.201756570756121e-05,-3013.221923828125,1308.4544833781365,
1043.786376953125,0.012942183929882174,-2360.270263671875,1053.3328639422043,
2250.42626953125,0.05628718506740249,-2172.406494140625,610.2577763933398,
693.5955810546875,0.015104874700983859,-2332.5537109375,1016.6074281931874,
-24.874317169189453,27.984224379218656,-2148.19921875,618.2785781692571,
1774.171142578125,1.0671443881429609e-05,-1505.643798828125,1862.3478159066703,
2381.961669921875,1.898861619733316e-05,-853.9136962890625,734.132308015885,
1899.90087890625,0.00019487329684951597,-2768.73828125,2100.668782587184,
2111.5859375,1.4412751311375953e-05,-1086.8046875,364.9784621788414,
3439.439208984375,1.0332334778796668e-05,-1951.0709228515625,480.1556447554954,
878.0779418945312,0.060197997305349964,-2160.81884765625,696.0906380337667,
1633.9976806640625,288.8857396125033,-2323.400390625,695.9548618359223,
999.0252075195312,451.7205138862803,-1879.89599609375,664.9307915853499,
1772.805419921875,0.0007075762972525868,-2983.15234375,994.7691509151915,
408.7610778808594,69.18129040781199,-2647.1201171875,829.2772653609709,
1487.2369384765625,0.15907312536952822,-1777.504638671875,1179.7912981467532,
1253.935546875,1.7046200530309574e-05,-2387.747314453125,142.68894117594795,
1496.869140625,0.34191212586474806,-2976.78173828125,740.8581470193732,
1416.6265869140625,0.00017486156054232805,-1318.3499755859375,169.39477984381196,
1671.3480224609375,0.5615030403283034,-2013.9327392578125,365.651770046255,
923.2750244140625,23.004618804020776,-2797.6572265625,1564.642900931341,
2431.450927734375,0.0009831432077644859,-3364.903076171875,476.1373304171573,
2664.30126953125,0.022317312912447658,-2604.73046875,332.014099908353,
2983.063720703125,162.8169288586971,-2546.15576171875,889.4564936194956,
2755.697265625,2.7720846351970202e-05,-1887.3699951171875,172.76969023818197,
3010.81640625,1.3615214342163387e-05,-2607.179443359375,918.6698480399274,
1537.5084228515625,119.47927297662619,-2875.953125,609.8864620103027,
946.3788452148438,143.85610437966966,-2272.3681640625,1048.8197728881603,
2335.26123046875,126.71582951806872,-3339.225830078125,994.3973792339996,
2407.6953125,0.0002833449272766607,-2803.36572265625,309.06791207149973,
3618.374755859375,3.117850652192624e-05,-3229.6533203125,827.6897381499391,
2119.97216796875,9.666547080657242e-05,-3044.164306640625,534.9763824202244,
2460.604736328125,7.605036027260429e-05,-1996.561279296875,198.6502404316155,
1339.576904296875,105.20880916474502,-2036.601806640625,166.5325713636776,
2454.240234375,0.061514905753440735,-1695.614990234375,923.4080574929174,
3299.83056640625,0.00027903289790296153,-962.9967651367188,0.0036502339957449467,
1336.0296630859375,0.8041098780242392,-2736.13232421875,1913.4333636323663,
1981.00927734375,1.0620198225939621e-05,-3267.5107421875,998.3100544552051,
1995.5748291015625,166.7285932034473,-3356.593994140625,902.688355549084,
1526.5496826171875,0.016128974098383105,-2642.017578125,381.42092203065135,
1425.921142578125,154.00342964966805,-2327.23388671875,237.89744930388702,
2128.906005859375,1.240647727343362,-2975.481689453125,754.1131745130994,
1192.24853515625,0.008939042026499283,-2763.693603515625,652.6348506124616,
3394.257080078125,0.00013078813924850556,-2619.952880859375,644.0460903922844,
693.25439453125,222.21615920322515,-3564.470458984375,963.7343370360767,
1628.03662109375,1.1463336938710689,-3053.081787109375,1145.4398724492348,
1831.8251953125,0.0007466075227429447,-3030.209228515625,361.55442957203087,
890.117919921875,62.469034628163094,-2434.10693359375,621.0684884420024,
1938.9404296875,0.0007970953232584753,-2877.680419921875,913.6249777356165,
2919.1845703125,1.0285678988334077e-05,-2669.12841796875,181.39241611793875,
1857.961181640625,0.01631830099155976,-3413.198486328125,1224.2605975968095,
3369.384765625,1.036248098249613e-05,-3033.931640625,1078.6348362699346,
3134.085693359375,1.6055173659704314e-05,-2513.173095703125,251.72212361846638,
896.9560546875,181.00205709110608,-3049.176025390625,729.9303456138622,
1098.2320556640625,0.037082919532522476,-2228.414306640625,171.49574987017058,
1170.4205322265625,0.00035265917445977525,-1988.760986328125,931.132239367201,
1021.4758911132812,0.00022644208904723975,-2039.071533203125,227.72502070866494,
2686.9169921875,1.0565539199235379e-05,-2477.449951171875,338.32720857250445,
1582.1229248046875,313.4527234425873,-1780.5494384765625,892.9232509101342,
2523.000244140625,1.0514937462139888e-05,-2658.96630859375,1302.4011832746787,
2532.948974609375,0.0039646356846571185,-2271.157958984375,557.9989818215313,
382.6190490722656,334.2972025841501,-3538.099365234375,925.7408261284606,
2175.400390625,0.0004348656527081371,-3141.763427734375,1102.91807851015,
2627.656005859375,1.0534245911360618e-05,-2805.397216796875,512.823195097577,
2123.1376953125,5.499115258591672e-05,-1641.9803466796875,210.34601443439809,
1476.30419921875,1.3824678599343186e-05,-2202.024658203125,917.7668182900387,
3324.28369140625,1.0342215699699198e-05,-2918.70703125,298.4907301430095,
2353.49169921875,9.676486041019551e-05,-2432.177734375,340.89621300007104,
2026.4173583984375,7.359699905444728e-05,-2286.32177734375,166.64912637059672,
890.7136840820312,459.11295202019267,-3082.141845703125,734.3333131055971,
1311.6365966796875,3.8833185885197166,-2711.2890625,272.87479309601423,
2497.451416015625,0.29388375910902875,-2996.30078125,169.63113326970338,
1119.0335693359375,0.0009320394740139791,-3382.734619140625,744.3867870801812,
1770.96826171875,0.008687378746853894,-1730.59375,164.33520887766392,
3247.10986328125,1.0422666575288264e-05,-2582.342529296875,110.19716696589606,
1813.4764404296875,211.08759438705468,-2919.41015625,782.0920236280563,
2818.599365234375,0.0009589849342346397,-2570.0361328125,1118.3673227682484,
3638.197998046875,1.0293040486249798e-05,-3094.93994140625,1855.5674919638664,
1504.4354248046875,246.7442053684913,-3353.6240234375,1670.0214905628202,
2581.70166015625,0.15321414322707638,-3114.60986328125,236.08733697220532,
1447.003173828125,49.52038366439518,-2286.708740234375,464.16669865388417,
2911.338134765625,1.2703855556338225e-05,-863.1112670898438,159.9630726932466,
1174.7440185546875,348.4234189034255,-2512.978515625,274.65868423750396,
1573.4554443359375,0.0018242964487173966,-3138.074462890625,150.12287176941965,
,,-2901.8212890625,1752.16464663125,
,,-2826.83447265625,423.2580186929556,
,,-2534.294921875,252.49620977216387,
,,-1605.1064453125,1164.3511417330333,
,,-2684.677734375,180.39152342000816,
,,-2582.05029296875,713.8493163663542,
,,-2256.54736328125,244.43923028181106,
,,-2601.56884765625,781.6982078647517,
,,-2662.9033203125,425.40974079957346,
,,-3099.532958984375,3224.4797708738643,
,,-3290.61572265625,653.7780815921111,
,,-2532.655029296875,1824.0047759784106,
,,-3369.96240234375,886.175793201108,
,,-2126.31591796875,123.05211896778549,
,,-2916.2890625,364.23262874573476,
,,-1366.4984130859375,1213.949963863437,
,,-3111.766845703125,390.0481821295286,
,,-3139.622314453125,796.1379425768894,
,,-2169.576904296875,350.1937776097945,
,,-2482.71044921875,342.69542323150813,
,,-2360.013427734375,1143.8296093757003,
,,-2730.77685546875,1528.8323703050964,
,,-1814.8614501953125,203.62103305384227,
,,-2821.66455078125,465.74941700409283,
,,-2756.450439453125,2612.9934648345584,
,,-1422.449951171875,0.0001360320504322444,
,,-2999.563232421875,302.0281493254158,
,,-2439.481201171875,937.723445717492,
,,-2648.769775390625,202.0026322670459,
,,-1616.8968505859375,150.30499233856904,
,,-3222.34619140625,1210.00510794301,
,,-2872.845458984375,842.7872113919605,
,,-1603.39501953125,182.11970165806918,
,,-3530.29931640625,757.3196991058225,
,,-2323.07421875,1383.768870645045,
,,-2418.60791015625,397.9916623400583,
,,-2900.73046875,429.9122677808738,
,,-3487.627685546875,617.072821659694,
,,-3394.63427734375,1262.1913037258687,
,,-3139.3330078125,407.6900582551124,
,,-4304.16259765625,2252.623945517488,
,,-3767.1259765625,935.8979074522254,
,,-2747.1103515625,481.373669461454,
,,-3555.22802734375,381.40600056444725,
,,-2568.170654296875,243.30751419030986,
,,-4009.08203125,889.6560142632007,
,,-3426.314453125,1399.150240788667,
,,-3618.101806640625,820.3000578628607,
,,-3609.82373046875,1029.3949713257643,
,,-2792.959228515625,1714.1009593557612,
,,-2009.7425537109375,263.72417248116216,
,,-2600.866455078125,1949.3670226907493,
,,-2731.173828125,957.288942119772,
,,-2798.2119140625,1402.7668033447994,
,,-2440.7060546875,829.1500457722768,
,,-3272.08544921875,1443.0069942430246,
,,-3267.516357421875,1470.538562191403,
,,-2067.185302734375,334.18957223989537,
,,-1683.6746826171875,189.7649080791941,
,,-2530.670166015625,1054.8694174851248,
,,-2272.0859375,1318.745057775053,
,,-2869.81201171875,2017.740858083971,
,,-1964.6314697265625,309.6411309110549,
,,-2999.652099609375,2581.4853850026902,
,,-2606.623779296875,962.3987624517647,
,,-2444.4296875,291.56582188940286,
,,-2816.509521484375,2501.1443419987486,
,,-2846.77294921875,773.8123130522459,
,,-2444.0302734375,193.06819505777335,
,,-3315.533203125,1967.6953564757932,
,,-3540.13427734375,1745.4449819729164,
,,-1542.189697265625,22.553058041108386,
,,-2563.285400390625,884.3309468186264,
,,-3044.14208984375,2385.9620554168405,
,,-2973.51953125,505.00861869933857,
,,-2933.693115234375,1699.7088641619312,
,,-3178.689453125,560.2319194483389,
,,-3073.250732421875,460.9876643948511,
,,-3259.3359375,1582.326903244505,
,,-2978.73388671875,442.8100261534929,
,,-3235.499755859375,439.15303419919866,
,,-2810.38818359375,1663.5508245350404,
,,-3375.73388671875,1329.5925280577305,
,,-2822.3037109375,953.7592602005215,
,,-3082.749267578125,261.22156137412094,
,,-2112.31787109375,237.8312417790398,
,,-3126.47216796875,205.33872679757968,
,,-2472.6357421875,322.62162661323384,
,,-3465.983154296875,1298.6452226695017,
,,-2950.926513671875,1581.5713762478374,
,,-2890.87255859375,1135.3172440351482,
,,-3559.860595703125,1368.3556047456195,
,,-1438.382568359375,162.85569423301195,
,,-2188.470703125,609.232666583225,
,,-2055.37109375,573.5135758081688,
,,-2179.033935546875,692.4200636403889,
,,-2605.234375,1695.7932076330726,
,,-2895.129638671875,300.64253092115604,
,,-2575.40380859375,883.6772876363153,
,,-3055.13623046875,1236.651449559351,
,,-3388.29541015625,135.25457246579893,
,,-2702.8232421875,887.5617119742835,
,,-2924.4951171875,2867.181721406152,
,,-2856.796630859375,1553.9669529022037,
,,-1961.309814453125,186.08042117241018,
,,-3509.879638671875,2894.944945930621,
,,-3613.012451171875,164.5939390143596,
,,-4417.5322265625,2305.254739599414,
,,-2804.730224609375,293.46373133097273,
,,-3107.889404296875,236.21570368395055,
,,-3794.98046875,1717.85209053045,
,,-2169.538818359375,1088.7316205134143,
,,-2729.679443359375,219.65824874404518,
,,-2843.647216796875,608.4952052193572,
,,-2513.234375,335.25299474702297,
,,-2999.27978515625,602.4031294838703,
,,-2248.4130859375,140.029911364927,
,,-2730.5498046875,1203.7399267850255,
,,-1248.4735107421875,231.973720804354,
,,-3309.001953125,681.6785065612752,
,,-2625.376220703125,2083.603301302518,
,,-2623.108154296875,337.2624273730056,
,,-1852.751220703125,1117.942029181332,
,,-1943.7396240234375,2102.1135942949854,
,,-2499.244384765625,622.5135983465482,
,,-2462.625732421875,277.58608653498345,
,,-2697.613525390625,2647.614839128889,
,,-3068.14501953125,1356.558906596647,
,,-2393.8232421875,220.78692940944765,
,,-3318.613037109375,487.33105502688295,
,,-3008.755859375,1166.8930229741247,
,,-2537.1455078125,152.93408030591192,
,,-3613.32470703125,727.7631803218346,
,,-1733.6617431640625,310.35948484291384,
,,-1868.9097900390625,217.47790682972592,
,,-1560.3865966796875,1099.8004478591542,
,,-2281.449951171875,408.26535140552403,
,,-3326.716796875,1065.9244115748115,
,,-3882.3623046875,1486.175687806753,
,,-2077.7119140625,234.81549336741153,
,,-2819.0283203125,1119.7034494963368,
,,-2932.861572265625,282.90199781415606,
,,-1969.9188232421875,124.54497871760539,
,,-3033.706298828125,518.0412250855123,
,,-2820.9345703125,622.7713070336206,
,,-2419.32958984375,943.8762146500299,
,,-1928.305419921875,161.1193141778969,
,,-3298.829833984375,892.4411546249734,
,,-2467.6220703125,888.4242328926869,
,,-2880.24609375,1008.9693603347766,
,,-3032.8388671875,104.28357952235754,
,,-2380.234619140625,1987.7478122420243,
,,-1763.52685546875,249.15509527787543,
,,-2471.109130859375,330.2504341915923,
,,-2136.889404296875,65.55231809538228,
,,-2818.400634765625,282.37873971105125,
,,-3035.917236328125,77.45291181788312,
,,-3357.856689453125,415.6423925712039,
,,-3964.931640625,1025.8839359305953,
,,-1601.9066162109375,296.6177605763312,
,,-2345.45947265625,1820.6662035970814,
,,-2535.1328125,671.3537761327748,
,,-2855.624267578125,1753.1921309129332,
,,-2702.987060546875,1046.6195061930866,
,,-2723.11669921875,1141.4979681371124,
,,-3216.01416015625,1108.6923433427994,
,,-2653.10888671875,94.00880254805318,
,,-2952.22509765625,600.3313313079349,
,,-2188.45361328125,250.2748108136752,
,,-2932.908203125,399.05724024649385,
,,-2189.060546875,532.0990821520204,
,,-2443.6943359375,406.6506506805839,
,,-1665.3970947265625,750.1868793901616,
,,-2400.4892578125,263.2290162373743,
,,-2959.996337890625,184.91672206419597,
,,-1917.5313720703125,1157.8290121431796,
,,-2094.968017578125,209.82668707910824,
,,-3357.11279296875,926.3924495466022,
,,-1707.85595703125,169.10911957490015,
,,-1722.059814453125,190.13117871787006,
,,-1749.6329345703125,221.65449550463643,
,,-2050.684814453125,861.417222387636,
,,-2477.508544921875,899.0700532122332,
,,-1432.016357421875,536.4310728087028,
,,-2201.897705078125,264.2326447063302,
,,-1666.3597412109375,574.1678676658817,
,,-637.2332763671875,278.5454582338706,
,,-1786.62451171875,678.3001835439188,
,,-2159.389404296875,2538.5263835715955,
,,-1040.52294921875,6.657352004202615,
,,-1723.1492919921875,851.8601550757801,
,,-1135.3680419921875,425.7962869239321,
,,-1195.2459716796875,392.42414313961694,
,,-2145.886962890625,1970.7475423138444,
,,-1072.5396728515625,735.012764728132,
,,-2662.850830078125,510.60196987889645,
,,-2974.616943359375,2332.2721053800906,
,,-1666.37255859375,516.8397477407493,
,,-1963.8218994140625,847.1277991889615,
,,-2117.07373046875,311.5283158306295,
,,-2088.142333984375,277.2588232958999,
,,-2722.85107421875,705.6335445995026,
,,-2230.458251953125,1263.5128150943806,
,,-2071.40380859375,386.6901576693259,
,,-2919.55029296875,2079.5038415923236,
,,-3183.1513671875,810.303453287295,
,,-2617.103759765625,212.74006061562616,
,,-2171.50439453125,1035.495810943113,
,,-1363.4554443359375,168.26098396275785,
,,-1280.5797119140625,1989.065387684544,
,,-2037.9073486328125,0.10987086080534349,
,,-1291.93701171875,808.9490699099248,
,,-1845.34619140625,295.81497679295967,
,,-1792.530029296875,1007.6175565631256,
,,-2072.828369140625,420.49487781181415,
,,-1926.4844970703125,173.90359808821665,
,,-1879.1241455078125,824.7472456580152,
,,-1991.35205078125,50.28992708960898,
,,-2320.894775390625,519.8425561980293,
,,-2586.81884765625,396.71238264254725,
,,-1518.678466796875,1466.4071572216906,
,,-1766.899169921875,201.73731065635937,
,,-2370.517822265625,1447.3289314127576,
,,-2046.2283935546875,1012.588059245859,
,,-1974.0208740234375,786.3205177144994,
,,-1913.4937744140625,438.1182281031724,
,,-2846.23291015625,1573.9249745769025,
,,-1252.36962890625,175.26293537043867,
,,-2006.3135986328125,580.6551478999259,
,,-1514.37939453125,272.8831450155621,
,,-1855.8602294921875,693.189947682412,
,,-1584.1376953125,179.23033267961713,
,,-1681.13330078125,940.5246599371444,
,,-1799.513427734375,2816.7232985237615,
,,-2199.43359375,104.07021538526311,
,,-1154.464111328125,206.00994444370025,
,,-2393.96875,540.9448151588715,
,,-2927.750244140625,259.8487352309337,
,,-3051.666748046875,2069.149525443816,
,,-3631.73681640625,146.94366096783807,
,,-2569.40234375,283.9177488816176,
,,-3454.29052734375,1179.12008181422,
,,-3351.127197265625,710.0554428560711,
,,-1648.671630859375,236.50393557606486,
,,-3935.92431640625,2178.029121245255,
,,-3537.552490234375,737.7559055085123,
,,-2771.885986328125,561.9296341629765,
,,-3705.060791015625,1604.0969413621497,
,,-3177.900146484375,800.4216841625769,
,,-2699.153564453125,1728.6801875051344,
,,-3289.794677734375,333.6184635923244,
,,-2343.83251953125,250.18724789041957,
,,-2247.47265625,629.5607859536126,
,,-3307.930908203125,1136.7775972416077,
,,-2954.413818359375,350.22085363824726,
,,-3523.46044921875,1045.016533458188,
,,-2773.66943359375,638.3775836721428,
,,-3118.240234375,1208.3384119380626,
,,-3589.527099609375,355.1212150750049,
,,-3615.724365234375,2490.088396412292,
,,-3257.166015625,1073.677537078766,
,,-3081.802734375,1164.6641482121645,
,,-3301.1455078125,790.3284183764345,
,,-3245.911865234375,1456.284646963355,
,,-3884.10009765625,675.4872555338989,
,,-3088.443115234375,1770.1754652791585,
,,-3483.746826171875,353.1069728789457,
,,-3052.913330078125,689.3802411573753,
,,-3260.1953125,775.7484332483348,
,,-2370.1142578125,551.4213840481807,
,,-3394.70849609375,1085.866015366842,
,,-2282.68505859375,930.5238502167623,
,,-3460.647705078125,740.6404154699977,
,,-2657.26953125,232.12322906525299,
,,-2766.51806640625,364.8964804362296,
,,-3547.858642578125,1296.3672758497423,
,,-2812.215576171875,345.31042622391544,
,,-3108.294189453125,2328.690496361945,
,,-2444.832763671875,225.80356902300724,
,,-3253.68115234375,1089.6101235393905,
,,-3013.38916015625,1354.7270570071148,
,,-3088.8330078125,3192.087146222979,
,,-3586.259765625,1491.5081756815443,
,,-3249.705078125,3154.8942656261447,
,,-2633.509765625,169.42267052608665,
,,-2813.343505859375,2051.840116148101,
,,-2841.125732421875,469.69558162251747,
,,-3097.748779296875,497.4782358544612,
,,-3544.859130859375,2977.267330900087,
,,-3047.96435546875,641.1633393019783,
,,-3178.909423828125,1769.2630507635686,
,,-3045.592041015625,564.7424220249353,
,,-3214.4755859375,270.2440760061047,
,,-3320.2783203125,1078.9560406249252,
,,-2699.32958984375,2006.7579649283784,
,,-2936.008056640625,398.0688614833259,
,,-2745.14404296875,371.03206914934276,
,,-3506.787109375,486.64345885824105,
,,-2768.482421875,342.3784857282766,
,,-2493.010986328125,367.9880209854363,
,,-3489.610107421875,562.7564006888974,
,,-2707.59619140625,360.7719298106579,
,,-2661.306640625,284.9442047655499,
,,-3834.126708984375,2524.530011409296,
,,-2778.084228515625,658.9518448621419,
,,-3134.72412109375,958.8747343564922,
,,-2869.8447265625,804.0564633838248,
,,-3749.71435546875,742.0809496830241,
,,-3577.41015625,770.7200688428934,
,,-3558.72998046875,2561.716705852455,
,,-3730.030029296875,244.3581568845842,
,,-3392.470703125,1346.6279424908876,
,,-3030.98095703125,1937.678421760901,
,,-2856.311767578125,639.4754879516556,
,,-3026.265380859375,1140.0099065573954,
,,-3314.596923828125,655.4247319878768,
,,-3303.869140625,423.59988141595295,
,,-3303.263671875,1126.9248562093221,
,,-2520.6552734375,2422.1181306569956,
,,-2370.907958984375,2.069361711730613,
,,-3469.610107421875,1236.5804853579705,
,,-3443.296142578125,357.3721310978657,
,,-3256.5341796875,2166.43904085531,
,,-3907.771484375,749.2315221301824,
,,-3331.16552734375,409.0913006660645,
,,-3437.774658203125,1334.522615654279,
,,-4117.53857421875,936.7107943077922,
,,-2521.076904296875,779.662299105549,
,,-3176.655517578125,940.7638264730797,
,,-2556.463134765625,940.9755751387723,
,,-3353.9423828125,657.266910270567,
,,-2340.046142578125,236.32432937381574,
,,-2495.40185546875,1380.2095270156508,
,,-3320.14013671875,248.18097437007668,
,,-2994.574462890625,3090.6303689826527,
,,-3838.43115234375,2567.7332215490505,
,,-2456.78857421875,331.68482206335244,
,,-2910.688232421875,607.7331688244166,
,,-2785.417724609375,1151.1289569563492,
,,-3748.184814453125,2669.5755511330153,
,,-3557.48486328125,763.2701706183319,
,,-3240.806640625,1116.1525063076924,
,,-3135.913818359375,1941.314175586338,
,,-3199.130126953125,382.71125411165474,
,,-3333.197998046875,1442.0991685980266,
,,-3021.732177734375,302.42586455856036,
,,-2804.649169921875,598.8197136164056,
,,-2950.067138671875,585.9591871020109,
,,-2714.9921875,2254.900257542452,
,,-3601.60498046875,1081.7990984163973,
,,-3265.28515625,951.8078804428043,
,,-3093.5185546875,830.5429203331197,
,,-3286.9189453125,1494.51003130451,
,,-3285.689453125,2127.791564774151,
,,-3870.16259765625,1626.6539556897135,
,,-3269.030029296875,333.4509569607597,
,,-4065.394775390625,446.5091077895979,
,,-3729.55615234375,1439.0691821320888,
,,-3495.9521484375,726.865358585276,
,,-2574.041259765625,1291.6925576733834,
,,-2963.493408203125,1823.6746819772052,
,,-2442.318115234375,680.8141446982688,
,,-2641.870849609375,1452.1129668926042,
,,-3105.6943359375,2155.955277436024,
,,-1960.3638916015625,233.64644516134967,
,,-3244.857666015625,1901.3840277524266,
,,-3245.86181640625,1673.372625060304,
,,-2890.609130859375,1907.7371790020757,
,,-3666.467041015625,2415.4701937894515,
,,-3081.3310546875,1524.196422665093,
,,-2282.424560546875,438.0124428271654,
,,-3335.23876953125,1361.0599214752615,
,,-3474.185791015625,1067.3481871481395,
,,-2549.14208984375,2065.3711795563477,
,,-3588.715087890625,3164.2022555762856,
,,-3658.367919921875,1150.167294995667,
,,-3096.720947265625,3380.3964842203086,
,,-3541.3916015625,625.5345569035244,
,,-3802.201904296875,2378.2622362676684,
,,-3168.11328125,2159.14673929672,
,,-3343.335693359375,2401.183869657395,
,,-4223.7734375,3106.9999634787105,
,,-3426.574951171875,713.0162557327628,
,,-3456.27490234375,650.6698488918257,
,,-2682.750732421875,431.13426182166603,
,,-3067.147705078125,2234.952755894101,
,,-3215.4921875,448.03252267155074,
,,-3132.99072265625,2545.8850973022795,
,,-3767.339599609375,727.8404424321118,
,,-3544.436767578125,499.59398075180104,
,,-2433.174560546875,502.0059031246501,
,,-3052.801025390625,250.20681448030817,
,,-2398.25927734375,313.558596068126,
,,-3231.42333984375,460.03441702110933,
,,-3057.58544921875,1388.5489661991853,
,,-2154.66796875,2709.1366243578886,
,,-2329.375,382.5897880098141,
,,-3579.4658203125,1564.1241319525454,
,,-3167.845947265625,1473.3220734438037,
,,-3842.47998046875,2000.9328934839505,
,,-3017.82861328125,518.5434827904053,
,,-2030.5882568359375,1335.5794435113414,
,,-1982.62939453125,328.6493440820896,
,,-2944.077392578125,2166.9813207874417,
,,-1990.7218017578125,294.40345573890056,
,,-2742.482177734375,950.8080746933441,
,,-2433.12939453125,1503.669887155118,
,,-1710.0281982421875,2558.5153423735346,
,,-2073.99609375,220.61138397420993,
,,-2694.878662109375,723.6588698644567,
,,-2604.693603515625,968.0031706261515,
,,-2654.540771484375,236.91813764950453,
,,-2765.889404296875,2265.768053426214,
,,-2806.927734375,2024.448489873158,
,,-2943.98046875,1735.834668216707,
,,-3308.807861328125,1604.8295220881046,
,,-3025.185302734375,2065.9379695696507,
,,-2494.189453125,566.4366691375212,
,,-3637.858642578125,427.5466419218062,
,,-2828.716796875,1666.8662494468865,
,,-2582.28955078125,34.56679510644146,
,,-3086.67529296875,351.58861114448143,
,,-3073.417724609375,601.0810057005349,
,,-3267.787109375,2408.3767782505565,
,,-3064.898681640625,429.33230719590085,
,,-2953.162841796875,2435.6150751576724,
,,-3340.7431640625,3134.32741777538,
,,-2696.2958984375,2212.407384813037,
,,-2398.793212890625,1745.9108831747135,
,,-2718.0126953125,1346.4110458304094,
,,-2337.19482421875,207.44545099391678,
,,-2736.662841796875,1669.8987487276022,
,,-1820.8162841796875,128.73214562313512,
,,-3447.289306640625,354.47522872047983,
,,-3230.103271484375,1215.0705639065382,
,,-1716.50439453125,147.19562878026747,
,,-2710.27099609375,168.5936135679645,
,,-1714.5894775390625,364.0124786774679,
,,-2605.654052734375,2759.8246393825625,
,,-2783.973876953125,1762.8102630679896,
,,-3127.58056640625,1769.9634244352246,
,,-2249.26611328125,2380.0262183143536,
,,-2812.5419921875,604.1879113886115,
,,-1658.2645263671875,723.1471432580964,
,,-2096.575927734375,177.49973487044957,
,,-2065.82568359375,357.14893722578904,
,,-3000.09033203125,152.4185544085808,
,,-1369.4959716796875,114.71910800785508,
,,-2689.8037109375,98.99796500789529,
,,-3195.466552734375,815.9733171947042,
,,-1677.744140625,495.7483747124268,
,,-2282.54248046875,1060.4955880701123,
,,-2339.5810546875,965.487833608573,
,,-1405.888916015625,488.0107405740257,
,,-2025.6279296875,1538.2861090159352,
,,-2514.951904296875,986.3695749220085,
,,-2668.7626953125,1538.1931112229213,
,,-2869.98583984375,1505.8021771387953,
,,-2541.75146484375,1535.1970229103922,
,,-3374.847900390625,3252.62153538742,
,,-3084.62060546875,1843.1855250525086,
,,-3296.01416015625,202.6770725924311,
,,-3035.1884765625,622.4091087208741,
,,-3209.304443359375,512.0649548034808,
,,-2907.360595703125,778.4834871534348,
,,-2894.9169921875,641.3787136907506,
,,-1445.16796875,58.68083064580717,
,,-2704.67236328125,1315.375543186298,
,,-2734.748779296875,950.1052711280577,
,,-2785.202880859375,288.0596368651819,
,,-2559.991943359375,592.3033797342101,
,,-2271.151611328125,627.319204806493,
,,-2916.139404296875,2917.758738250439,
,,-2840.68505859375,241.931936917828,
,,-2685.02978515625,1981.8345428422267,
,,-2734.65185546875,722.4064589570837,
,,-2620.9462890625,1287.804775319812,
,,-1755.1207275390625,198.85773089065603,
,,-2360.450927734375,728.2185723366069,
,,-2750.759765625,1281.6219876080859,
,,-2387.30712890625,281.9049889901811,
,,-2821.10986328125,2165.545396693551,
,,-2756.6904296875,2521.524493400486,
,,-2516.41455078125,520.8231793340822,
,,-2551.990234375,219.64085609017928,
,,-1396.6151123046875,111.55766878042473,
,,-2319.460693359375,1367.2323244012666,
,,-2032.740478515625,354.11538778506105,
,,-2163.91552734375,211.76373633186898,
,,-2576.930908203125,702.1088885396036,
,,-2684.004150390625,2777.5476278977803,
,,-3522.15625,1845.2867037122678,
,,-3078.40185546875,622.5654357082701,
,,-2872.24169921875,109.67280785311112,
,,-3212.468505859375,447.50161518876376,
,,-3353.56982421875,1423.9403678718895,
,,-3071.377197265625,1909.3238183661424,
,,-2724.85400390625,379.44836505874,
,,-2668.175048828125,169.70566184237146,
,,-2134.125244140625,1606.5984908627663,
,,-2829.53125,614.3126865296206,
,,-1272.0611572265625,97.43926188020947,
,,-407.99188232421875,0.3540400500044425,
,,-2692.787109375,2391.932177207391,
,,-2099.643310546875,3285.3165387171352,
,,-2105.953369140625,307.6921897611157,
,,-2528.719970703125,93.03554721699518,
,,-2653.239990234375,1835.1957332703128,
,,-1428.72216796875,1392.4500372930052,
,,-1062.936279296875,0.001560903649129094,
,,-1246.8189697265625,128.40795857434037,
,,-2787.923095703125,1925.2191232755326,
,,-2580.949462890625,389.05243395883576,
,,-2295.558837890625,2984.7553068019015,
,,-1717.4713134765625,122.48799565670244,
,,-858.6710205078125,165.98031375495418,
,,-1965.1005859375,1530.4407247530858,
,,-1440.3236083984375,1864.025889735508,
,,-1970.9454345703125,1709.738673251355,
,,-2436.748291015625,296.52286193682846,
,,-1953.10400390625,1401.4053349788574,
,,-2414.054931640625,1053.9741016895682,
,,-2141.7880859375,280.2104264947182,
,,-2132.9814453125,335.9685500370646,
,,-1078.6143798828125,161.47206912249666,
,,-1924.1741943359375,1645.9340132615355,
,,-1580.5552978515625,322.8219030004766,
,,-2363.2373046875,620.9674595009648,
,,-4070.285400390625,477.9215396976658,
,,-2972.36328125,676.2855306913526,
,,-1673.571533203125,661.2821148648504,
,,-3289.10693359375,373.10948833311306,
,,-1937.7813720703125,1697.6807422648255,
,,-2249.425048828125,576.6567814573534,
,,-2176.842041015625,1319.6918720079184,
,,-2542.3173828125,350.78909370665065,
,,-1406.974853515625,100.77095849926779,
,,-2247.0087890625,1038.3902735321153,
,,-3070.7626953125,838.6446511513126,
,,-2056.529541015625,327.4419285927004,
,,-3052.744384765625,372.3500512510079,
,,-1317.0126953125,901.4331590314487,
,,-2412.289794921875,1084.3437436877828,
,,-1926.9222412109375,347.3036320601729,
,,-2116.319091796875,758.9321171351403,
,,-2798.873291015625,349.0233442108324,
,,-2759.611083984375,2140.091031757239,
,,-3267.03662109375,1088.9109939862885,
,,-3080.73828125,0.4681038603279971,
,,-2838.5478515625,1415.2324053569962,
,,-3378.888671875,395.43932245296753,
,,-3743.212890625,1088.292875236807,
,,-2697.91796875,641.8921688242128,
,,-3115.856201171875,730.7044107867496,
,,-2411.9912109375,390.37675402030277,
,,-2364.798095703125,746.9897423711529,
,,-2734.383056640625,235.54452958670532,
,,-3363.518310546875,798.2117176276683,
,,-2386.125732421875,774.5906844173053,
,,-2608.741455078125,649.758905847713,
,,-2229.779052734375,498.42668407162455,
,,-2483.95556640625,797.2215625415486,
,,-2934.874755859375,623.3181695265044,
,,-2759.838134765625,883.849772232229,
,,-3149.169921875,806.5692065258943,
,,-4025.150390625,1996.94669759561,
,,-4017.4267578125,465.0419707107699,
,,-3471.9423828125,632.545428930315,
,,-3862.485107421875,2168.7334889303957,
,,-3907.00439453125,508.75466020947965,
,,-3770.83984375,339.2511356528569,
,,-4007.015380859375,1087.7846271151045,
,,-3718.190673828125,1225.8601657837376,
,,-3615.625,623.1302469316547,
,,-2335.091796875,308.8662883836883,
,,-3426.676513671875,1674.8703367489807,
,,-2851.474853515625,403.2443536420367,
,,-2728.096923828125,366.27074926912564,
,,-2172.80810546875,287.61355217695655,
,,-3022.35205078125,348.0523243028715,
,,-2166.12451171875,769.2636967246805,
,,-2845.51953125,440.7419703334385,
,,-2278.607177734375,784.976028751201,
,,-2527.725341796875,472.51993707822464,
,,-1817.3873291015625,113.86102833682496,
,,-3245.812255859375,1926.1753595586827,
,,-3032.63671875,1252.618871140554,
,,-2594.036376953125,437.1517560958259,
,,-2499.600341796875,1592.6192528089416,
,,-3251.24853515625,972.3394207091349,
,,-2693.055419921875,2084.6539475870472,
,,-2443.855224609375,1541.5988728318764,
,,-2961.673583984375,2149.5095055856323,
,,-2834.228759765625,1289.5297133179529,
,,-2916.929443359375,973.5642447494199,
,,-2600.77490234375,472.6315665939761,
,,-1366.3570556640625,226.89954194451389,
,,-2412.634765625,347.4824525566615,
,,-2089.23583984375,1091.789508938199,
,,-2327.604248046875,122.60347766722172,
,,-2579.3359375,364.93367596200824,
,,-3418.36669921875,2991.2795646395048,
,,-3743.418701171875,1399.6522491712876,
,,-3238.728515625,1179.9674215616533,
,,-2785.475341796875,201.61452239318425,
,,-3489.657470703125,891.6720845985493,
,,-3914.5048828125,2397.7633845466817,
,,-2849.266357421875,1088.9836565341295,
,,-2423.7236328125,420.37187735152327,
,,-3717.228759765625,341.4658422250103,
,,-3332.994384765625,1114.3853184283917,
,,-3868.388916015625,3087.5397574326607,
,,-2859.89892578125,219.88284008814568,
,,-3560.252685546875,806.0577754043279,
,,-3371.0263671875,1196.2678369923028,
,,-3484.212890625,447.07986215566115,
,,-2522.22216796875,393.3194222979057,
,,-2222.9580078125,607.961924441853,
,,-2762.05859375,397.26824726071857,
,,-2870.62841796875,132.84559444719957,
,,-3685.215576171875,2817.6864196611996,
,,-3308.243896484375,494.67136880297824,
,,-3656.41162109375,649.3497214226411,
,,-2518.27490234375,398.25287610046735,
,,-2103.98779296875,311.380482865882,
,,-3460.027587890625,394.66586571899654,
,,-1975.0887451171875,467.9785837878108,
,,-2602.6533203125,1091.5147849699406,
,,-2746.844970703125,1681.6861901493476,
,,-1936.9239501953125,384.3495203143851,
,,-2514.744384765625,1351.4963120905109,
,,-2118.72216796875,594.6570449366341,
,,-2721.636474609375,298.0777625728093,
,,-3198.15625,625.0167153251039,
,,-3237.998779296875,1866.9266066932628,
,,-2183.16357421875,161.98131736137793,
,,-2962.227294921875,513.3956368387549,
,,-2528.470703125,688.1759363460544,
,,-2040.566162109375,392.0205476468334,
,,-3579.937255859375,1328.559008142422,
,,-2729.92822265625,2532.103752368513,
,,-3444.0771484375,1159.7707594356693,
,,-2834.156982421875,359.9376127697384,
,,-2313.115966796875,146.95960675755487,
,,-2933.4697265625,591.3741886445148,
,,-1817.8297119140625,461.77546667004367,
,,-3147.30126953125,219.05132285767945,
,,-3643.7529296875,833.7156622126427,
,,-3702.604248046875,137.22312192529898,
,,-3430.901611328125,1017.669191384799,
,,-3824.9208984375,682.2070097651658,
,,-2124.029052734375,923.5800398127072,
,,-3955.307373046875,899.9657016850406,
,,-4065.057373046875,397.5827881213113,
,,-2931.79443359375,534.3837095310071,
,,-3123.984619140625,1552.9544606877062,
,,-3436.080078125,151.04072783046192,
,,-3769.884765625,1961.7358929053617,
,,-3407.0546875,1038.701709372811,
,,-3334.80859375,2050.402689518576,
,,-3363.60302734375,901.2864064202791,
,,-3039.45166015625,2043.869801613394,
,,-3460.892578125,1454.1502916586223,
,,-2992.833740234375,2269.7848783016016,
,,-3012.906494140625,2246.194090406181,
,,-3107.83056640625,621.3808250532568,
,,-3619.902099609375,1131.5507983319935,
,,-1966.2247314453125,0.11059548892456836,
,,-3674.1689453125,1710.4701106914595,
,,-3613.33203125,1066.8912777432647,
,,-3213.977783203125,387.2800302167031,
,,-3648.73046875,644.803621266639,
,,-3891.067626953125,412.8116087312742,
,,-3291.829833984375,732.2205679445876,
,,-3531.0029296875,648.7902370757259,
,,-3282.84228515625,787.5500273200382,
,,-3512.3330078125,320.60289171508657,
,,-3345.461669921875,1321.4693423630306,
,,-2239.295654296875,328.2943052538896,
,,-3232.613037109375,302.40529745919775,
,,-3625.228271484375,3088.3552320004746,
,,-3233.344970703125,1214.8394090728357,
,,-3542.4345703125,515.4004826934608,
,,-3868.9638671875,1444.9815949201434,
,,-3742.052001953125,2184.124888102677,
,,-3571.228759765625,2093.2203029655416,
,,-2250.914306640625,610.7893918720997,
,,-2619.4951171875,2755.616317154123,
,,-3537.481689453125,2837.585250013968,
,,-2087.429443359375,244.88053660041192,
,,-2623.67333984375,591.2074557748354,
,,-2400.23583984375,2194.835462340696,
,,-3102.703125,2963.956583955843,
,,-3021.252197265625,1325.636794071247,
,,-2374.30126953125,617.4230910374106,
,,-2793.11376953125,754.9647959719146,
,,-3495.065185546875,1728.928116954417,
,,-2672.53271484375,1101.4033951209672,
,,-3271.226318359375,1698.2580739177906,
,,-3055.40625,2211.7015306358426,
,,-2811.54931640625,935.3452283445981,
,,-2457.307861328125,760.8195938663769,
,,-2393.798583984375,1341.1556687552638,
,,-1695.89892578125,90.95859252667395,
,,-1672.450927734375,440.7471927131876,
,,-2046.8243408203125,172.7955709658542,
,,-1511.0927734375,352.3811153940342,
,,-1566.978271484375,2253.522179602548,
,,-2609.219970703125,2131.1795609372393,
,,-1975.552001953125,558.9816344340813,
,,-1044.7042236328125,227.9910840050776,
,,-2273.132080078125,643.532866712901,
,,-2492.2060546875,1681.129442460109,
,,-2974.370361328125,754.4897866969206,
,,-2955.33203125,542.0694849447333,
,,-3472.99853515625,660.4814431550601,
,,-2103.00146484375,41.56851167862288,
,,-1965.9769287109375,125.79156611994723,
,,-3938.07275390625,699.0980677724509,
,,-2538.89990234375,213.79787593223512,
,,-2281.231201171875,152.43314513359255,
,,-3407.142333984375,1847.1811818974911,
,,-2742.311767578125,221.79399984826802,
,,-2765.04248046875,1073.7130749606063,
,,-2909.913818359375,1177.249063226915,
,,-3113.19091796875,2600.7714054725666,
,,-2582.69287109375,3046.48505836356,
,,-2803.001220703125,1958.8592024240988,
,,-1883.3671875,495.01183169981675,
,,-3553.946044921875,1370.1523676497836,
,,-3377.0498046875,2605.1603129964783,
,,-1903.9580078125,316.330240778615,
,,-3104.511962890625,278.0030625863713,
,,-2753.43994140625,1436.8877928696338,
,,-3292.081298828125,1076.273172113541,
,,-2288.020751953125,199.3744866172743,
,,-2626.658935546875,258.9417576470462,
,,-2842.4306640625,1809.5262780712592,
,,-1660.06201171875,0.02410780843693324,
,,-2390.032470703125,851.5187587624425,
,,-2831.55126953125,949.4371061646527,
,,-2200.774169921875,194.45185937033588,
,,-2915.709228515625,2900.7841861271695,
,,-2234.498291015625,532.1169018480014,
,,-2736.53515625,1612.3982545049278,
,,-1085.16162109375,84.13364149773622,
,,-1975.969482421875,454.0855188736024,
,,-3750.461669921875,1171.5982511686275,
,,-2305.9609375,831.883906622741,
,,-3166.308349609375,1323.2634676385153,
,,-2354.906982421875,1757.911195123172,
,,-2914.47998046875,564.6954305026261,
,,-2377.961669921875,282.5822784535231,
,,-2590.9423828125,1220.374333173112,
,,-2077.16650390625,0.19307775220432352,
,,-2481.389404296875,2235.434608670647,
,,-2996.714599609375,1355.3602265532304,
,,-2165.36865234375,207.7451538019901,
,,-2076.82568359375,347.4475476831146,
,,-3026.5771484375,2856.1038516485355,
,,-2077.375244140625,517.9503399143568,
,,-2267.2861328125,2075.6998228870125,
,,-2459.34033203125,205.70576282159396,
,,-2290.85791015625,964.3017724888381,
,,-2980.542236328125,539.4517874806135,
,,-2271.37939453125,754.5797598999981,
,,-2915.728759765625,394.89660859006943,
,,-2992.638671875,1864.932727567043,
,,-2007.8382568359375,17.052523524962304,
,,-1681.097412109375,2362.9757440946114,
,,-1583.451416015625,322.2332461572782,
,,-2049.13330078125,2756.39231808885,
,,-2143.210205078125,1741.3980618452251,
,,-1596.4619140625,479.30132871897825,
,,-1398.8040771484375,316.0071950778216,
,,-1635.90234375,1974.4964081746693,
,,-1777.0634765625,104.67390487134702,
,,-2488.89404296875,192.66214128828727,
,,-3719.081298828125,1127.7539658672656,
,,-2852.554931640625,279.8712844459594,
,,-2977.61083984375,1905.214307596978,
,,-2639.260009765625,1648.5612447351732,
,,-2993.947265625,965.9854308436098,
,,-3418.2392578125,562.8254475061622,
,,-2183.628173828125,284.56124740303443,
,,-3610.447998046875,659.9128948863847,
,,-2979.454345703125,1357.9530067918213,
,,-3318.77783203125,1063.5032601567468,
,,-3639.739013671875,1661.3619753986964,
,,-3134.4326171875,1679.202394133325,
,,-3109.14892578125,2204.753852433595,
,,-2876.469482421875,702.7326160690484,
,,-3059.8974609375,3596.2512984160494,
,,-3016.324951171875,334.53423372884936,
,,-2738.891845703125,1375.733005322346,
,,-2584.42431640625,1379.487718744924,
,,-2845.5693359375,249.96684941416544,
,,-2912.709716796875,1596.7558660479199,
,,-2924.951904296875,172.3964471870638,
,,-3154.308837890625,563.7656184782452,
,,-3486.987548828125,576.2660491828372,
,,-2987.43603515625,1485.4958561141195,
,,-2980.54931640625,2099.6180824249705,
,,-2373.112548828125,856.1716597381356,
,,-2592.53466796875,2709.0643060824004,
,,-2830.064208984375,776.6672910796979,
,,-2931.25927734375,1096.4341640416067,
,,-2048.19384765625,623.8854935711271,
,,-3462.173095703125,408.04672079296574,
,,-2275.3583984375,1293.790994735174,
,,-3086.907470703125,1255.3583374931045,
,,-2158.708251953125,870.8832019557542,
,,-3169.025634765625,721.0520418686324,
,,-2593.38720703125,1889.4939589024898,
,,-3033.628173828125,1136.338525944849,
,,-2684.29931640625,1130.2596925582286,
,,-2818.62158203125,1634.8500615396024,
,,-2226.147705078125,746.4032188955608,
,,-2580.388427734375,1715.7755675389524,
,,-2935.58642578125,1381.3186146067972,
,,-3151.3125,2253.5221066796294,
,,-2316.465087890625,1182.7047352572597,
,,-1222.8572998046875,702.9149193504658,
,,-3352.133056640625,966.1347426183479,
,,-2813.05078125,1141.0158941451482,
,,-2469.197998046875,217.3114931202876,
,,-2590.373291015625,1135.634869939754,
,,-3484.498291015625,677.3441492020294,
,,-3553.83544921875,1725.9270527597519,
,,-3144.25244140625,120.39799011084716,
,,-3086.0751953125,1421.4628889610894,
,,-3395.47265625,719.0562379155955,
,,-3154.384521484375,934.4148608552155,
,,-2940.130126953125,167.794896552867,
,,-3396.995361328125,738.993707237313,
,,-3404.7626953125,960.4980678001195,
,,-2883.24609375,1339.8838099499494,
,,-3111.899169921875,346.66288671502843,
,,-3286.9990234375,1441.2227688625285,
,,-2992.06103515625,476.1577623791335,
,,-2796.5205078125,1142.8095513681158,
,,-3835.544921875,1910.9478114068174,
,,-2307.838623046875,316.0629550783092,
,,-3619.597412109375,557.450542790603,
,,-3704.69677734375,1623.507575736519,
,,-2895.41064453125,900.2632437996962,
,,-2360.943603515625,459.5837875851307,
,,-3286.257080078125,2178.623952430212,
,,-3508.743896484375,627.4780920844074,
,,-2850.044677734375,1513.9617374009836,
,,-3122.801025390625,628.1330476940971,
,,-3012.384765625,552.167744922257,
,,-1660.5487060546875,145.48497286812704,
,,-4122.3076171875,3145.1248404900452,
,,-3227.947021484375,1699.4769106166918,
,,-3099.54345703125,113.14824898605623,
,,-3881.79736328125,2878.2785560758234,
,,-2915.1591796875,360.41831472306615,
,,-2622.85009765625,318.9960883095921,
,,-3358.45556640625,2424.6740054443744,
,,-3586.952880859375,2988.870140975279,
,,-3492.05908203125,1168.0298062075167,
,,-2828.47900390625,643.3078540859866,
,,-3249.62060546875,2293.2247085162735,
,,-2442.669189453125,293.57975697603155,
,,-3845.469970703125,2097.6329025442737,
,,-3404.0546875,3198.3386963789126,
,,-3896.046875,1313.5835182383714,
,,-3924.1015625,348.2103463583057,
,,-3882.646728515625,875.5419106082359,
,,-3027.4287109375,556.3619824260397,
,,-2635.017333984375,295.49153193874145,
,,-3853.243896484375,1903.0489894270117,
,,-2964.661865234375,334.8178748595578,
,,-3088.543212890625,1709.2734611517674,
,,-2679.9267578125,583.9626369334833,
,,-3632.627685546875,2136.8572985133424,
,,-2763.47216796875,511.81260522219907,
,,-3315.510986328125,857.5658947363819,
,,-3243.21484375,431.1100271140633,
,,-2538.377197265625,947.5737315658107,
,,-2770.341796875,472.6080231246209,
,,-4995.01318359375,3428.804573944843,
,,-4007.25634765625,930.4062259067492,
,,-3779.7880859375,1553.9559654950062,
,,-3451.45654296875,906.1494736040304,
,,-4082.0263671875,552.524144753753,
,,-3705.8203125,3029.9834988332877,
,,-4109.02197265625,1340.6836968074979,
,,-3758.4619140625,233.82325419691705,
,,-4168.54638671875,1417.1724814764377,
,,-3291.9208984375,3919.7078926643717,
,,-4033.5302734375,2567.0589710929758,
,,-3169.517333984375,197.26062083074143,
,,-3210.73974609375,1091.4132979810954,
,,-3816.1806640625,1493.0379725179323,
,,-3425.980224609375,1839.1906331816062,
,,-3921.96435546875,301.0408460127547,
,,-3514.89013671875,1198.306699235587,
,,-4296.8583984375,3003.1948302759843,
,,-3511.341552734375,543.493059802923,
,,-3642.19384765625,1725.6689901348855,
,,-3374.742919921875,833.0362552627946,
,,-4233.57958984375,2915.0196292375504,
,,-3701.958984375,502.2616042372087,
,,-4341.12060546875,1349.3605719390393,
,,-3128.12451171875,749.4856011115031,
,,-1999.9256591796875,1014.5662267505243,
,,-3347.185791015625,560.1215947937151,
,,-3336.0263671875,728.6097198301135,
,,-2800.34716796875,344.0405143043284,
,,-3078.260498046875,1991.3094675583027,
,,-3407.17236328125,420.6130883825673,
,,-3697.784423828125,1624.8975907710555,
,,-2658.622802734375,211.06907456431142,
,,-2430.78076171875,426.36072430345587,
,,-3869.53125,951.5983206614957,
,,-2948.853515625,1886.181486624089,
,,-3682.225830078125,1077.325350649012,
,,-3302.428466796875,1009.1993093431802,
,,-3912.203125,990.6663405457068,
,,-3698.47998046875,2530.9303539701455,
,,-3465.93994140625,2056.1815534712023,
,,-3727.955810546875,3234.6761223622643,
,,-3074.18603515625,2063.9100057235046,
,,-3016.282470703125,302.8983196220215,
,,-3272.404541015625,261.718229965855,
,,-4250.25,2981.6475832963806,
,,-4149.19287109375,1081.896078190032,
,,-2769.939453125,628.519758011493,
,,-3870.85009765625,3227.2327410442713,
,,-3794.244140625,1813.1114560658398,
,,-3466.70751953125,672.3658778147162,
,,-3209.946533203125,884.5165584307091,
,,-3687.171142578125,994.1335326957028,
,,-3706.7099609375,2393.5877273547503,
,,-3680.012939453125,829.5146262630834,
,,-3628.866943359375,2094.1963141554565,
,,-3920.6005859375,2858.2183948831316,
,,-4194.66455078125,1916.1431283393258,
,,-3086.930419921875,310.6732670489498,
,,-3357.43505859375,526.1809665377624,
,,-3232.63427734375,1276.385602100716,
,,-3501.873291015625,1382.4063455747946,
,,-4324.59912109375,1542.4757810480846,
,,-3681.34619140625,1872.1692025824238,
,,-2766.8740234375,363.56304333992466,
,,-3449.592041015625,1121.9853365445238,
,,-3119.76611328125,568.6493878658653,
,,-3722.8466796875,1489.9435498547766,
,,-3829.73291015625,880.3744959703323,
,,-3041.962890625,590.8435473816995,
,,-3032.453369140625,1395.7706514743536,
,,-3100.37109375,844.1543604117448,
,,-3620.16064453125,687.8045191031745,
,,-3049.759521484375,488.7627516135817,
,,-2607.208984375,177.7257937385162,
,,-2952.165283203125,475.61216202190394,
,,-2616.99560546875,508.1850563409579,
,,-3235.54443359375,1712.4479349053931,
,,-2440.32958984375,990.8493008465481,
,,-2745.441162109375,653.1116851281633,
,,-2436.75732421875,1115.1373677448546,
,,-1900.00537109375,72.07342445157656,
,,-3259.49560546875,3709.2488691748654,
,,-3100.042724609375,1285.377444520484,
,,-2779.137939453125,282.66715720404,
,,-1969.9666748046875,1874.766381054366,
,,-2998.738525390625,1418.556773183242,
,,-2224.705078125,885.0908214917653,
,,-3270.885498046875,1285.2459799035025,
,,-2262.657958984375,300.0109681138571,
,,-1423.1220703125,127.5296768242779,
,,-2378.781982421875,1713.3802321813532,
,,-2654.57763671875,713.765752503412,
,,-1778.0926513671875,956.4972109835186,
,,-1900.5751953125,78.90988503374129,
,,-2589.96923828125,2780.3307219247063,
,,-1496.244384765625,232.52847976655607,
,,-2585.655029296875,3186.997252449479,
,,-1996.4219970703125,534.278490978528,
,,-2387.3935546875,456.8325646225949,
,,-2558.571533203125,1132.849927441917,
,,-2347.77734375,2240.4346951207726,
,,-2455.56787109375,317.75207146872395,
,,-2438.88330078125,1637.8501911921912,
,,-3023.4833984375,1805.826045160426,
,,-3192.673583984375,2820.0465887757246,
,,-2355.990966796875,276.23865023585995,
,,-2455.3759765625,32.15784140883969,
,,-2078.920654296875,613.1653683531072,
,,-2141.30078125,2493.6102320736786,
,,-2375.462646484375,1959.2432981987038,
,,-2952.79638671875,1863.0431194864468,
,,-3325.335205078125,986.6394300248176,
,,-1405.2088623046875,8.283601332360583,
,,-3021.90380859375,1406.6577983025486,
,,-1666.7275390625,185.3765656166558,
,,-2790.803466796875,814.6001575602429,
,,-2539.32080078125,255.3680059246843,
,,-2510.66552734375,392.23930698414756,
,,-2749.8486328125,764.3062944003302,
,,-2708.514404296875,2563.191371342834,
,,-3848.1865234375,2779.0154410840037,
,,-1939.8289794921875,597.1668675960357,
,,-1073.907958984375,38.57071705136177,
,,-2543.6318359375,646.2735477470087,
,,-2733.96533203125,839.7189204898148,
,,-2499.588134765625,1671.9845340951983,
,,-2832.997314453125,1497.0689179546393,
,,-1950.633056640625,859.2234822757603,
,,-2412.673583984375,1985.9177295192749,
,,-2235.688232421875,218.0335808222767,
,,-2466.32763671875,1147.7446609939307,
,,-2637.3251953125,362.69224608943796,
,,-2486.830810546875,508.36700009880747,
,,-2322.13818359375,632.1203969682738,
,,-2075.235107421875,548.8877933773695,
,,-1643.922119140625,1446.5465713646927,
,,-2454.287353515625,2322.4220355776224,
,,-2160.314697265625,956.3690341641291,
,,-1982.93798828125,232.66938140890352,
,,-2340.10546875,159.2431178225276,
,,-2321.758056640625,1207.9451210273132,
,,-2814.747314453125,937.9921655633974,
,,-2188.153564453125,955.1568946585708,
,,-3003.18408203125,1620.1863362490928,
,,-3511.59130859375,1529.0807666327682,
,,-2665.31640625,87.77785229023796,
,,-2361.505126953125,225.70584251785556,
,,-2717.65869140625,1244.6252034134804,
,,-2661.152587890625,425.78060490969824,
,,-2398.353515625,206.65263383673022,
,,-3072.004638671875,2363.303995587846,
,,-3170.708984375,81.6507122114189,
,,-3036.947998046875,2107.362189839513,
,,-2591.474609375,79.56970636994299,
,,-3233.152587890625,241.653298230489,
,,-3749.84130859375,444.3153158895393,
,,-3016.095947265625,186.756807811518,
,,-2751.662353515625,366.8207265867345,
,,-2958.78271484375,1202.8003906328538,
,,-2411.2607421875,19.16996810315482,
,,-2327.571533203125,1014.600695098533,
,,-3160.379638671875,137.82221825139635,
,,-2498.356689453125,344.2658166534758,
,,-2534.89892578125,436.5673128570646,
,,-2769.0703125,1038.0790404528097,
,,-2827.2607421875,275.0511665454023,
,,-2321.46923828125,256.75197559773983,
,,-3008.58984375,703.3044165295762,
,,-2725.678955078125,503.75655966390684,
,,-3192.591064453125,705.5912638530453,
,,-1110.708984375,0.010296877860920803,
,,-3358.80810546875,582.9256461789414,
,,-3482.398193359375,1306.8050274975049,
,,-2162.622802734375,271.858302400923,
,,-2191.912109375,407.02686988323626,
,,-2750.32958984375,213.2322233406956,
,,-1784.6884765625,360.5763942562673,
,,-2408.484375,683.5986431456373,
,,-2746.810546875,536.256840557173,
,,-2480.864990234375,1296.615545970999,
,,-1744.224365234375,136.0963511548524,
,,-2150.548095703125,206.2863334326338,
,,-2715.093994140625,297.88502846194103,
,,-2642.150390625,635.2787617825572,
,,-3374.736083984375,372.96083017033095,
,,-3231.932861328125,329.127627398634,
,,-2203.637451171875,241.41960365846978,
,,-2729.8408203125,902.0694733772416,
,,-2114.83251953125,244.84306995992193,
,,-2736.0625,1203.4645908451782,
,,-3148.44775390625,731.3297833054555,
,,-2402.466796875,632.9911899169425,
,,-2014.3692626953125,280.192428819255,
,,-2373.125,519.030733679947,
,,-2345.175537109375,541.8752591855009,
,,-2553.401123046875,574.2070849057757,
,,-3115.6689453125,308.14667853419957,
,,-2124.545166015625,684.4222003353353,
,,-3031.33447265625,1884.5431080895282,
,,-3346.961181640625,790.7661353800033,
,,-2895.8994140625,1615.7364087422634,
,,-2406.11376953125,1045.1580489504345,
,,-2534.086669921875,382.6014991144662,
,,-2526.22607421875,2917.4190199528575,
,,-2929.19189453125,483.94308660439475,
,,-3198.94775390625,633.6869993636901,
,,-2881.2080078125,1065.8793019695656,
,,-2898.920166015625,1053.1517679987132,
,,-2167.156982421875,167.49654947273615,
,,-2632.47802734375,1445.9855829529915,
,,-2257.451171875,992.6482122208481,
,,-3102.35107421875,1506.7374687021716,
,,-2740.751953125,551.9594693133945,
,,-3176.563720703125,297.7451346588085,
,,-3591.43505859375,1116.0217654703215,
,,-3402.01318359375,356.4867450903067,
,,-3636.968505859375,372.7614928971351,
,,-3389.98828125,348.4131250277636,
,,-4101.74609375,217.20468976020487,
,,-4104.396484375,434.2557802292834,
,,-2027.54248046875,151.28816517258358,
,,-2010.446044921875,89.65895020546515,
,,-1834.5772705078125,835.8200998034448,
,,-2330.26513671875,1559.0786732415243,
,,-2884.50634765625,813.1848756707637,
,,-1961.59033203125,725.1011227260162,
,,-2403.6044921875,224.78874771676445,
,,-3362.77880859375,2755.039094163076,
,,-2860.1279296875,402.9042058722427,
,,-2868.044921875,1604.4094795220806,
,,-3070.16552734375,1199.2082572120594,
,,-2988.905029296875,760.5015070420134,
,,-3126.02099609375,1029.582572846728,
,,-2233.09765625,20.406291623396953,
,,-3111.904296875,189.52794430855238,
,,-2388.4453125,512.1104824693396,
,,-3549.9736328125,445.0441365169841,
,,-3163.617431640625,1196.4547441061075,
,,-2004.3062744140625,0.010564759844766269,
,,-3009.71240234375,377.09759161213606,
,,-3085.013916015625,3370.929478363433,
,,-2868.1376953125,624.9989290769872,
,,-3286.7626953125,2534.543990425614,
,,-1964.789794921875,139.3369795730117,
,,-2728.989013671875,732.2869276179655,
,,-3545.40234375,1490.6999834405892,
,,-2337.2158203125,377.63443353261306,
,,-2616.64208984375,550.1146204954084,
,,-2647.6689453125,498.80983334646794,
,,-2931.771484375,679.9760716221572,
,,-2617.496337890625,1575.6110150637785,
,,-2900.824462890625,266.00444909063776,
,,-2150.47705078125,792.4714438971498,
,,-3023.40087890625,2125.109617705103,
,,-3274.701171875,438.4657115583558,
,,-3996.591552734375,1216.4969934110115,
,,-3101.7275390625,1403.512875324002,
,,-3396.863525390625,182.7161942557752,
,,-3277.099609375,1336.1048598610867,
,,-3122.784912109375,1367.8056347539627,
,,-2336.19873046875,0.0021285075095983847,
,,-3346.4833984375,1107.1833131986255,
,,-2252.41748046875,800.5702042122196,
,,-2415.0234375,1071.979159436798,
,,-2743.575439453125,627.2696204462342,
,,-3135.366943359375,1416.6496438128631,
,,-2696.721435546875,724.14279527,
,,-2451.626708984375,1375.51257687015,
,,-2797.2978515625,1441.928174691007,
,,-3171.688232421875,515.6192472461252,
,,-2479.423828125,820.292387662934,
,,-2698.736083984375,227.6795703411657,
,,-3210.777099609375,1498.3869455349368,
,,-2940.963623046875,689.5422020344159,
,,-2252.209228515625,1244.062696591387,
,,-2352.25830078125,219.9134522896743,
,,-2401.405029296875,703.1799466270104,
,,-2961.354248046875,1913.5077204921458,
,,-3138.23583984375,1241.794971877639,
,,-3054.351806640625,589.8049289792614,
,,-2349.271484375,174.90229992734356,
,,-2487.8173828125,980.4028497006702,
,,-2444.149169921875,2532.6553586107175,
,,-2527.547607421875,178.84067909005648,
,,-2891.0380859375,640.2847128830788,
,,-2440.237060546875,267.04821296212265,
,,-2790.88818359375,402.20572404907887,
,,-2309.452392578125,1018.255939318375,
,,-2976.966064453125,557.4082981714722,
,,-2863.57958984375,614.2646523212368,
,,-1386.4541015625,915.7991256575781,
,,-2194.061767578125,1143.6247946951762,
,,-2222.595703125,1067.2493204666707,
,,-1342.6876220703125,464.79525195689416,
,,-2269.987548828125,132.81298727058913,
,,-2930.123779296875,249.98994122591088,
,,-2440.754638671875,581.1460759663227,
,,-1846.7969970703125,128.60121547042672,
,,-4108.4921875,388.0791167346453,
,,-2609.93359375,925.563426013722,
,,-2996.039794921875,270.203049672323,
,,-1675.2030029296875,32.163682592841894,
,,-2730.514404296875,182.3411721143036,
,,-2253.1416015625,778.0288896878458,
,,-168.58863830566406,41.125759483382254,
,,-851.361083984375,143.4047339669084,
,,-2117.20703125,415.9470875410275,
,,-2462.47705078125,1122.5020286924828,
,,-3117.651611328125,1336.9756376358619,
,,-2409.851806640625,903.2756694209812,
,,-3762.768310546875,2058.90588263239,
,,-3328.8818359375,1219.172408680852,
,,-2381.91845703125,221.46120306253178,
,,-4058.0205078125,732.2510947553994,
,,-3088.312255859375,1734.9913293470822,
,,-1846.1883544921875,1276.6512630393377,
,,-2807.906982421875,43.67149219391776,
,,-3030.921875,259.6152324340908,
,,-3453.014404296875,997.9051020474286,
,,-2365.89794921875,1701.2491544263382,
,,-1778.8406982421875,203.85848873873704,
,,-2070.35791015625,475.049442357328,
,,-2446.217041015625,39.004638366599295,
,,-3064.482666015625,1245.3464840395152,
,,-2331.710205078125,1450.373552373243,
,,-2153.3056640625,215.05800348457007,
,,-2272.91259765625,2047.1731538186946,
,,-3224.329833984375,1754.6241348602198,
,,-3558.60595703125,1429.2844335965099,
,,-2992.24169921875,2294.882071965584,
,,-2185.638427734375,512.5787830895167,
,,-2763.885498046875,360.4513580522775,
,,-3315.839111328125,784.9963838538384,
,,-1997.2120361328125,164.99725919952576,
,,-2872.1220703125,1308.7201539821526,
,,-3186.036865234375,353.70508501924394,
,,-3178.18505859375,960.8211473001983,
,,-3286.72900390625,1799.743336010229,
,,-2057.215087890625,0.00042240647264076643,
,,-2562.40380859375,1651.2511063950008,
,,-2724.94287109375,393.65669277442566,
,,-2719.227294921875,592.8059396919217,
,,-3218.271240234375,1604.9599009956273,
,,-3154.5361328125,1504.0453051121754,
,,-2971.642822265625,1873.1823254394824,
,,-3299.389892578125,984.5080926192242,
,,-3215.580810546875,1648.585812662283,
,,-2882.732421875,8.852620391887921,
,,-3654.73828125,668.2478004459854,
,,-2611.014892578125,2003.483273569469,
,,-3119.4072265625,1778.7683176628807,
,,-1992.321533203125,1485.7513428401703,
,,-2569.00634765625,381.87847116356625,
,,-2907.969482421875,466.9608434003826,
,,-3171.53076171875,1166.4746324915109,
,,-3358.5927734375,1217.032932946399,
,,-2305.0263671875,497.1660592556791,
,,-3018.56396484375,2131.450304080295,
,,-2452.146728515625,544.8299678933175,
,,-2668.267578125,640.9244843738393,
,,-2904.496337890625,358.85849977745625,
,,-2861.94775390625,321.3060948176904,
,,-2778.56689453125,883.5275170754752,
,,-2535.631103515625,404.02140740414393,
,,-2751.492919921875,828.3223304756523,
,,-1897.545654296875,274.73522153884755,
,,-2872.0595703125,1490.9363576696803,
,,-2259.790771484375,124.63643369519099,
,,-2935.90185546875,1434.4239093974127,
,,-2509.601318359375,300.3533990051127,
,,-2185.986083984375,3.0098912968239393,
,,-3048.83837890625,1601.0839660139936,
,,-3409.170654296875,262.32173228825206,
,,-3415.040771484375,1742.6375867348747,
,,-1904.48046875,101.32653984452585,
,,-2497.78369140625,431.81658628955245,
,,-2449.15185546875,3410.4790263137074,
,,-2329.742431640625,675.7711794187434,
,,-2643.608642578125,898.3460792097187,
,,-2362.1884765625,581.2291647823398,
,,-2126.17578125,2050.1406395636836,
,,-2793.509033203125,732.6751467700146,
,,-2300.69189453125,1092.6025071065958,
,,-2615.30810546875,421.1270819106714,
,,-2556.7119140625,652.5685603000568,
,,-2453.1259765625,762.5922333256801,
,,-3273.53271484375,2586.8482622800766,
,,-3445.734375,866.9768509970378,
,,-1875.861572265625,398.831243804997,
,,-2535.60302734375,273.4098856329236,
,,-2007.6175537109375,1103.8968311896194,
,,-2668.757080078125,408.77680937981165,
,,-2922.7978515625,351.9831903482386,
,,-2866.359130859375,466.7592348947672,
,,-2574.019775390625,1763.5482148516628,
,,-1933.6314697265625,1739.8522787714417,
,,-2261.71630859375,565.9439512134253,
,,-2586.538818359375,469.05350771421115,
,,-3674.602783203125,1533.3276786052697,
,,-2598.1015625,225.63612393353952,
,,-2136.039794921875,633.7010726514303,
,,-3091.228515625,1250.2052272203755,
,,-2319.42431640625,549.9844516654709,
,,-2335.87451171875,949.9953578183671,
,,-3609.211181640625,566.9073733033462,
,,-3354.83544921875,2401.70320139991,
,,-3454.266845703125,643.1337616657721,
,,-3698.70361328125,877.2859572939788,
,,-2634.64697265625,573.2339083304104,
,,-2515.24658203125,1110.5707492777303,
,,-1950.927734375,166.37433344358047,
,,-3239.90185546875,421.3930058460403,
,,-2735.000244140625,314.2912406132294,
,,-2909.775390625,782.1984324622427,
,,-1924.2115478515625,383.8188059535715,
,,-3223.68212890625,886.8230404669747,
,,-3174.098388671875,2041.5549814188107,
,,-2507.275390625,966.2742824776503,
,,-2010.2432861328125,599.740749482631,
,,-2915.7509765625,3259.9041869164766,
,,-3371.342041015625,2539.7183954275943,
,,-2836.130126953125,692.3698624870542,
,,-2167.243408203125,1417.4208798629566,
,,-3454.06396484375,3201.9476011116276,
,,-2671.7529296875,639.8998429029028,
,,-3115.654052734375,974.18417875839,
,,-2835.962158203125,1423.127399416011,
,,-2801.128173828125,1582.5473995302727,
,,-2730.5537109375,400.4784771017284,
,,-1912.74560546875,187.10582031752492,
,,-3461.810302734375,662.1840734170519,
,,-2493.3173828125,1706.3149606595266,
,,-2191.55712890625,1062.856806554585,
,,-1425.126953125,76.01652052370562,
,,-2562.587890625,153.3187790378313,
,,-3267.74560546875,1203.7649890604862,
,,-3538.089111328125,3385.5034574584056,
,,-3102.4287109375,2168.6476478500113,
,,-2497.078369140625,1149.199296855947,
,,-2530.711181640625,1960.4613265722346,
,,-2865.91748046875,747.0535735094954,
,,-1967.894287109375,91.8539302185477,
,,-2873.118896484375,746.47582087423,
,,-2226.902099609375,101.73543810329753,
,,-3178.72509765625,351.17301198560745,
,,-2554.71533203125,1056.5683570265312,
,,-2998.6982421875,1105.381808120424,
,,-3459.96044921875,3161.7862943545397,
,,-3030.261962890625,294.00802126484973,
,,-3253.047119140625,348.31919984695026,
,,-2980.441162109375,287.57035696211267,
,,-2355.241943359375,208.0256826588131,
,,-3490.92041015625,1127.9856221134119,
,,-3220.30908203125,461.3032492532528,
,,-2932.7763671875,1862.594375332143,
,,-2567.55224609375,512.9049433218356,
,,-1902.126708984375,146.3528541990242,
,,-2625.879150390625,1120.8722924571366,
,,-2802.648681640625,1042.7276243489418,
,,-3122.923583984375,1609.3195948627208,
,,-3065.76318359375,2212.7549804774367,
,,-1611.14599609375,219.213768991612,
,,-2814.814697265625,726.6435854524482,
,,-3119.44287109375,1697.8021814375002,
,,-3240.34375,973.2284490378314,
,,-3212.53564453125,266.0892456166072,
,,-2573.57177734375,3573.668719518129,
,,-2862.831298828125,1390.4809398464256,
,,-2495.494140625,229.36734103701642,
,,-2611.214599609375,3050.1429476856138,
,,-2289.54150390625,2846.452026594872,
,,-3314.607666015625,973.3155737867949,
,,-3157.828125,1351.051322121477,
,,-2936.301025390625,1613.1858603124638,
,,-3150.814208984375,422.64679308977077,
,,-2717.809814453125,2366.1179301760203,
,,-3420.346435546875,2474.0255635608332,
,,-3708.43701171875,907.3744618212899,
,,-3224.101318359375,1660.2941170965744,
,,-2577.228759765625,2592.1327231918663,
,,-2228.044921875,321.36185701793755,
,,-3946.882080078125,1749.9159248746087,
,,-2407.78125,961.5686877697312,
,,-2699.783203125,439.1637775010955,
,,-1932.4720458984375,787.0635515645188,
,,-2755.031005859375,327.282597578688,
,,-3079.05859375,1601.6417704210553,
,,-2933.635986328125,1820.9752465742024,
,,-2884.512451171875,2395.225008082184,
,,-2112.459716796875,351.7638897562719,
,,-2235.56982421875,2088.450639032516,
,,-3487.296142578125,2819.6706977245276,
,,-2346.66796875,394.80036572310644,
,,-2087.883056640625,680.4116386583376,
,,-2384.204833984375,238.38761215434693,
,,-3353.126708984375,456.061241198119,
,,-3323.167724609375,942.498357338997,
,,-3531.787353515625,1651.9485315552195,
,,-3751.252197265625,3112.9306514959926,
,,-2722.93896484375,587.5713516144178,
,,-2770.591796875,986.8467597561677,
,,-3740.5029296875,443.5327173629768,
,,-3435.473876953125,1705.2126554271128,
,,-3098.2890625,539.4882653059962,
,,-2978.828369140625,1110.99806645348,
,,-3011.390625,629.4149464998337,
,,-3683.3935546875,1265.5703553015715,
,,-2951.8974609375,1586.1857322274243,
,,-3624.741943359375,2144.35368737691,
,,-2307.16943359375,1492.4419801752215,
,,-2907.055908203125,2206.339759396942,
,,-2986.561279296875,226.25328662686178,
,,-3433.608154296875,3508.315892252028,
,,-2882.925537109375,989.2611626571286,
,,-2812.057861328125,433.56826748763694,
,,-3285.40087890625,1031.7600573872787,
,,-3239.993408203125,260.67365297907645,
,,-2850.83984375,2120.4649212770555,
,,-3802.016845703125,460.91728270029586,
,,-2464.98046875,1964.5472521157071,
,,-2837.50146484375,1282.1402326067257,
,,-3013.91552734375,1093.877097087009,
,,-2602.6064453125,237.4442595015825,
,,-2656.86279296875,232.39609216553558,
,,-3201.984619140625,2416.106671579792,
,,-2008.456787109375,56.4289105822833,
,,-3994.243896484375,3547.376760486564,
,,-3111.57470703125,1086.3032471610884,
,,-3364.01123046875,2684.5895391948256,
,,-3087.464599609375,786.4813135990247,
,,-2169.31201171875,257.9905210885551,
,,-2886.52099609375,590.1116922834389,
,,-3605.1552734375,653.5018555849592,
,,-3164.35400390625,3149.35915978486,
,,-3320.0693359375,1671.993253649198,
,,-3040.47607421875,549.0048562764248,
,,-2300.345703125,655.0721535753019,
,,-3846.73828125,776.568977416302,
,,-3431.225830078125,3244.664575706768,
,,-3941.81787109375,382.30123925919906,
,,-3045.7841796875,356.9498473758542,
,,-2889.690185546875,2210.9477288753487,
,,-2440.981689453125,293.80522493091297,
,,-3116.52734375,1765.3668129829387,
,,-2987.405517578125,1262.452033747009,
,,-2717.374267578125,1823.1160845294908,
,,-1838.242431640625,242.84314137824433,
,,-2618.615234375,1990.0892898483119,
,,-2967.645263671875,952.7342436333561,
,,-2647.63232421875,1025.6224900712966,
,,-3479.340576171875,685.5366725527015,
,,-1534.0753173828125,232.77220692228744,
,,-2940.932861328125,1486.9819756383831,
,,-2401.116455078125,409.4531289402194,
,,-2852.216552734375,422.66605906651114,
,,-3199.927001953125,1875.5653368698909,
,,-2255.88037109375,1145.1209563113916,
,,-2528.24560546875,484.4246575571989,
,,-1883.1766357421875,392.7591319638804,
,,-1981.3663330078125,276.4325611215915,
,,-3006.660400390625,1102.5358843399115,
,,-2726.95068359375,742.4847969578991,
,,-2284.5078125,1452.5589975241144,
,,-3332.115966796875,1361.5469753586408,
,,-2715.26416015625,875.7367191732557,
,,-2466.09423828125,2379.4133901250884,
,,-2553.177978515625,1127.7690809792366,
,,-3213.2802734375,1860.0750607440127,
,,-2758.422607421875,698.3140462046456,
,,-3707.41552734375,327.5910419671583,
,,-2560.4638671875,797.8790589182129,
,,-2954.546630859375,1681.802683113502,
,,-3035.536865234375,1573.1935699687917,
,,-2393.66455078125,429.83673580540074,
,,-1584.2205810546875,96.84765254990921,
,,-2179.092041015625,303.74711138769555,
,,-2498.979736328125,483.43175116267656,
,,-2749.319091796875,708.8886621716388,
,,-2042.189208984375,748.8513570262996,
,,-2376.725341796875,2010.162712686405,
,,-2313.59375,526.7509584224249,
,,-2161.904296875,1427.8783706962708,
,,-2957.942626953125,1581.766299699595,
,,-2754.68408203125,949.345086951314,
,,-3044.7451171875,510.7364140480608,
,,-3365.819580078125,438.19326867060806,
,,-2332.012451171875,2248.246855511279,
,,-3192.5400390625,2718.612295143469,
,,-2902.049560546875,1809.1558232022362,
,,-3148.430908203125,1733.5640476238186,
,,-3502.160888671875,406.5852918281067,
,,-2926.314453125,989.3947398267342,
,,-2914.049072265625,575.0117125190654,
,,-3328.393798828125,354.03576410649,
,,-3631.51611328125,978.0638591639014,
,,-2879.858154296875,767.3341909150988,
,,-3638.87890625,744.8339487996112,
,,-2387.77490234375,518.834558857436,
,,-1512.8377685546875,629.0738719753047,
,,-3298.531494140625,2409.7944811518423,
,,-3087.6708984375,1447.6141590105726,
,,-3423.423095703125,2114.151355853349,
,,-2345.473388671875,361.81020875126273,
,,-3419.451416015625,1228.9974652186775,
,,-2720.17626953125,260.61337360535674,
,,-3024.88916015625,1492.2176450063976,
,,-2321.797119140625,300.5954056229143,
,,-2483.368896484375,1036.0991429600479,
,,-3233.1455078125,881.7681275475629,
,,-2192.178955078125,179.42243580839744,
,,-2222.377197265625,226.13165673837415,
,,-3071.15283203125,2360.1299708778115,
,,-4150.99072265625,995.474018516863,
,,-2814.164306640625,678.4722028087999,
,,-3920.990234375,704.1322284660018,
,,-1894.00146484375,3001.5839335365536,
,,-2814.87890625,1040.7818072757843,
,,-2464.720458984375,160.40898006108824,
,,-2984.91943359375,2262.2435042404895,
,,-3227.093017578125,1832.3403620734703,
,,-1876.240234375,7.240937304734219,
,,-1553.71875,1404.3469995842045,
,,-2561.90625,141.44035068244835,
,,-2982.604736328125,1104.2045955259755,
,,-2787.97314453125,930.2965235709398,
,,-3139.670166015625,738.9259026047102,
,,-2169.638916015625,1670.7657092647794,
,,-2964.69580078125,1869.2378604275498,
,,-3672.43359375,995.224973793074,
,,-2813.21923828125,2262.273103791784,
,,-2876.2841796875,1569.1978897407025,
,,-2582.677490234375,314.62191422078433,
,,-3734.73779296875,1493.233356548606,
,,-3344.45947265625,1425.5480136940505,
,,-2934.53955078125,458.1768191403547,
,,-2764.386474609375,669.862643952825,
,,-2946.298583984375,1539.0756912297293,
,,-3092.808349609375,870.248886762333,
,,-3560.257080078125,264.9846945372097,
,,-3598.121337890625,749.811043771181,
,,-3145.26123046875,1006.3850844971626,
,,-3123.345703125,382.16104899237763,
,,-2803.856201171875,542.9244023797639,
,,-2804.584228515625,2340.63387799985,
,,-3115.068359375,467.7802470868802,
,,-3271.4208984375,1148.6597722799365,
,,-2388.77783203125,1318.9739162529422,
,,-2051.5703125,156.39233054364823,
,,-2064.133544921875,256.6494379406053,
,,-2388.8115234375,711.8370519037874,
,,-2399.6552734375,3.4103326364206823,
,,-2708.278076171875,1005.6974565820284,
,,-3012.431884765625,1120.0328106114594,
,,-2876.025390625,1008.0147003996876,
,,-3006.372802734375,1319.349887397078,
,,-3369.44677734375,2356.709568399264,
,,-2956.7978515625,2201.9000194568735,
,,-3324.259521484375,2949.0791538763015,
,,-2909.537109375,51.90715308642011,
,,-3905.25927734375,422.5981386264378,
,,-3269.797607421875,2092.868713033504,
,,-2460.508056640625,1719.0930694583626,
,,-2701.29833984375,224.48753628236895,
,,-2634.095947265625,2032.3260899854522,
,,-3571.1474609375,1158.2092457776348,
,,-3671.454833984375,1949.755056880359,
,,-3493.580322265625,378.7637349230468,
,,-2955.218505859375,2000.6753034697117,
,,-3273.721435546875,387.5979231923808,
,,-2634.950439453125,170.3962042726817,
,,-3002.029541015625,572.4571939628685,
,,-3326.9033203125,3022.2395158114705,
,,-2292.0234375,1457.0409824678732,
,,-2992.599365234375,2057.729711969253,
,,-2265.347900390625,422.2195238570507,
,,-2641.123291015625,386.1597702973431,
,,-3735.618896484375,220.88278111423338,
,,-2563.828125,171.40732774276773,
,,-999.9918823242188,0.0005254135035228291,
,,-2729.31689453125,2391.172780149766,
,,-1387.62939453125,289.2655567083482,
,,-2837.843017578125,689.6926133437477,
,,-2913.61962890625,2741.5985055586625,
,,-3135.30712890625,2160.781115373989,
,,-2731.1474609375,1967.6444192274607,
,,-2350.233642578125,513.5757027768814,
,,-2696.48828125,3177.6340651535443,
,,-2831.53076171875,1765.5970578311044,
,,-3122.779296875,1177.2070297855016,
,,-2320.381103515625,278.4238829652139,
,,-2068.9345703125,0.2580351294920313,
,,-3117.619140625,368.62308497663196,
,,-2637.8369140625,1062.4565693093791,
,,-2642.519775390625,963.8927761872465,
,,-3004.83203125,1263.6561999136957,
,,-2833.97802734375,2494.091597664793,
,,-2347.865234375,335.2036655111442,
,,-2813.777587890625,1718.6467450017003,
,,-2864.370849609375,1122.396332353989,
,,-2564.62060546875,804.4508122565999,
,,-3028.279052734375,2012.5815316078142,
,,-3146.552001953125,1488.2726202792596,
,,-2874.003662109375,398.47068447946435,
,,-3233.38427734375,2264.2980400203405,
,,-3036.237060546875,1456.7049800303098,
,,-3426.54052734375,660.2987927610383,
,,-2759.01220703125,2023.2089360955742,
,,-2788.951416015625,982.684790334802,
,,-3000.574462890625,2693.3148246523906,
,,-3774.06640625,1599.4986975053623,
,,-3510.91748046875,1004.1874427567018,
,,-2096.62939453125,152.46346474797218,
,,-3704.9970703125,295.21620320579734,
,,-3187.865966796875,3172.1522688151995,
,,-4136.76953125,2680.143020712319,
,,-3729.654541015625,543.9749909781073,
,,-2930.6484375,122.6274516475504,
,,-3191.80810546875,455.0665043569561,
,,-2722.190673828125,2173.6741610639847,
,,-3080.16259765625,968.1659175233306,
,,-2323.12939453125,429.478441488293,
,,-2301.6201171875,113.45487251064321,
,,-2741.046142578125,1339.0496694562185,
,,-2572.50244140625,626.291922219742,
,,-3038.38134765625,1682.3383372646356,
,,-3175.458251953125,672.2598641018159,
,,-2687.989990234375,191.19299322040888,
,,-2490.9130859375,745.7836724240065,
,,-3091.0341796875,1025.9665327941473,
,,-2360.033447265625,496.0922808122955,
,,-2910.80712890625,239.22890527331728,
,,-2106.39453125,8.582965721609039,
,,-3335.859375,357.6418273154635,
,,-3595.1328125,1806.1305098854848,
,,-3729.559326171875,1809.6704156928004,
,,-2844.689453125,978.1458314617139,
,,-2273.654296875,850.0685580782952,
,,-2061.983154296875,1140.1587711035563,
,,-2049.46533203125,886.4778693879309,
,,-2150.3994140625,1284.5062014470889,
,,-2843.509765625,684.4563964999597,
,,-2826.311767578125,386.33872546824983,
,,-3443.68896484375,1005.9736150041718,
,,-2343.377197265625,423.8108617831529,
,,-2627.550048828125,1331.449324186951,
,,-3061.985595703125,1942.8091694736902,
,,-2207.642578125,860.7301651401752,
,,-2222.688720703125,786.7939472921022,
,,-2507.210693359375,1370.175047609766,
,,-2308.23291015625,1060.880535747845,
,,-2715.020751953125,1823.3279200880777,
,,-3238.9091796875,1666.4952096577094,
,,-2969.622802734375,787.7921233910586,
,,-2925.4130859375,747.0211168132355,
,,-2603.169189453125,1963.4271920523422,
,,-3869.54443359375,2764.9311812466412,
,,-2609.689453125,810.6295156933983,
,,-2972.287353515625,607.5187550015701,
,,-2744.900390625,374.8277110979783,
,,-2193.953369140625,476.2526792311037,
,,-2625.277587890625,2294.8589986848074,
,,-2667.20654296875,170.70283190783599,
,,-2563.02099609375,1185.4014979956942,
,,-1627.6885986328125,47.39154634912164,
,,-2097.567138671875,257.7920963234613,
,,-2251.302001953125,934.6220172298953,
,,-3717.292236328125,1814.2490681980275,
,,-2459.320068359375,1703.0544507716418,
,,-2445.5771484375,458.71746809138295,
,,-2863.099853515625,2165.8165031911276,
,,-3002.00634765625,397.7841895801474,
,,-1956.8809814453125,1747.089401599501,
,,-3478.38916015625,592.9440889198703,
,,-3436.859375,3254.8885933503448,
,,-3408.512939453125,431.7197645133217,
,,-2576.2802734375,1605.1805323871527,
,,-3244.819580078125,2736.3286376493925,
,,-2907.2939453125,497.3642581793462,
,,-2598.01220703125,974.8711585442411,
,,-2707.705810546875,1416.1309817614751,
,,-3009.793701171875,572.826375656972,
,,-3014.87451171875,22.5585669995692,
,,-2958.10107421875,844.4709011662412,
,,-3584.2451171875,2360.0222549174036,
,,-3087.989990234375,96.78270231071899,
,,-3805.7080078125,3364.608167180591,
,,-3544.79638671875,581.8462763404536,
,,-3343.296875,2086.9047760534886,
,,-3426.05126953125,509.0799989296248,
,,-3086.697509765625,517.8911034667636,
,,-2016.452880859375,682.7523173405975,
,,-1998.2613525390625,1530.1174873369628,
,,-2350.178466796875,695.9560749930968,
,,-2322.81884765625,304.9267381192343,
,,-2365.9423828125,281.00879299400265,
,,-2940.897216796875,969.4375918505312,
,,-1541.1309814453125,1975.1900252989797,
,,-2171.890380859375,894.1791116743057,
,,-3886.583984375,876.5945941441341,
,,-3119.022216796875,742.2322528656111,
,,-3634.01904296875,1993.698766710157,
,,-2422.49609375,162.04121739164546,
,,-3972.773193359375,1089.7069433707948,
,,-2931.484130859375,1790.3125204002022,
,,-3928.786376953125,318.3306683691426,
,,-3896.802734375,3018.0385388523864,
,,-3469.34423828125,1752.5242779376395,
,,-3172.5576171875,363.81254996159834,
,,-3674.89404296875,1826.51678692401,
,,-3409.8359375,1466.6575741715328,
,,-2229.999267578125,142.00266608062748,
,,-1697.28955078125,74.69218091789857,
,,-2671.313232421875,377.3018274186584,
,,-2387.94189453125,930.311557999943,
,,-1821.0970458984375,335.7191212257446,
,,-2906.54443359375,2555.2800261086863,
,,-2628.68505859375,538.8535183195186,
,,-2449.783203125,1894.5509363642377,
,,-1973.2017822265625,250.9382086085597,
,,-2765.89990234375,333.64072975171575,
,,-3018.166015625,756.5447439469397,
,,-2348.857666015625,483.2191470592449,
,,-3246.863525390625,1815.6218522793483,
,,-3148.62841796875,1155.0792586843563,
,,-2317.2958984375,976.3589005713836,
,,-2199.053955078125,381.21216552341014,
,,-3056.067626953125,1985.2877107860995,
,,-2602.681884765625,446.44134734417423,
,,-2951.96044921875,398.36822980666375,
,,-2062.505126953125,350.1635759914946,
,,-3657.429443359375,821.6732030303405,
,,-3777.324951171875,2270.0591797564693,
,,-4175.1376953125,1045.6103813616105,
,,-2922.02783203125,1213.8220742456087,
,,-3322.367431640625,2113.369113262106,
,,-3089.802734375,996.3103339537415,
,,-3844.900634765625,2345.3432484990053,
,,-3615.43017578125,475.80481194069785,
,,-3741.710693359375,2683.956546911933,
,,-3453.55859375,1175.1851070714458,
,,-3086.30078125,763.6304143592786,
,,-3821.42431640625,1673.8050310764509,
,,-3088.424560546875,1432.076283795107,
,,-2107.77392578125,367.17295884855196,
,,-3598.421875,339.9015619453196,
,,-2825.195556640625,1952.1772820179594,
,,-2121.64306640625,1342.2597781785662,
,,-2020.0706787109375,813.2652510248447,
,,-2516.043701171875,146.67573194772703,
,,-2331.671875,2223.492037334248,
,,-2845.689208984375,311.3737719423509,
,,-2932.123046875,711.4218714300903,
,,-3040.3583984375,2324.7832354144252,
,,-2916.48828125,570.8315803342155,
,,-3455.2373046875,782.7436764370236,
,,-3507.288818359375,1695.9206868193928,
,,-3068.73779296875,332.1389654442611,
,,-3468.68408203125,817.306608579349,
,,-3480.92724609375,404.22363845148186,
,,-2784.518798828125,655.4769678686376,
,,-3283.661865234375,649.5709616790848,
,,-3236.242431640625,1362.1217927638004,
,,-2875.44580078125,597.0361099712995,
,,-2684.199951171875,274.9731475144024,
,,-2689.489013671875,1247.3779858709745,
,,-2980.35888671875,1163.353846726126,
,,-3334.0576171875,585.1632251633798,
,,-2944.216552734375,1042.0660605419102,
,,-3314.523681640625,1848.937838187082,
,,-3739.901123046875,1134.8344307883967,
,,-3051.10546875,1740.596343586824,
,,-3253.233642578125,1281.9560781333569,
,,-3206.24755859375,1650.4931010579107,
,,-2493.681640625,191.04520231304906,
,,-2926.216552734375,2252.5570786281005,
,,-3085.01953125,1751.6230755514548,
,,-3138.722900390625,644.5415003184276,
,,-3226.090087890625,924.0262483966859,
,,-2691.679443359375,840.6485060578052,
,,-2829.97998046875,963.976742543721,
,,-3150.619873046875,1155.5060236562224,
,,-2663.2333984375,1341.0373358865854,
,,-2843.5634765625,1011.0120478987394,
,,-3348.104736328125,1045.3826941728767,
,,-3552.72900390625,1815.8597592929732,
,,-3438.5966796875,580.9795284763367,
,,-3291.3916015625,1415.7602530109043,
,,-3786.89453125,3025.9586342264365,
,,-2822.268310546875,216.39589944768173,
,,-3195.978759765625,273.1366961081712,
,,-2852.812255859375,737.4631951610177,
,,-2874.922119140625,402.5993288861423,
,,-2379.26171875,80.50935471362362,
,,-2160.99560546875,907.7251580247662,
,,-2723.794189453125,1.6801782774710234,
,,-3184.2099609375,371.9264592744932,
,,-2621.865478515625,844.9896147737114,
,,-3236.46435546875,363.11779653172295,
,,-2548.345947265625,793.6863200482212,
,,-3329.2158203125,368.63580528489194,
,,-2746.6611328125,1153.9887459888914,
,,-3447.767333984375,234.77973203043535,
,,-2788.952392578125,347.2522311287186,
,,-3111.178955078125,619.9489681988349,
,,-2822.163818359375,248.325520324959,
,,-2674.37890625,1426.4702819772651,
,,-2649.8662109375,600.6342634627268,
,,-2134.385986328125,308.8564973335533,
,,-3710.960205078125,2080.646364316579,
,,-2597.3056640625,1056.2964071148294,
,,-2641.0771484375,897.3967905849838,
,,-2486.166748046875,1105.5529975537195,
,,-3093.435791015625,2059.2575383835156,
,,-2573.3671875,1688.7995881883508,
,,-2884.179443359375,1251.1132480432275,
,,-1899.71533203125,551.7452808180597,
,,-2944.976806640625,877.4361171267533,
,,-2425.540283203125,144.98184258838472,
,,-3007.69384765625,1284.1299030933424,
,,-2630.993896484375,1459.9356618453712,
,,-2238.313232421875,362.6101916952405,
,,-2456.099609375,353.66586214070253,
,,-2819.39111328125,693.6509791808885,
,,-2778.884521484375,633.1160357345224,
,,-3363.177978515625,1525.8635534324324,
,,-2612.425537109375,1260.9025611920363,
,,-4057.859375,1641.332185221116,
,,-3060.901611328125,915.0922917432334,
,,-2243.64453125,55.473662624930284,
,,-2909.844482421875,290.20356452461533,
,,-3404.022216796875,786.5168487835592,
,,-2492.894287109375,165.27545725146916,
,,-2614.52490234375,774.9057460222826,
,,-2342.986328125,0.14700612601316637,
,,-2771.093505859375,283.575110599765,
,,-3104.857421875,1240.7859893582722,
,,-3333.49169921875,1229.980671343208,
,,-2887.44189453125,605.4669686524494,
,,-3861.101806640625,2052.4163878740046,
,,-3332.20849609375,62.531405561369056,
,,-3112.44384765625,1896.854052010638,
,,-2549.52685546875,672.5516049596415,
,,-3160.6259765625,1099.5323412866596,
,,-2674.995849609375,189.7752343475089,
,,-2669.729736328125,58.28961221482235,
,,-2357.415771484375,622.5316657517737,
,,-2870.69287109375,340.8454429322449,
,,-2544.482177734375,1027.3955944149666,
,,-2395.0869140625,550.2866438798628,
,,-2384.2216796875,0.5630833371119088,
,,-2583.207763671875,1075.8310957313188,
,,-2387.47998046875,218.90144210982987,
,,-2319.057373046875,2247.3537467659453,
,,-2343.212158203125,383.4056193448216,
,,-2893.29541015625,2212.6397808060165,
,,-3276.63720703125,1020.2151524768228,
,,-3160.294189453125,1407.3895294358456,
,,-2719.24560546875,945.7290717136973,
,,-3909.552978515625,753.5020428922849,
,,-812.8301391601562,1833.5545594364107,
,,-2700.869384765625,2156.4826655586126,
,,-2390.1865234375,199.2875742780048,
,,-1815.9268798828125,139.95989771544944,
,,-2790.772705078125,3493.752848032015,
,,-2629.66748046875,1624.0502478854098,
,,-2993.611328125,163.6773996567954,
,,-3387.224853515625,1498.830565002483,
,,-2924.737548828125,510.9993411116501,
,,-3096.886962890625,241.9758756527318,
,,-2979.157958984375,882.9782664204793,
,,-2925.613037109375,2779.1477218457458,
,,-3056.77099609375,708.3871142316918,
,,-3192.21826171875,203.97098783895507,
,,-2562.094482421875,124.74209353735213,
,,-2123.189697265625,1379.9130680694957,
,,-2265.610107421875,26.006759101064546,
,,-2511.330322265625,515.3594822470942,
,,-2384.131591796875,548.89192981344,
,,-3388.149169921875,2187.421805579136,
,,-2788.230712890625,270.78871413170765,
,,-2768.631591796875,2683.115416773923,
,,-1967.9752197265625,234.13816287741827,
,,-2997.534423828125,1618.2337300732665,
,,-3547.43505859375,1157.2027533631453,
,,-2520.58740234375,28.226035062405145,
,,-2579.71923828125,82.70335717124267,
,,-2928.112060546875,1061.5182007777469,
,,-3269.548828125,270.4611451988846,
,,-2798.939208984375,1803.8461950688816,
,,-2222.279296875,139.25713419596502,
,,-3017.14111328125,2795.851538679844,
,,-3675.912841796875,1099.2001201565256,
,,-2285.540771484375,237.02633258519046,
,,-3125.316650390625,1166.0411000361562,
,,-3711.986083984375,1841.1201422707873,
,,-3552.75634765625,868.5622450312508,
,,-3295.0029296875,1183.0664936543033,
,,-2962.40234375,380.23561556361267,
,,-3337.802978515625,3576.937137463665,
,,-3752.432861328125,2201.40988667885,
,,-2222.041748046875,239.4009247408186,
,,-2958.82470703125,162.86208026963564,
,,-2813.468505859375,1677.3644234658202,
,,-2990.2880859375,640.5015735785745,
,,-3066.857421875,2017.124911432084,
,,-2302.88525390625,1214.657411957146,
,,-2570.63671875,1377.6213880791624,
,,-2412.211669921875,568.1623181341458,
,,-2264.766357421875,0.006699077566315057,
,,-2714.95068359375,426.25143745124245,
,,-2962.914306640625,2771.0607275622597,
,,-2653.356689453125,436.1168665620613,
,,-2352.6416015625,146.44689794787968,
,,-1976.4405517578125,48.023438629986806,
,,-3181.975830078125,637.6872064472948,
,,-2717.712890625,60.875052290083154,
,,-1527.7874755859375,6.39513126391821,
,,-3303.14794921875,673.019304785821,
,,-3342.662109375,739.4342527914466,
,,-2925.28564453125,1200.704578386324,
,,-3055.909912109375,241.87082721540312,
,,-3150.23486328125,211.6995126249523,
,,-2864.018798828125,2421.6227648262343,
,,-2619.494384765625,969.1434201018938,
,,-1816.86376953125,819.9406246922025,
,,-2376.780029296875,332.80995997552594,
,,-2971.864990234375,1075.7919257406434,
,,-2838.494140625,2357.7296411498673,
,,-2125.26806640625,132.88495404703136,
,,-2322.854736328125,990.2427505571184,
,,-1975.725341796875,624.2993045299372,
,,-2492.139404296875,1358.728397644489,
,,-2043.7294921875,601.0766044220228,
,,-2743.43994140625,1772.403705210107,
,,-1821.11083984375,947.3550267054829,
,,-3143.9873046875,364.1852894776133,
,,-2380.584716796875,1207.7996307583962,
,,-2807.479736328125,1944.0178356560784,
,,-3422.28271484375,2590.273010227976,
,,-2475.45703125,393.53017272135173,
,,-3452.01904296875,3152.4779754015963,
,,-3109.754150390625,1446.0413464785897,
,,-3134.096923828125,492.95745713439453,
,,-3183.88818359375,1124.0442487577366,
,,-2649.52783203125,796.0738721523983,
,,-2495.447265625,36.79335672989185,
,,-2946.457275390625,412.1177539270341,
,,-2806.624755859375,1195.2971853892316,
,,-2469.13525390625,1039.2734241612777,
,,-2800.062744140625,702.9618684251257,
,,-2238.167236328125,2279.4080799518274,
,,-2913.0419921875,3553.390823696234,
,,-3413.146484375,1141.9590774665066,
,,-3465.30224609375,582.6778894848211,
,,-3388.28173828125,1358.2987469236818,
,,-3080.71826171875,2507.2296823991783,
,,-2623.668701171875,21.872933159451335,
,,-3161.58251953125,180.36304581388674,
,,-2973.511962890625,250.12201592260104,
,,-3504.93212890625,3159.702614798295,
,,-3230.8115234375,2780.7963475329702,
,,-2948.14453125,2385.7157871761583,
,,-2200.054931640625,17.95790991717926,
,,-2252.631103515625,297.04395639753795,
,,-2985.54248046875,1773.728142519393,
,,-2738.673095703125,1475.0970156718279,
,,-1764.5687255859375,0.7468663029001452,
,,-2828.400146484375,886.1780976689896,
,,-2430.2568359375,655.8768133501376,
,,-2477.7626953125,1063.2596265100037,
,,-3223.482666015625,2089.520730709348,
,,-2496.512939453125,542.9684207086611,
,,-3447.640380859375,1258.3116200214045,
,,-3402.66259765625,1044.7876813853381,
,,-2783.541748046875,2640.526186352252,
,,-2679.087890625,146.75320978183152,
,,-3230.25341796875,382.48410617354034,
,,-3655.757080078125,681.7471988558824,
,,-2973.18603515625,1491.879386408953,
,,-2821.287353515625,391.3826919728348,
,,-3630.753173828125,1971.09232593484,
,,-2698.309814453125,719.9514186270469,
,,-3033.214599609375,906.5709924263832,
,,-2561.499267578125,725.3801009468588,
,,-3134.585205078125,2190.294957558265,
,,-3037.394287109375,872.9901139477305,
,,-2821.664794921875,533.1396572345345,
,,-3362.70458984375,2573.3869681381475,
,,-2664.401611328125,299.0544881269835,
,,-2758.15087890625,3017.9869509390464,
,,-3105.24560546875,347.8565480332235,
,,-1978.986572265625,233.21813363294928,
,,-1887.061279296875,1992.3148715779585,
,,-2770.670166015625,1629.3229615809914,
,,-3440.63720703125,759.4974908943597,
,,-2529.881103515625,1325.9676627103636,
,,-2229.2099609375,175.7274916218808,
,,-2710.8359375,802.9654897666213,
,,-2720.978515625,1731.1058200281736,
,,-1732.3505859375,2.300208775512432,
,,-2947.425048828125,1212.554102693609,
,,-2459.729736328125,686.7686400566884,
,,-2555.574951171875,1769.7670898178224,
,,-2489.762451171875,2791.1744063305296,
,,-2372.952880859375,2496.3372457627956,
,,-2913.27734375,2176.048062253095,
,,-2372.910888671875,1371.1430789869232,
,,-1411.342041015625,81.83097696465208,
,,-2571.88427734375,1304.1103342851475,
,,-2023.7677001953125,2981.1305917160107,
,,-2994.95751953125,2314.2769866816234,
,,-3008.9296875,1648.3253082988244,
,,-2520.394287109375,1643.1706993700645,
,,-2308.84423828125,1238.2505306780185,
,,-1826.0208740234375,605.7088380154505,
,,-2547.63427734375,1508.9703604008437,
,,-1998.404296875,366.5159919223387,
,,-1596.53076171875,237.35712877375056,
,,-2397.048828125,2447.5602779657033,
,,-2793.338134765625,1999.3316365013056,
,,-1650.9228515625,58.521400275968446,
,,-1404.30419921875,77.3812336455516,
,,-1805.441162109375,1603.0426863107064,
,,-2837.655517578125,3004.038944545523,
,,-1765.3536376953125,144.0676044587177,
,,-2743.92138671875,2422.431839021366,
,,-3058.194580078125,555.4055145770991,
,,-3015.424560546875,1471.4561015178147,
,,-3433.21826171875,1527.4186995421678,
,,-2708.977294921875,18.16918880091472,
,,-2973.533935546875,147.24799454880144,
,,-3040.513671875,266.22700511046776,
,,-2946.606689453125,1904.0524259836093,
,,-2748.875732421875,415.93668299919716,
,,-2160.0146484375,1118.9483260264817,
,,-2098.214599609375,411.90672956195783,
,,-2231.929443359375,404.9686013260955,
,,-2910.4091796875,3229.08588043981,
,,-1487.4769287109375,18.366066311681557,
,,-3333.897216796875,75.6074417597661,
,,-3361.3564453125,508.50666324431063,
,,-2432.800537109375,3071.4446529456786,
,,-2661.95068359375,668.216899455371,
,,-2682.65869140625,106.19064714192555,
,,-2616.98193359375,1273.2690261822513,
,,-2468.97802734375,683.7071892805122,
,,-2221.2490234375,0.2942213873662979,
,,-2724.118408203125,520.7918269462849,
,,-3397.657958984375,1494.7836287186026,
,,-2755.97900390625,309.9709551041824,
,,-2583.511962890625,403.89036042904337,
,,-2916.64404296875,164.60148252097707,
,,-2626.735107421875,2083.7766390081642,
,,-3096.047607421875,2008.2332236821264,
,,-2906.555419921875,2356.900810547889,
,,-2234.653076171875,799.1669976660816,
,,-3231.283935546875,1597.1198540411021,
,,-3181.39794921875,2233.8146606753685,
,,-2935.87060546875,2502.3560931975426,
,,-2267.767822265625,536.6424289853703,
,,-2329.02978515625,1329.4290022852833,
,,-2545.966796875,453.61708510539717,
,,-3047.659423828125,2015.8622595974803,
,,-2699.7470703125,3108.362088147619,
,,-2485.041259765625,1387.6591938408812,
,,-2818.142333984375,1632.0301507288623,
,,-411.625732421875,0.0002697633636300004,
,,-2711.8330078125,231.01819247684344,
,,-2814.357666015625,1014.4615354064022,
,,-2578.279296875,257.7917280673953,
,,-3328.625244140625,172.9289775887455,
,,-2689.39208984375,333.7125352584762,
,,-3363.705810546875,527.4463168500542,
,,-2689.361572265625,84.57877198113694,
,,-2214.492919921875,3237.7928978635346,
,,-1967.287353515625,333.25669750495604,
,,-2988.961669921875,398.76067833397383,
,,-3289.46875,940.1158890304534,
,,-2752.47265625,1040.9845167780327,
,,-2895.62744140625,439.77233210937277,
,,-2815.76904296875,302.1547182139486,
,,-2255.0205078125,0.1293012666083245,
,,-1821.447998046875,367.2008731957639,
,,-2885.379638671875,653.9170831944346,
,,-2411.39404296875,3201.6816612751313,
,,-2529.5078125,882.1593963111543,
,,-2588.0537109375,1540.5957908527,
,,-2109.68310546875,2023.59913079781,
,,-2570.330810546875,168.76688827815192,
,,-2426.575927734375,145.94359461932757,
,,-2993.62744140625,1703.3953498698015,
,,-3541.4599609375,695.0938253619809,
,,-3251.43408203125,548.9955032819405,
,,-1953.733642578125,458.4205695466745,
,,-2257.179443359375,416.6343583560711,
,,-3694.48291015625,1087.197010683164,
,,-2498.417236328125,1658.9511930684114,
,,-2638.295166015625,374.8119286529311,
,,-2619.603759765625,2838.01070914252,
,,-2726.0791015625,1456.3744360973506,
,,-3399.728759765625,450.79822863934436,
,,-2484.94482421875,914.3889200542155,
,,-2587.916259765625,1549.9085223418438,
,,-3208.679443359375,2023.20387625357,
,,-3035.09228515625,2584.599714374541,
,,-3394.859130859375,694.6534527896727,
,,-3023.130615234375,3191.491492980024,
,,-3136.13720703125,2871.5259558823054,
,,-3025.921875,1754.298415254783,
,,-3006.91162109375,596.9460552232598,
,,-2886.356201171875,803.4676907269991,
,,-2206.83349609375,418.9109272520707,
,,-1250.4803466796875,134.44879909828364,
,,-3741.658447265625,2744.095393512814,
,,-3557.659912109375,492.55309447374964,
,,-2607.679443359375,1028.2367151885035,
,,-2770.84765625,709.0077372137752,
,,-2818.953125,650.8549623507602,
,,-3052.21826171875,3112.77615127402,
,,-2911.2587890625,818.8909926748267,
,,-2159.894287109375,333.52473377717786,
,,-2240.93603515625,1860.9203398237833,
,,-2606.750732421875,466.29434237915757,
,,-3073.87646484375,512.9561282442028,
,,-2549.282958984375,1322.4491992817377,
,,-3019.90478515625,385.45801759175845,
,,-2867.851806640625,1920.1891503771021,
,,-2898.880615234375,90.63448514237538,
,,-3187.201416015625,1493.1542292464947,
,,-2615.4033203125,1532.3869667689619,
,,-3300.106201171875,1085.1437749376532,
,,-3487.218994140625,692.6787230702234,
,,-2608.553466796875,383.9743433173062,
,,-2767.194091796875,90.19754562204557,
,,-3145.873779296875,329.98483938203384,
,,-2696.5361328125,3166.223630536234,
,,-2443.056884765625,759.988590729521,
,,-3335.090087890625,340.8063845058007,
,,-2601.454833984375,122.35855404660015,
,,-2854.77587890625,968.7869209674884,
,,-3880.643310546875,1454.0029560509931,
,,-2252.28173828125,862.7241128730677,
,,-1815.974853515625,0.23404698931489773,
,,-2471.11669921875,237.83812756687138,
,,-3714.467529296875,1574.3533059348842,
,,-2305.20703125,465.8845910091838,
,,-3073.839599609375,445.74845516532724,
,,-3049.503662109375,925.8133323323559,
,,-3096.15966796875,1016.004872059549,
,,-3125.9052734375,360.25262980576656,
,,-2952.138427734375,986.6399144698757,
,,-2918.53564453125,1307.2466477914757,
,,-2985.224853515625,88.61041358138706,
,,-2705.9755859375,2733.843433763982,
,,-2657.792724609375,540.2900250887312,
,,-2769.38671875,93.60918604972034,
,,-2235.801513671875,1098.6770233878744,
,,-2056.17578125,140.93382483817243,
,,-2672.9755859375,458.0212464587855,
,,-2037.1689453125,851.1709436458503,
,,-2956.578857421875,203.00175276141198,
,,-2651.749267578125,406.3602842730928,
,,-2001.4984130859375,105.18068856834508,
,,-1662.493408203125,0.0031303111810616555,
,,-2681.82177734375,217.89049615608815,
,,-2681.610107421875,227.8685625702343,
,,-2076.2802734375,232.63132470822126,
,,-2185.62939453125,47.26129560631673,
,,-2510.4755859375,618.867923611991,
,,-927.032958984375,31.884661672278757,
,,-3387.2041015625,342.20438608027507,
,,-3028.103271484375,201.33075519812377,
,,-2214.63916015625,281.14275725719125,
,,-3706.07421875,243.62583565531358,
,,-1972.2086181640625,269.55588299258346,
,,-3181.5322265625,491.2044330452059,
,,-3182.947509765625,1562.0427457263208,
,,-1851.4315185546875,103.68207619541485,
,,-2826.482666015625,561.890362649676,
,,-3257.599365234375,1976.6114052531682,
,,-2448.61328125,612.4484058681923,
,,-2800.6650390625,2742.7330761238964,
,,-2437.804931640625,922.2156262190994,
,,-2749.7978515625,2057.851847849564,
,,-2427.9521484375,2577.12994362724,
,,-3572.00732421875,3620.7026230522106,
,,-3152.862060546875,224.74268391237163,
,,-2759.716064453125,513.6524645458552,
,,-3129.308349609375,2832.094785126721,
,,-2771.4619140625,856.7978646124352,
,,-1563.3148193359375,115.61368861623221,
,,-2282.801025390625,608.8674389947946,
,,-2844.884521484375,199.73095807951165,
,,-3004.066162109375,2353.141352701867,
,,-3099.260009765625,3.072913543423967,
,,-2271.689453125,72.69270715365768,
,,-2798.703369140625,973.4482566605673,
,,-3652.6728515625,799.4066954704798,
,,-2749.783935546875,910.5547473807464,
,,-2953.50830078125,202.48273322963595,
,,-3384.942138671875,754.1614691584847,
,,-2597.133056640625,563.1978465797629,
,,-2179.590087890625,10.540160459592817,
,,-3203.32861328125,1400.907809677196,
,,-2485.298828125,50.13289317267596,
,,-2966.2958984375,1222.7245331144113,
,,-3848.00732421875,3346.0647895737584,
,,-2999.287841796875,2458.13063277088,
,,-3581.99755859375,2481.5215572554634,
,,-2700.61279296875,317.1396919396636,
,,-2677.292724609375,46.59862900551349,
,,-1878.04931640625,76.65844251337879,
,,-2804.89111328125,42.70594144943968,
,,-3025.6865234375,860.9300718780923,
,,-3022.54296875,1828.721455054062,
,,-3125.54296875,148.72739896507238,
,,-3570.59521484375,3293.247115842208,
,,-3215.52099609375,292.60551572856565,
,,-2595.81494140625,449.00109559193936,
,,-2788.821533203125,1562.7464061944052,
,,-3317.26806640625,642.081565928969,
,,-2072.572021484375,1342.591255417707,
,,-2709.554931640625,200.63053824174227,
,,-3641.451171875,380.732291397183,
,,-3903.831298828125,982.2358125947035,
,,-3419.57177734375,774.6907843597023,
,,-3320.1748046875,396.62065824120293,
,,-3792.911376953125,587.8624238899945,
,,-2579.3486328125,812.727461661524,
,,-1494.6312255859375,466.84643350102584,
,,-2978.76806640625,2289.6901689340925,
,,-3345.71923828125,502.33294224588747,
,,-2383.939208984375,1374.5834738947458,
,,-4113.7392578125,383.315961753461,
,,-3460.72900390625,752.3385469709992,
,,-3781.8798828125,1388.5746149766849,
,,-2952.57666015625,342.1429920307785,
,,-2973.970458984375,789.8469936875023,
,,-2744.03857421875,853.4584766378566,
,,-3079.364501953125,538.0034075836709,
,,-3268.059326171875,592.5740383394007,
,,-3055.1240234375,423.2977299556887,
,,-2577.423095703125,698.7307368143638,
,,-3648.492431640625,265.86763670029967,
,,-3001.956298828125,645.8416884474104,
,,-2993.708984375,1273.3568320575991,
,,-2617.046875,1007.0402183342835,
,,-2511.8291015625,1068.5561665512225,
,,-2558.926025390625,634.9524079245159,
,,-3587.3056640625,675.4187790271135,
,,-1513.9632568359375,60.10758476587151,
,,-1807.344970703125,336.6711281806184,
,,-1901.2945556640625,316.34668391419683,
,,-2090.920166015625,433.96872954329854,
,,-1063.561767578125,0.11015863964002384,
,,-2650.78662109375,362.8315819778185,
,,-2335.852783203125,614.8685479736935,
,,-2277.6943359375,289.540042452923,
,,-1966.9317626953125,1348.9996988507512,
,,-2934.589599609375,599.939035901511,
,,-3441.42724609375,515.9452787201199,
,,-1808.751953125,1463.9116733668411,
,,-2797.472900390625,1287.1968459591665,
,,-3214.35791015625,436.2905937782694,
,,-2550.2138671875,939.0686031252783,
,,-2168.522216796875,580.9456515291016,
,,-1602.574462890625,580.330525360416,
,,-2442.970703125,335.5634030849253,
,,-2744.12744140625,1195.3263970021471,
,,-1379.17724609375,173.75438690610378,
,,-2750.5,3129.923272048457,
,,-2717.039306640625,1286.622627241697,
,,-2621.4873046875,1462.1277548650748,
,,-2619.890869140625,948.6822330294422,
,,-3900.5625,438.48897641442227,
,,-2860.75927734375,1066.4588977471146,
,,-2806.946044921875,589.9626571369631,
,,-1951.5477294921875,842.2478610608973,
,,-2268.080810546875,874.8718351018258,
,,-2582.565185546875,610.8649647096516,
,,-2241.21484375,291.55201976694207,
,,-2396.5634765625,632.4163345223099,
,,-1947.8079833984375,687.4673089650214,
,,-1647.7176513671875,13.773225992111984,
,,-3161.859375,380.87349580355317,
,,-2837.989013671875,142.01838360477734,
,,-2362.6982421875,322.2549795709329,
,,-2436.014892578125,253.19465414179487,
,,-2735.960693359375,309.1273343926315,
,,-3093.199462890625,321.14756433390795,
,,-2763.800537109375,905.8782588000516,
,,-2680.713134765625,1044.4826330675046,
,,-2821.13232421875,1008.7081626135371,
,,-2958.05859375,587.5251588080815,
,,-3151.267822265625,1205.4416170122927,
,,-3062.386962890625,251.14004312424095,
,,-3379.05615234375,176.87902810935893,
,,-3465.8955078125,613.9050609161502,
,,-2391.968505859375,1147.9511604013585,
,,-1808.69091796875,815.8367971426828,
,,-3860.773681640625,154.76945041100277,
,,-3180.93505859375,560.4696390946546,
,,-3063.623779296875,675.8401251250632,
,,-2934.126220703125,398.09764337223805,
,,-3170.950439453125,664.6042264274397,
,,-2617.283447265625,821.9641054586364,
,,-3157.611572265625,176.47844455270737,
,,-3606.354248046875,383.9483898728998,
,,-3093.651611328125,188.06065573050228,
,,-3256.32275390625,611.7841333524852,
,,-2771.1025390625,187.35105728221043,
,,-1046.0897216796875,1.543523069719885,
,,-2703.059326171875,632.6729670703339,
,,-3460.88427734375,1005.843345064888,
,,-2927.104736328125,473.6111315275849,
,,-2205.49951171875,346.4437693976335,
,,-2309.76171875,737.6364714640908,
,,-1599.4111328125,1050.9947857820846,
,,-2203.748779296875,310.88212500122563,
,,-1961.97802734375,31.927416123956093,
,,-2738.4833984375,3466.042185670567,
,,-2871.1240234375,146.49360569017585,
,,-3107.9833984375,875.5820721603418,
,,-2817.486328125,383.8178379891715,
,,-1235.6470947265625,577.8923422464484,
,,-3316.576904296875,536.8037413057011,
,,-2194.503173828125,895.3824555854324,
,,-3360.21044921875,749.3643611583379,
,,-2133.099609375,1335.5536219726353,
,,-3202.0283203125,872.2806202953916,
,,-633.9313354492188,1333.8714655585782,
,,-3038.0732421875,296.8933278593404,
,,-3051.361328125,238.69117193187597,
,,-1831.097900390625,739.5345823055022,
,,-2166.931640625,353.6524213133263,
,,-2993.895263671875,431.58763952165117,
,,-2475.214111328125,726.0733809816558,
,,-2143.82470703125,297.52054113992233,
,,-2495.186767578125,535.2831729622671,
,,-2681.4423828125,896.8558696426467,
,,-2561.82080078125,916.6894338968775,
,,-2115.577392578125,1196.5657456561362,
,,-1973.46826171875,871.561223423214,
,,-2530.78955078125,669.3727911893833,
,,-2056.19189453125,238.4471551377665,
,,-2894.59619140625,155.08844193380253,
,,-2876.666259765625,306.7149564252329,
,,-1813.150146484375,970.8208495361164,
,,-2369.208984375,553.997122504314,
,,-2479.44677734375,675.8536918587123,
,,-2270.309326171875,2.743107910673173,
,,-1488.0352783203125,11.439920803367574,
,,-2406.80859375,1158.2289777876354,
,,-2341.859375,542.741442422561,
,,-1392.5291748046875,295.95918418156407,
,,-1571.2108154296875,397.3668763442463,
,,-2315.43603515625,813.9795948335536,
,,-2559.78857421875,270.18528490004394,
,,-2441.0478515625,586.6988436949109,
,,-2195.708984375,594.0370518672999,
,,-1500.2913818359375,946.3886396270352,
,,-1951.0927734375,302.53547210850377,
,,-2109.62890625,923.0156123215407,
,,-1999.2552490234375,66.96871215295596,
,,-3593.369873046875,558.1394445031415,
,,-2456.782470703125,354.9641995245707,
,,-2357.052734375,199.78978840619823,
,,-2246.060546875,853.3055747975525,
,,-1788.7088623046875,1375.3349748584317,
,,-2348.8125,985.381252000445,
,,-3556.77978515625,463.8377280805927,
,,-3273.891357421875,311.83673962678523,
,,-2640.30859375,1145.645561136249,
,,-4090.877197265625,1484.6448174986454,
,,-3820.478759765625,588.4911723696299,
,,-2993.234130859375,680.0383943108849,
,,-2856.777587890625,986.7093298479493,
,,-2880.794189453125,275.04661032848867,
,,-1916.7603759765625,1028.9732350732527,
,,-3421.907470703125,387.7731331901101,
,,-3242.01953125,1168.682136664359,
,,-2623.809814453125,793.4476360840833,
,,-3453.04541015625,286.66393062648245,
,,-1323.5767822265625,1233.5388713508755,
,,-3114.25341796875,443.0426841000092,
,,-3847.134521484375,223.62534064867862,
,,-2376.8408203125,544.9462800666362,
,,-2959.44140625,1086.4532205183768,
,,-2199.848388671875,778.9783527681686,
,,-2797.261474609375,1100.2753423438412,
,,-1855.2176513671875,892.6547435596225,
,,-2645.603271484375,573.8890847124303,
,,-1924.20947265625,757.3343060669401,
,,-3413.85888671875,575.2416509374631,
,,-2292.697509765625,560.363612994874,
,,-2309.802001953125,66.75280279068281,
,,-2735.630126953125,2023.8533453987964,
,,-2484.667236328125,792.8854864018288,
,,-2360.770263671875,1.157956259311376,
,,-3029.61279296875,714.9847379823126,
,,-1853.392333984375,0.6281660659757548,
,,-2403.353515625,393.83775598333233,
,,-1832.64111328125,949.453647548335,
,,-3127.121826171875,294.2388392980971,
,,-2360.816650390625,471.2120796904305,
,,-1976.70068359375,884.1075183800351,
,,-2292.771728515625,1599.5729433203423,
,,-2380.88525390625,608.2808609657732,
,,-3010.11572265625,728.4156762663131,
,,-2865.768310546875,563.9003112854887,
,,-3039.682373046875,907.0379170926067,
,,-2483.552490234375,584.772233276015,
,,-2818.753662109375,752.3139537071722,
,,-2042.711669921875,162.9288390068844,
,,-3646.2099609375,761.6151718929132,
,,-3389.135009765625,1122.3418740199065,
,,-3217.704833984375,394.81498919570026,
,,-2420.0859375,792.3306281617225,
,,-3337.533203125,171.9561616996074,
,,-1328.97314453125,1136.3560343254585,
,,-2087.582763671875,1229.8041803501383,
,,-3036.92822265625,492.34169604778435,
,,-1728.0089111328125,964.3629913744417,
,,-3358.7236328125,445.7449773051892,
,,-2612.288330078125,699.3189875375139,
,,-3123.87939453125,184.56049218094591,
,,-1968.742431640625,394.194293516234,
,,-2306.547119140625,693.4520318403502,
,,-2335.680419921875,616.5769535283769,
,,-2824.976318359375,520.3874314566409,
,,-3197.748046875,405.6179474928274,
,,-2027.623046875,561.1735723589784,
,,-2693.194580078125,171.82376767720416,
,,-2355.8076171875,893.4446889111476,
,,-2887.325439453125,1110.8747864273078,
,,-2529.374755859375,169.61319161959642,
,,-1875.906494140625,693.2702205663021,
,,-2530.60888671875,697.9893766933094,
,,-2656.207275390625,262.80940316967406,
,,-2907.229248046875,1113.611186979952,
,,-3596.879150390625,998.2687425210383,
,,-3030.845458984375,758.3263902310384,
,,-2887.4833984375,930.5570967573705,
,,-2215.34716796875,652.4441313084171,
,,-1643.6429443359375,545.5005497701044,
,,-2257.4287109375,959.526825287146,
,,-935.6477661132812,0.0002472542068360385,
,,-2064.8857421875,217.37538782609482,
,,-3097.748779296875,358.30178485894027,
,,-2591.666259765625,1131.781966486369,
,,-2423.562744140625,182.86575220853865,
,,-3017.177490234375,331.44878671952273,
,,-2880.12353515625,1823.039579624554,
,,-3057.586669921875,1868.9759436420186,
,,-1435.1656494140625,415.94583575786066,
,,-3203.37939453125,63.446313090380656,
,,-2558.747314453125,1060.4083903048008,
,,-2357.99169921875,509.30820544028666,
,,-1755.3270263671875,460.7071367582025,
,,-3922.51708984375,708.9122909813348,
,,-2141.99658203125,1573.4822834648107,
,,-2743.156005859375,779.7289213552484,
,,-1941.4296875,898.1297747206684,
,,-2590.78857421875,404.7163528991605,
,,-2367.29052734375,883.6672219292444,
,,-2130.600341796875,1394.8376829001945,
,,-2559.13818359375,1144.1821152552266,
,,-1715.3211669921875,278.9766846155275,
,,-1541.3641357421875,235.024323600274,
,,-1748.2093505859375,741.8515130918368,
,,-2238.79736328125,454.1442779404732,
,,-2018.2322998046875,900.7885600782237,
,,-2500.183837890625,401.4917216874662,
,,-2525.945068359375,1036.0992201656409,
,,-1257.678466796875,415.2444714675954,
,,-2474.133544921875,788.8207666314621,
,,-2071.27392578125,357.0395911979955,
,,-1949.1695556640625,374.3791125513867,
,,-2760.2802734375,404.6658647447644,
,,-2486.337646484375,1295.668233241551,
,,-2017.400390625,814.4524212853631,
,,-2870.98681640625,165.6996363728259,
,,-2380.056396484375,222.8515662917771,
,,-2881.236328125,735.3001398190279,
,,-2097.711181640625,333.25432029932097,
,,-2905.99560546875,3141.74299289491,
,,-2830.855224609375,741.5061889274962,
,,-3204.345947265625,2047.4417395384944,
,,-3307.24951171875,159.31507597550365,
,,-2834.0302734375,3072.7985820819054,
,,-3065.059326171875,2859.465184131973,
,,-3088.551513671875,1229.7539483438393,
,,-2681.120361328125,14.84734903123675,
,,-3539.197998046875,286.87047627305185,
,,-2251.7158203125,864.3605770507857,
,,-1893.9742431640625,1293.1959090509968,
,,-3028.89306640625,332.9384568631417,
,,-2509.80126953125,503.20704267156464,
,,-3153.606201171875,924.0406649119149,
,,-2431.951416015625,717.1759266076112,
,,-2883.186279296875,1833.248939994664,
,,-2006.072265625,0.25423720476701606,
,,-2868.666748046875,372.3925826127778,
,,-3247.376708984375,648.9060813250874,
,,-2846.378173828125,1865.166022560698,
,,-2616.124267578125,843.8031851831872,
,,-2928.491455078125,637.0820139841993,
,,-2698.40087890625,804.4693624764975,
,,-3064.544921875,1738.9836597257454,
,,-2488.470947265625,23.80017412054726,
,,-1680.0289306640625,280.08372908580355,
,,-2231.41845703125,49.16014059404982,
,,-2613.833740234375,657.966419541827,
,,-2634.42333984375,126.18687712498996,
,,-1507.8671875,833.7905323648095,
,,-2536.37255859375,229.2993573464937,
,,-132.21368408203125,358.05366247652734,
,,-1750.2840576171875,158.0705440161866,
,,-1573.683837890625,0.12829997729288695,
,,-2095.594970703125,361.42269280508054,
,,-2980.783447265625,271.7515482158928,
,,-2111.8427734375,287.8059568969802,
,,-2295.832275390625,329.1706332947542,
,,-2803.941650390625,585.4655846806207,
,,-3590.21728515625,330.3378405048031,
,,-3005.67578125,944.0343776647564,
,,-2573.34423828125,1863.4371198578199,
,,-2758.07177734375,978.6961230466715,
,,-2592.994140625,529.5356258273243,
,,-2194.55322265625,302.21751380535954,
,,-3205.96630859375,1102.1687709474436,
,,-3132.37548828125,344.14761619634476,
,,-2195.532958984375,42.05461605628567,
,,-3227.21630859375,811.3133540571046,
,,-2457.49462890625,284.49877499221736,
,,-3684.98095703125,1209.5042156438528,
,,-3771.016845703125,621.3424568585887,
,,-2520.375244140625,354.55600818088385,
,,-3017.46240234375,515.5325145841388,
,,-2338.720703125,393.87280008011606,
,,-3277.1640625,468.7233889137689,
,,-2717.178955078125,601.5121420731243,
,,-2848.904296875,3009.126528996034,
,,-2512.021484375,619.4566980272773,
,,-3029.2705078125,1084.3238721496898,
,,-1774.3271484375,10.72151989209638,
,,-2550.408447265625,671.2739896635569,
,,-3187.435791015625,2578.6769549460364,
,,-2302.32666015625,369.5550799075538,
,,-2261.138671875,441.63596453264324,
,,-2117.989990234375,1043.7422030322,
,,-2595.85986328125,806.1980214459477,
,,-2320.79248046875,72.05243919878798,
,,-2553.816650390625,301.47344212974855,
,,-1935.9652099609375,448.06694025982546,
,,-1792.096435546875,174.50977824797826,
,,-1723.5748291015625,363.5886962195398,
,,-1801.13037109375,294.40826616644284,
,,-2687.5322265625,759.5014344575652,
,,-1961.6978759765625,47.98720807264279,
,,-1556.89208984375,325.0894327282487,
,,-2973.654296875,2423.740420281626,
,,-2853.913330078125,976.656110624631,
,,-2833.882080078125,233.90953875613857,
,,-3756.48388671875,2266.0431013400485,
,,-2861.2880859375,1573.949408224421,
,,-2843.26708984375,471.0379707532918,
,,-3018.122314453125,894.8353064265395,
,,-2279.078125,218.98836122090708,
,,-3021.6787109375,1131.3867166985096,
,,-2957.158203125,1636.1013305800357,
,,-2514.655517578125,269.78057330262897,
,,-3148.421142578125,2360.6930417596054,
,,-2960.581787109375,1813.5458832847933,
,,-2812.69384765625,1243.490672578455,
,,-2348.9560546875,84.70131275143167,
,,-1702.80712890625,105.35803850330578,
,,-2840.578125,1050.1093691687197,
,,-2380.2353515625,1481.979434608533,
,,-2945.17138671875,2285.1114643188994,
,,-2832.2568359375,2051.671668858471,
,,-2627.68359375,1675.346916506779,
,,-2001.5804443359375,333.6296382867174,
,,-2131.41552734375,141.26089099371586,
,,-2899.879150390625,344.6456297017337,
,,-2057.031494140625,40.54708769923775,
,,-2137.3876953125,432.49179746017046,
,,-2114.2060546875,1145.0207185325874,
,,-2782.462158203125,1110.3462860605746,
,,-2963.24169921875,549.4601180383543,
,,-2025.7620849609375,1379.503015518536,
,,-3159.819091796875,782.9683059688036,
,,-2755.5888671875,572.6880936072679,
,,-2146.71728515625,536.3101991931912,
,,-2698.17529296875,986.9302092087446,
,,-2100.29248046875,147.55976520445827,
,,-1207.597900390625,139.5933622823392,
,,-1868.4537353515625,676.5487844419794,
,,-2590.59521484375,859.3972734718568,
,,-2897.7744140625,1843.2306381401404,
,,-2798.8115234375,785.9535619836099,
,,-2647.53515625,1135.7574027708672,
,,-3022.689697265625,451.8983227198961,
,,-2856.31689453125,166.13664077458066,
,,-1657.135498046875,1.1958657806910042,
,,-2027.58447265625,357.62238914487114,
,,-1829.2623291015625,319.92741112933726,
,,-2890.881591796875,982.3464068657315,
,,-3054.17626953125,547.3845239012581,
,,-2040.16015625,794.8610811264791,
,,-2173.22314453125,176.55027073150222,
,,-2613.2216796875,719.4481998306949,
,,-1941.10302734375,352.9487496317531,
,,-2569.838134765625,901.2377581371412,
,,-3488.49267578125,1267.3591996116288,
,,-2594.219970703125,484.67108752348474,
,,-2174.662353515625,875.936595028319,
,,-2080.1982421875,429.27320841030894,
,,-2852.280029296875,116.55768174374037,
,,-1202.5302734375,272.6373562150637,
,,-3469.39794921875,2421.8219519390595,
,,-2877.49609375,278.41373468942027,
,,-2075.47705078125,471.6772951493632,
,,-1589.833984375,138.42952545077725,
,,-2736.93359375,922.0777489167417,
,,-2391.585693359375,296.6037451702181,
,,-1958.72412109375,0.039119153983169334,
,,-2709.62841796875,1420.2857565914771,
,,-2805.158935546875,1201.3389386222339,
,,-3117.196533203125,228.70180676271428,
,,-3225.56591796875,375.06880844738015,
,,-3307.401611328125,2781.2747105515627,
,,-4012.51611328125,1706.5290697424357,
,,-2873.804443359375,2720.3071936684946,
,,-2956.32763671875,1655.3707852761838,
,,-2749.38330078125,572.1991706420399,
,,-1299.6070556640625,116.54544120275384,
,,-2666.68408203125,801.238277837731,
,,-2091.37890625,173.47061593911496,
,,-2733.654052734375,1605.4608521972366,
,,-2400.210693359375,1282.1342455378413,
,,-2074.839599609375,714.7337510560405,
,,-2441.45263671875,83.84600711423,
,,-1689.541015625,557.1973420843657,
,,-2801.025390625,356.281892428405,
,,-2510.701416015625,169.44704863495286,
,,-1655.8150634765625,220.29994408016213,
,,-2403.539306640625,232.46913973156694,
,,-1756.6448974609375,423.922481085162,
,,-2398.77099609375,253.08723325155643,
,,-2577.577392578125,322.0075717892907,
,,-2795.140380859375,79.40711745905945,
,,-1542.74462890625,218.5260192153619,
,,-2405.300537109375,1617.1539527300597,
,,-2864.60791015625,1436.9524012349111,
,,-2942.886962890625,648.4159309644281,
,,-2470.159423828125,263.44422241549785,
,,-2684.0654296875,1709.268058151881,
,,-2372.09814453125,723.7364491890814,
,,-1735.6650390625,210.67354086805074,
,,-2197.16015625,1085.6823750083454,
,,-1555.9691162109375,620.4675594749679,
,,-2971.800048828125,352.7448752148987,
,,-1692.4815673828125,571.4684355352289,
,,-1495.5048828125,101.56997702708388,
,,-1018.797119140625,170.6786316827136,
,,-2028.613525390625,1005.7525278041563,
,,-1373.7265625,130.25955687611037,
,,-2723.81201171875,2800.728605322707,
,,-2692.993408203125,1627.4670881348752,
,,-1496.88037109375,184.03166441199167,
,,-3494.406005859375,1724.7418649856131,
,,-1876.469970703125,18.476735829080283,
,,-2747.424560546875,716.8661013586844,
,,-2287.230224609375,1528.2551764331474,
,,-2428.198486328125,903.6158671326338,
,,-1394.204833984375,423.1783954486448,
,,-1926.701171875,1598.6264937615156,
,,-2537.4404296875,187.9168273509195,
,,-2699.47509765625,970.9827703777596,
,,-2245.12060546875,8.775181994793364,
,,-1268.7408447265625,89.05993912519467,
,,-1263.0164794921875,0.00023110449070807055,
,,-2999.9453125,303.65657102799946,
,,-2319.5634765625,1372.5185080927636,
,,-2789.062255859375,1398.988673225398,
,,-2315.3369140625,532.2142481569797,
,,-1992.766845703125,937.3660658581396,
,,-2329.2919921875,648.4339665937291,
,,-3107.120849609375,425.1513053242863,
,,-1789.2939453125,236.3265370326006,
,,-1123.940185546875,338.60716794301396,
,,-1269.458984375,638.7573138226164,
,,-2010.2637939453125,384.0051953404644,
,,-1103.9971923828125,126.90012475610668,
,,-1668.9376220703125,548.5754435293883,
,,-1710.9791259765625,325.7191983665505,
,,-3783.622802734375,212.12517976522332,
,,-2143.491455078125,196.36696053365992,
,,-2419.48388671875,557.2162928870159,
,,-1547.4644775390625,198.56662968123868,
,,-2276.7705078125,859.2965006314141,
,,-2989.0478515625,486.96902939199816,
,,-2718.028076171875,1759.581447886681,
,,-2477.586181640625,298.4400269158369,
,,-2284.190185546875,175.74031506614102,
,,-2710.8984375,213.52671438196987,
,,-3358.739013671875,797.7303759489228,
,,-4114.12939453125,1101.6862568450167,
,,-2979.83642578125,508.6405564709912,
,,-3376.912353515625,1531.7706217199946,
,,-3614.8544921875,794.0916000372235,
,,-3213.35205078125,652.5357616458635,
,,-2987.4384765625,934.0439349740059,
,,-3733.3017578125,532.8099361901495,
,,-3032.26904296875,605.1914340430608,
,,-3180.329833984375,287.0266677562744,
,,-2134.138427734375,463.3206624038127,
,,-3431.87353515625,631.9688471910546,
,,-2698.496337890625,236.4119876328771,
,,-3989.3974609375,527.0520790186248,
,,-3698.021484375,402.91619340189385,
,,-3380.78955078125,1046.4882732239744,
,,-2768.9833984375,384.2749934813621,
,,-3070.8818359375,1656.867898458042,
,,-2817.918701171875,612.4980620911222,
,,-2832.239013671875,733.8348467807558,
,,-3215.225341796875,2020.3215728659295,
,,-3234.579345703125,1382.7073809836334,
,,-2924.45166015625,1025.4247279811525,
,,-4150.794921875,763.1241726148697,
,,-2951.2041015625,948.284669182687,
,,-2813.980712890625,288.2940924926865,
,,-3557.39111328125,845.8331877138091,
,,-1980.786376953125,529.2464746044363,
,,-2836.626953125,441.3045671990526,
,,-3152.9599609375,437.6579333565535,
,,-2212.9658203125,709.3974213734543,
,,-4151.53564453125,730.7985946940904,
,,-3785.291748046875,838.945074779458,
,,-4362.81005859375,1404.822425913075,
,,-2450.600341796875,179.78959111600108,
,,-2701.37353515625,848.9669799373805,
,,-3901.879638671875,1500.4697410942777,
,,-4442.591796875,2122.203388690762,
,,-2475.154541015625,160.03981320232788,
,,-3698.488525390625,1683.3040307199044,
,,-3239.6220703125,583.3269661821525,
,,-3112.5732421875,1396.9225215313952,
,,-1660.1805419921875,393.0630843466326,
,,-2926.9404296875,461.0210282075939,
,,-2896.4912109375,1285.7509519253415,
,,-2906.913330078125,510.6401586469763,
,,-3508.48193359375,1431.7270513566668,
,,-3704.693115234375,1154.9331078619973,
,,-2347.5556640625,242.36431541741678,
,,-2958.849365234375,456.92978330243403,
,,-1654.786376953125,20.38447938203529,
,,-4213.04052734375,2165.826054440282,
,,-2783.03857421875,528.8459021459939,
,,-2622.121826171875,109.7829669540582,
,,-3974.877685546875,842.6073908057017,
,,-3054.92578125,202.9953413694987,
,,-3879.040771484375,647.0324367740743,
,,-3260.397216796875,580.8111878816254,
,,-2062.574951171875,222.3072554117207,
,,-3300.355224609375,689.5059017731664,
,,-4117.2568359375,1974.3983009511562,
,,-3370.697021484375,603.8425859350466,
,,-2918.22998046875,393.402903557458,
,,-2045.7781982421875,503.679936462884,
,,-3313.334228515625,1204.068805586363,
,,-3307.955810546875,1007.1179303066107,
,,-2821.171875,1579.204104663118,
,,-2565.107666015625,1209.5437443720787,
,,-2924.732177734375,1512.4982192079365,
,,-3189.174072265625,2237.420315876447,
,,-3324.46240234375,494.6296833342704,
,,-1993.5997314453125,1492.692215356322,
,,-2787.6318359375,432.3374936090205,
,,-2586.519287109375,165.42086563799916,
,,-2868.264404296875,717.2500985957538,
,,-2636.098388671875,1042.0880025677905,
,,-2351.41943359375,66.88721771109282,
,,-2655.242919921875,1051.232907113309,
,,-3053.0322265625,672.6979952782497,
,,-2534.802001953125,114.18299659597105,
,,-3431.661865234375,1564.0599699361526,
,,-3073.193115234375,391.5689582231383,
,,-3155.859375,200.27847650781243,
,,-2695.24755859375,424.488258420923,
,,-3494.6962890625,818.1405165169335,
,,-3064.160400390625,727.1467184341602,
,,-3128.520263671875,509.7503980031522,
,,-3603.7001953125,616.5502827244323,
,,-3355.19921875,838.7788263951528,
,,-3646.125244140625,690.6008089512634,
,,-2257.076416015625,656.9748809937868,
,,-3501.1171875,2725.359473872006,
,,-2919.60009765625,712.451020211221,
,,-3210.76904296875,993.309375258436,
,,-3626.309326171875,1080.7247292515533,
,,-3269.287841796875,191.84897661187597,
,,-2580.92578125,560.0271310154988,
,,-4424.73828125,2219.6213508469773,
,,-3265.098876953125,960.2429210879982,
,,-3309.05712890625,361.0480458748408,
,,-3941.1728515625,1419.0244073251902,
,,-2991.897216796875,1000.1416256315612,
,,-3688.7353515625,563.9364551865879,
,,-3010.90576171875,1253.3791026349986,
,,-2934.229736328125,929.391326781383,
,,-3145.052734375,1766.22438104097,
,,-3213.9052734375,1773.6881257927398,
,,-3546.55126953125,1860.8571703902578,
,,-3866.788330078125,925.8947817797115,
,,-3454.044677734375,476.6604253325942,
,,-2923.24072265625,1261.207598725573,
,,-2720.364501953125,247.8944946108646,
,,-2748.085693359375,455.57724247448346,
,,-3136.66943359375,99.47196134287594,
,,-2489.560546875,538.9789284211664,
,,-3206.141845703125,1576.6804180063787,
,,-3055.71923828125,664.8280974018452,
,,-2343.58544921875,341.5681036769206,
,,-3124.460205078125,813.7839524822709,
,,-3869.201904296875,636.7933630650033,
,,-3451.4033203125,1176.3138353226211,
,,-3621.6005859375,250.98691717996837,
,,-3771.26318359375,668.9880759721987,
,,-3928.081298828125,427.44753029279934,
,,-2546.4853515625,229.91708358137817,
,,-3694.67919921875,548.7406675394524,
,,-3192.28662109375,596.3519808656295,
,,-2836.42578125,282.62796425065073,
,,-2267.416015625,399.54214024221545,
,,-2961.75634765625,288.9972147654455,
,,-3868.9169921875,732.71768133322,
,,-3773.010498046875,203.38468025436055,
,,-3053.898193359375,1091.752205824443,
,,-3655.463623046875,610.5424231179137,
,,-2265.975830078125,1044.1247983110989,
,,-3348.12255859375,223.03520795154247,
,,-2862.3798828125,935.0343673779349,
,,-3787.598876953125,662.8348230497389,
,,-3003.521240234375,370.22677420765064,
,,-3222.072998046875,392.7838320062117,
,,-3750.308837890625,677.8953257240642,
,,-3439.651123046875,1562.2657095382842,
,,-3595.905029296875,728.8118035337245,
,,-2927.460205078125,391.4326829139061,
,,-3351.68994140625,845.991618195869,
,,-3915.861328125,791.4120050587437,
,,-3305.57666015625,1217.5813382747424,
,,-3256.929931640625,1151.0716295275681,
,,-3567.121826171875,627.3602358820916,
,,-3649.427734375,1435.7300432805414,
,,-2929.28076171875,621.9659467063948,
,,-3337.22900390625,244.7313413574162,
,,-2622.80419921875,268.98949858843963,
,,-2490.773193359375,968.3060130854126,
,,-2526.7109375,814.8405882070157,
,,-3323.33203125,225.76499811256969,
,,-2388.956787109375,344.4277050552267,
,,-2795.380859375,180.07644711103217,
,,-3347.122314453125,956.2317933026206,
,,-2690.32861328125,1160.1742595083188,
,,-2666.284423828125,370.84209374638124,
,,-3451.877685546875,1175.7938317713315,
,,-4181.17626953125,1063.3216051787294,
,,-3933.614990234375,783.3281318808152,
,,-2934.572998046875,437.73256204647066,
,,-3202.67236328125,745.1216477183775,
,,-3937.4619140625,1051.7354889379642,
,,-2798.41552734375,488.3978435968222,
,,-2952.743896484375,572.77578072129,
,,-3267.193359375,986.948187903323,
,,-3895.838623046875,1094.3641733713355,
,,-2789.61279296875,1216.7681054879465,
,,-3072.365966796875,355.7688276343092,
,,-2773.915771484375,445.34522302933755,
,,-3164.03173828125,165.05986866978265,
,,-3688.24072265625,618.8541822786449,
,,-3363.171875,896.7283474948425,
,,-3319.3642578125,388.47998156441906,
,,-3267.935791015625,939.3309016489376,
,,-3736.326416015625,361.125779163632,
,,-3089.014404296875,762.6846509662138,
,,-2641.12451171875,422.79150245323746,
,,-3242.523681640625,1156.8281924283829,
,,-3180.184814453125,1107.6492465719984,
,,-3219.303466796875,599.0480392053671,
,,-3132.2373046875,1118.4389695490909,
,,-2935.208740234375,945.4528973096027,
,,-2651.796875,624.9024028491995,
,,-2619.954345703125,582.8505083310364,
,,-3427.609375,1471.1284807061113,
,,-3099.938232421875,914.8677701962465,
,,-2866.362060546875,372.9819837736324,
,,-3481.201171875,1070.8142516783873,
,,-2576.047119140625,237.94219318397523,
,,-2732.941162109375,357.2504162084515,
,,-1954.701416015625,0.0002093189920597872,
,,-3065.8564453125,635.0218145781926,
,,-3404.786376953125,708.3105567849907,
,,-1797.673095703125,265.02083072306556,
,,-3082.928955078125,60.75272951041022,
,,-3441.4873046875,272.90436107396584,
,,-2651.491943359375,180.50138179300507,
,,-3092.6767578125,631.7221647524468,
,,-2825.161376953125,87.66022834889384,
,,-3430.500732421875,898.8386509793668,
,,-2602.5126953125,159.70293633149942,
,,-3337.5751953125,478.57465864263315,
,,-4013.996337890625,702.2179274140319,
,,-4057.302734375,736.3901499444368,
,,-2696.964111328125,314.35865774630986,
,,-3640.656005859375,618.4855578953425,
,,-3653.9189453125,550.5604167504487,
,,-2943.81591796875,551.7653234478911,
,,-2071.67138671875,358.528174146804,
,,-2290.032470703125,440.9056314323717,
,,-3324.282470703125,832.3164322858222,
,,-2803.435546875,1149.0870684678223,
,,-2476.071044921875,1045.3074060543404,
,,-2764.66357421875,70.83724492536031,
,,-2602.763916015625,417.84481174558,
,,-2679.59716796875,957.9102063394968,
,,-2405.120361328125,1598.1750644308413,
,,-3350.0185546875,441.05669436413285,
,,-2084.425537109375,3.699080762165412,
,,-4009.56103515625,484.98300521069393,
,,-3103.147705078125,236.16278867843494,
,,-2600.91796875,439.49892217555197,
,,-919.0427856445312,1.626755065706568,
,,-3536.832763671875,676.8783139477106,
,,-2911.98388671875,413.89748046253743,
,,-2852.346435546875,698.4345035379108,
,,-3793.11376953125,951.3698448125112,
,,-3116.8017578125,1264.1055708125123,
,,-3915.998046875,261.55231279256327,
,,-2732.277587890625,434.7791190452418,
,,-2649.21728515625,387.96154346810863,
,,-4105.6337890625,1161.7541280288829,
,,-2985.47216796875,489.1941083605186,
,,-3055.118896484375,752.2976190055163,
,,-3041.962646484375,14.929761517477864,
,,-3704.232177734375,608.535063530416,
,,-3442.78369140625,376.1826224337891,
,,-4238.279296875,446.0737209058922,
,,-3461.763671875,611.2583352642866,
,,-3856.306640625,377.8284995802894,
,,-2621.76171875,317.7217553491188,
,,-2956.1220703125,315.4569308956843,
,,-2893.50537109375,765.5673359773591,
,,-3445.30810546875,352.6094550712495,
,,-3558.783203125,1303.1074586869238,
,,-3793.121337890625,574.4517567797336,
,,-3007.55322265625,383.9414518751297,
,,-4044.02783203125,800.9461449323363,
,,-3502.568359375,514.9803735827127,
,,-4331.203125,2474.1737606738907,
,,-3452.631591796875,1370.0774125638022,
,,-2530.579833984375,1012.3621462567163,
,,-2773.203369140625,208.40531789214972,
,,-2762.23046875,1006.0538757640095,
,,-3087.4384765625,575.8026953422616,
,,-3380.1123046875,1069.8141343485904,
,,-3319.113037109375,377.0229396573694,
,,-3083.242919921875,831.0465399882008,
,,-3353.99853515625,97.2983200938338,
,,-3227.8056640625,1642.8604855547042,
,,-3187.08740234375,300.7410875412231,
,,-3472.5029296875,341.9090555372295,
,,-4047.64208984375,764.3351162751135,
,,-3802.11279296875,768.1941952286342,
,,-3848.187255859375,823.5680216342489,
,,-3931.671875,929.6070117429263,
,,-3004.703125,760.8047805194298,
,,-2791.374267578125,692.1613926562719,
,,-2656.698974609375,350.0966861662696,
,,-3669.6884765625,1140.3211498389226,
,,-2704.268798828125,351.4897163639599,
,,-2963.9697265625,1.2885303044343022,
,,-2387.57373046875,374.05547827933447,
,,-3081.510498046875,521.1570673949008,
,,-2493.9248046875,985.2290030631723,
,,-2561.80126953125,370.9741567324719,
,,-2485.7890625,593.9257598735956,
,,-3557.528076171875,1213.644969647854,
,,-2809.39501953125,331.7468399115936,
,,-2984.230712890625,412.0635034799235,
,,-3076.94921875,980.2306846811972,
,,-1464.1849365234375,314.2885590431474,
,,-3369.235595703125,692.5090400044347,
,,-3079.94287109375,482.8827278081231,
,,-2430.699462890625,613.3573595683861,
,,-1951.8568115234375,444.82558221175975,
,,-2982.1826171875,749.4369740339444,
,,-3026.450439453125,933.3505593959733,
,,-3326.587158203125,1022.7160981183124,
,,-3516.49755859375,536.4145663993961,
,,-3570.923583984375,534.6906141735897,
,,-3353.49072265625,360.46694275300547,
,,-3846.20458984375,1090.1004106510939,
,,-3735.473388671875,1476.5204073649156,
,,-4029.9248046875,435.20604844748505,
,,-3498.8837890625,1613.2126266375165,
,,-3209.427490234375,586.3562792513399,
,,-3322.06396484375,1453.989346903167,
,,-3106.001220703125,764.3196646215575,
,,-3237.013916015625,251.69481501871593,
,,-3791.37548828125,2111.1360084376556,
,,-2229.86767578125,169.92503551651794,
,,-3350.2841796875,539.8404178398932,
,,-3210.760498046875,890.9794697328309,
,,-2793.945068359375,617.3586035514829,
,,-2656.57568359375,158.25735068873772,
,,-2689.53271484375,258.28485783176313,
,,-2778.761962890625,1170.2434700640538,
,,-3213.012451171875,634.4251449578824,
,,-3313.477783203125,713.0409881475812,
,,-2402.975341796875,777.1259522096148,
,,-3095.68701171875,968.1390567307226,
,,-2739.326904296875,470.91031233376464,
,,-3525.59375,909.8818903864058,
,,-2432.47265625,625.3016477706251,
,,-2972.360107421875,720.9344012514949,
,,-3327.029296875,241.8142165421457,
,,-2450.7685546875,455.55554353900567,
,,-3442.946044921875,605.272934384034,
,,-2747.87109375,340.44896482556,
,,-2780.23193359375,581.7390981649608,
,,-2266.424560546875,666.9971432844085,
,,-2357.20458984375,260.44967271835986,
,,-3422.50048828125,342.8479102740116,
,,-3229.02978515625,678.2200727663302,
,,-2731.98974609375,1044.2326075703625,
,,-2655.76806640625,798.3307530346522,
,,-3426.987548828125,774.4356999619886,
,,-3615.994873046875,513.5673136211107,
,,-4593.193359375,1187.369489979122,
,,-3713.31298828125,995.0364144804062,
,,-3338.85595703125,352.22602960059606,
,,-3307.17236328125,602.3578708394723,
,,-3387.0009765625,568.5674649072039,
,,-2619.08984375,815.3334905400102,
,,-3353.1083984375,878.9401921150866,
,,-3305.9228515625,597.9355329963332,
,,-2914.10986328125,1302.5228538618169,
,,-2872.449462890625,696.7246739189569,
,,-3864.57080078125,2183.8253100926113,
,,-3253.765625,800.6197269231674,
,,-2608.65966796875,572.9439416264081,
,,-3750.56591796875,1146.645814364747,
,,-2366.04052734375,454.9296128555146,
,,-2900.3505859375,1118.9131675972499,
,,-3482.471923828125,1556.113756817847,
,,-3289.2880859375,1128.4162550904173,
,,-2906.3671875,686.7437687595088,
,,-3724.56982421875,589.6022074749594,
,,-2870.051025390625,679.5420531965776,
,,-2814.548095703125,570.1984517592662,
,,-2627.60693359375,379.69680829538595,
,,-3626.316650390625,1752.6054177488923,
,,-3553.159423828125,756.1568939516513,
,,-3537.897705078125,344.2823359835992,
,,-3791.453857421875,218.52072750875476,
,,-3112.4130859375,353.1571190977684,
,,-3456.5556640625,444.50439325121437,
,,-3139.177490234375,290.94575114041413,
,,-3956.854736328125,490.5849415033468,
,,-3973.66162109375,900.3535575255603,
,,-3106.439453125,223.20428568515368,
,,-3037.61572265625,456.49337845866586,
,,-3041.40234375,348.89108376322173,
,,-2631.979248046875,550.7468083566089,
,,-3780.57568359375,666.0408382680483,
,,-3421.3798828125,1680.3450088131422,
,,-3077.140869140625,628.0825429828506,
,,-2312.958740234375,425.4700371771724,
,,-3180.93310546875,690.0711787028862,
,,-2617.322509765625,731.2200647421471,
,,-2806.793701171875,62.117258451087466,
,,-3527.758056640625,12.010081721109959,
,,-3005.0244140625,541.5719094145818,
,,-3052.51708984375,638.4519983281698,
,,-2552.675048828125,270.4411896229191,
,,-2425.823974609375,62.29709131790698,
,,-2662.928955078125,647.3062004109145,
,,-3226.5380859375,476.8694859480357,
,,-2275.678955078125,258.1226856172498,
,,-3216.88671875,557.8532270119554,
,,-3922.3642578125,514.8829451891306,
,,-3942.6220703125,592.4774524862796,
,,-3349.25634765625,806.2265676845509,
,,-4160.259765625,644.9581503723116,
,,-2822.223388671875,303.4739721036855,
,,-3317.31884765625,840.6756290304635,
,,-2623.08837890625,664.7006380123719,
,,-3167.439208984375,410.2696994762075,
,,-3346.56494140625,1098.4772013131935,
,,-2572.68212890625,484.47635400174704,
,,-3127.758056640625,996.6489442500654,
,,-4032.036376953125,701.7855563823289,
,,-2898.58056640625,385.4073323619069,
,,-2687.411376953125,769.8971913340096,
,,-3225.123779296875,564.6197195685033,
,,-3282.13427734375,382.4863705791553,
,,-3540.19921875,757.734868556113,
,,-3216.41259765625,321.4073170130835,
,,-3181.888916015625,751.1450510953782,
,,-2571.387451171875,393.6508099802911,
,,-2758.318115234375,613.4463601069781,
,,-3512.446533203125,1054.956872582865,
,,-3524.43896484375,217.15766453796164,
,,-3339.009033203125,1361.360474109846,
,,-3754.476318359375,462.48674060594,
,,-3269.572509765625,304.84868896878424,
,,-3728.62646484375,2151.814816374482,
,,-2448.593505859375,571.0020329850429,
,,-3395.638671875,1007.0774682520248,
,,-3682.66845703125,768.2346649831245,
,,-2626.70556640625,55.888892251997525,
,,-3461.631591796875,302.3025457659192,
,,-2988.41943359375,1049.5212212210688,
,,-4102.10791015625,940.7194408958984,
,,-2767.072021484375,1599.8998926792353,
,,-2437.08154296875,1206.3791905581902,
,,-3560.76806640625,622.783774973799,
,,-2890.8681640625,425.6279745222089,
,,-3685.508056640625,920.3016410246964,
,,-2452.410400390625,658.6644863613157,
,,-2928.305419921875,413.8950997729313,
,,-3205.808837890625,259.4301195980201,
,,-3442.385009765625,865.0465066335764,
,,-3984.74462890625,2658.6453796963233,
,,-3289.7451171875,685.1939072540866,
,,-2766.21484375,1157.9523792733103,
,,-2229.6884765625,348.92857401297414,
,,-2826.90771484375,2020.3402112275162,
,,-3115.65087890625,943.8244219986288,
,,-2967.251220703125,769.6642315850045,
,,-2966.271484375,561.5794964116446,
,,-2867.591064453125,1950.4898813623406,
,,-2798.139892578125,282.5807071921407,
,,-3848.72705078125,680.9777823709386,
,,-3584.08154296875,254.60296723033355,
,,-3347.965087890625,319.2267164492807,
,,-4052.121826171875,1385.8001258055144,
,,-3905.374267578125,1227.4843193229262,
,,-2810.392333984375,245.77913458366123,
,,-3160.26220703125,627.9449747384648,
,,-3549.864501953125,449.5326134205703,
,,-3097.115966796875,1366.0438983047557,
,,-3538.76416015625,778.1169950207977,
,,-3293.057373046875,328.81679661219573,
,,-3361.148193359375,575.9186343680855,
,,-3317.134521484375,918.4876071208432,
,,-2744.840087890625,489.0898896077863,
,,-2682.0966796875,801.7383836573476,
,,-3386.18994140625,839.2672707037046,
,,-2666.7529296875,622.3321175008327,
,,-2851.631591796875,198.08692981304165,
,,-2175.512939453125,903.5003901015064,
,,-2665.881591796875,722.7088638327389,
,,-2903.933349609375,1340.3898947851444,
,,-2447.30517578125,588.3319069243214,
,,-2905.06982421875,992.4088967283803,
,,-2250.31591796875,497.54793411738103,
,,-3358.06494140625,192.89240857079687,
,,-3402.339111328125,1323.0418874560633,
,,-2823.797119140625,344.36677128745,
,,-2181.782470703125,853.4143515617294,
,,-3960.410400390625,1477.3940752651392,
,,-3599.412109375,495.93330550567856,
,,-3613.022216796875,1499.8998449556898,
,,-3412.9833984375,1010.2711130996984,
,,-3127.964111328125,625.3032795434103,
,,-3473.026123046875,530.8494392669975,
,,-3141.926513671875,1196.3196311452095,
,,-2451.715576171875,387.8872736967369,
,,-2841.744873046875,439.82720568851994,
,,-3531.546630859375,1868.829264749574,
,,-3402.61962890625,556.331858524001,
,,-3788.26416015625,900.0349686275157,
,,-3296.947998046875,453.95079117923274,
,,-3693.63232421875,994.4559372630254,
,,-3330.079833984375,2167.360369389807,
,,-2472.445068359375,164.18539567331197,
,,-3345.112548828125,559.2709419182434,
,,-3444.7177734375,409.5731373760948,
,,-2284.259521484375,182.76910606287151,
,,-3805.622802734375,470.5894597846299,
,,-3910.50927734375,1793.1991459735564,
,,-2819.92529296875,769.6326855017448,
,,-2909.883056640625,708.9550094093368,
,,-2731.79736328125,291.19054176040055,
,,-2893.486328125,1053.1146329491996,
,,-2741.29931640625,1481.16632430165,
,,-3178.997802734375,381.57775705420704,
,,-3097.152099609375,1456.8050368632903,
,,-3231.4931640625,721.5135999263475,
,,-3157.084716796875,1956.0437022332358,
,,-3505.46728515625,212.8088543656462,
,,-2312.4384765625,1551.084566906909,
,,-3308.66455078125,177.50435480698786,
,,-3331.350341796875,783.6474669120989,
,,-2987.076171875,1214.1614232966663,
,,-3489.86474609375,891.832336071686,
,,-3486.456298828125,2442.6594602705127,
,,-3353.06787109375,561.2186588026897,
,,-2877.214111328125,437.33541637305166,
,,-3119.675048828125,854.024317219994,
,,-2906.148193359375,291.91883245552634,
,,-3089.60498046875,691.7272050850272,
,,-3222.6884765625,504.66664910457854,
,,-3075.914306640625,448.9196242240281,
,,-2908.914306640625,870.1795649843608,
,,-2788.06005859375,508.4012689348708,
,,-3668.122802734375,2152.4093410642918,
,,-3583.249267578125,702.8301093910914,
,,-2838.5244140625,1313.9100184275876,
,,-2799.463623046875,803.8729618996992,
,,-2378.406982421875,218.32423788377258,
,,-3036.08837890625,1635.4642497225918,
,,-2969.59326171875,939.6658997826346,
,,-2979.605712890625,716.3527926657785,
,,-2656.2978515625,1906.5324887596375,
,,-2473.05126953125,112.34409771552305,
,,-3663.726318359375,2003.1780771362287,
,,-2412.150390625,101.64855140674808,
,,-3157.127685546875,393.8513382130075,
,,-3620.607177734375,1293.5300447185127,
,,-2761.524169921875,508.4235132669203,
,,-3028.666015625,384.9493806528734,
,,-3722.16162109375,2580.654167471493,
,,-3163.94140625,543.0401169216847,
,,-3345.873779296875,518.6284505019026,
,,-3055.935302734375,1093.537850873053,
,,-2511.9951171875,983.0992586315432,
,,-2600.940673828125,394.3116198332741,
,,-2806.9501953125,758.4572960619242,
,,-2630.891845703125,666.6223366411117,
,,-2722.408447265625,1302.4861172769984,
,,-3155.5712890625,771.201113989138,
,,-2948.3076171875,1210.483668013244,
,,-3238.709716796875,1369.5457686468817,
,,-2913.79638671875,1037.6796309699002,
,,-2787.756103515625,680.8782362489519,
,,-3383.178466796875,375.20355954807593,
,,-3413.8955078125,289.7313726794887,
,,-2532.95068359375,1248.681105169266,
,,-2980.09716796875,692.808220783663,
,,-3325.66748046875,664.1861541633907,
,,-3654.051513671875,424.8883169009834,
,,-3757.73876953125,431.865860815676,
,,-3606.16357421875,791.6404771258943,
,,-2477.44580078125,469.02804873730304,
,,-2524.99658203125,403.065360506935,
,,-2435.611083984375,409.31880888012495,
,,-2600.847900390625,710.0630686597499,
,,-2641.088623046875,616.7505196141399,
,,-2814.101806640625,211.6016546019307,
,,-3146.74951171875,2304.424582665667,
,,-3193.7080078125,968.5467334045248,
,,-3263.602294921875,302.19666676579413,
,,-3350.404296875,2610.1386680574487,
,,-3276.407470703125,492.4014494490038,
,,-2808.752685546875,1290.238155956276,
,,-3652.515869140625,697.1159446737499,
,,-3342.8203125,361.15912355517685,
,,-3415.241455078125,537.9719935873022,
,,-1814.269287109375,241.89793563307887,
,,-2564.275146484375,2938.66051207483,
,,-2189.147705078125,684.1612691495643,
,,-2538.272705078125,1437.8911342722672,
,,-2009.8292236328125,1970.4031781779806,
,,-2636.910888671875,1812.7951015508577,
,,-2347.46630859375,1095.1459182376198,
,,-2772.35400390625,2895.174504617208,
,,-2328.693359375,1846.9743404966657,
,,-1722.66552734375,279.75802655919597,
,,-2665.044677734375,2176.42989770649,
,,-2395.75,415.1107791479525,
,,-1589.509521484375,147.14591851553325,
,,-2666.27392578125,3290.895827753634,
,,-2335.3994140625,847.0156752084881,
,,-2753.364501953125,210.0240449962642,
,,-3051.2744140625,3207.291291758765,
,,-2999.70654296875,1525.1229888326948,
,,-2119.65283203125,290.4532872732887,
,,-3024.376953125,2952.229755493934,
,,-2346.65380859375,1084.4106053804471,
,,-2632.344970703125,586.3440519128255,
,,-1988.523681640625,336.9639342239245,
,,-2928.66259765625,1588.8875578638754,
,,-2633.451416015625,3373.9021351949095,
,,-3186.400390625,668.7136590276209,
,,-2505.825927734375,2912.2026266677617,
,,-2465.442138671875,252.95645742495304,
,,-3008.28662109375,1044.3960049527277,
,,-2570.2978515625,1563.987336388645,
,,-2644.065673828125,601.4378211164537,
,,-2212.277099609375,71.47550600302228,
,,-2623.497802734375,193.61780720523177,
,,-2765.280029296875,245.5461557948553,
,,-2890.070068359375,1501.6780278126998,
,,-2047.6617431640625,192.36090541437596,
,,-2275.64404296875,1911.5141677608447,
,,-2120.691650390625,282.39516878176914,
,,-3265.47802734375,1125.2374388908504,
,,-3804.411376953125,1488.6457593935907,
,,-2304.87841796875,165.29230642584886,
,,-2023.612548828125,771.4586479312159,
,,-3324.6826171875,1555.6599080214023,
,,-2703.95654296875,307.12182006237737,
,,-2654.899658203125,899.3854613559444,
,,-2571.054443359375,1245.3653346510218,
,,-2841.815673828125,497.7752226429175,
,,-1837.413330078125,1526.2348298176933,
,,-2034.2509765625,250.10200319759414,
,,-2542.460205078125,837.3761210583388,
,,-2387.6484375,967.9499160802445,
,,-2803.049072265625,1541.0189958264002,
,,-2929.47021484375,1434.8797149480695,
,,-3079.213623046875,688.5029071879675,
,,-3459.121337890625,669.013328929255,
,,-3527.126220703125,675.8947918153946,
,,-2723.034912109375,734.7460722883081,
,,-2275.23828125,1194.0267611903737,
,,-2900.992431640625,89.82707415859186,
,,-3293.46484375,927.0986336323599,
,,-1855.7275390625,397.5027683588267,
,,-2867.289794921875,594.8932243669955,
,,-2435.84375,279.8021687101249,
,,-3957.425537109375,1848.5397879205366,
,,-3214.17724609375,843.9835702469259,
,,-2167.05517578125,1225.650338299087,
,,-2652.708251953125,501.1940295165769,
,,-2770.159423828125,389.3662559709517,
,,-2657.1982421875,1925.7656060508257,
,,-1995.7447509765625,306.95109868152133,
,,-2390.941162109375,837.6230021165948,
,,-2819.33447265625,816.6657304828434,
,,-2748.7626953125,1331.3871042207443,
,,-3370.013671875,342.2764180426006,
,,-2747.20458984375,1244.6902958445028,
,,-2130.830810546875,83.30953961350558,
,,-3746.588134765625,985.944653565936,
,,-3224.07958984375,1784.4985650897588,
,,-2747.71435546875,658.6137573903779,
,,-3267.1328125,756.6077551292055,
,,-1862.286376953125,274.96423123731734,
,,-1333.5504150390625,229.66659828638774,
,,-2479.00048828125,504.17805147965834,
,,-2939.90234375,1944.8236280155597,
,,-3132.76220703125,1811.1270478701854,
,,-3441.88720703125,559.6491623311449,
,,-3121.47509765625,448.6995311108037,
,,-3064.55029296875,501.93227296543176,
,,-2509.628173828125,594.4718741108101,
,,-2727.167724609375,633.557045029166,
,,-2394.5869140625,424.1265409179496,
,,-2400.433837890625,276.2967838810596,
,,-2884.1328125,397.1016955201785,
,,-2791.042724609375,1490.195291176452,
,,-3357.42333984375,762.3850388336587,
,,-3453.029052734375,2344.3028710058734,
,,-2489.432373046875,439.0882983679992,
,,-3061.14306640625,1200.0223247216086,
,,-3335.75927734375,471.5876730484479,
,,-2774.676513671875,180.70851909465242,
,,-2953.924072265625,384.81224394453204,
,,-3109.420166015625,474.9939438008908,
,,-2483.26904296875,978.2225958839819,
,,-3211.59228515625,1613.461842503586,
,,-2576.243408203125,204.93044766310493,
,,-2810.310546875,1616.2400875985518,
,,-2323.841552734375,200.60507263856687,
,,-2274.367919921875,1026.0407333481155,
,,-2307.7080078125,239.37061328297864,
,,-2227.323974609375,1099.2152921423467,
,,-2366.890869140625,583.6497837740512,
,,-2079.867431640625,60.56276979553843,
,,-2100.429443359375,808.9883666777083,
,,-2138.13671875,569.0133966725689,
,,-1583.51611328125,355.37413740417173,
,,-2009.9051513671875,412.2045806266608,
,,-2019.110107421875,2375.2843850111767,
,,-1987.0284423828125,3065.38242561633,
,,-2293.72705078125,2573.1019098236343,
,,-2068.308349609375,817.7021901692849,
,,-1380.1639404296875,2028.4278745867564,
,,-2023.4827880859375,1454.0681079767596,
,,-2471.30615234375,168.85245209854617,
,,-2087.98291015625,1739.6258273388771,
,,-2464.358642578125,29.921202331850306,
,,-2847.5751953125,1623.0398301218197,
,,-2198.068115234375,1572.361724511702,
,,-2640.371826171875,860.4783958344298,
,,-2135.91845703125,135.76019608571596,
,,-2691.06298828125,628.8575641198804,
,,-2789.283203125,1157.858015185023,
,,-2497.775390625,1312.4639076012434,
,,-1650.5374755859375,162.1401479179168,
,,-2749.2939453125,1686.0914613890993,
,,-2581.379150390625,2940.895069210982,
,,-2849.677978515625,1003.9063195667999,
,,-2634.12548828125,666.1350046367485,
,,-3336.800537109375,1579.8368673903176,
,,-2584.358154296875,308.40986623884237,
,,-2417.771240234375,287.14950496121605,
,,-2366.89990234375,2048.3077557133315,
,,-2206.572998046875,743.1460197780451,
,,-2441.33056640625,241.64853008161197,
,,-2557.315673828125,517.390476797684,
,,-2686.01513671875,154.76860784286424,
,,-3100.840087890625,1126.4521047839535,
,,-2597.12255859375,1431.8759213278433,
,,-3157.083984375,276.17195713269024,
,,-3450.191650390625,3047.734116687721,
,,-2030.0333251953125,19.343867482570086,
,,-2538.640380859375,138.21620376941286,
,,-3146.523681640625,2544.0319881536952,
,,-2697.185791015625,1901.7019045602196,
,,-3245.974853515625,1133.8195694570545,
,,-3272.843017578125,2889.779707720433,
,,-3467.831298828125,2324.6150137083305,
,,-3258.131591796875,1617.5959952664898,
,,-3234.469482421875,2444.193051244436,
,,-3297.89013671875,1528.1753470186375,
,,-3164.34765625,515.8163877724404,
,,-2902.91064453125,1581.453174683785,
,,-2781.289794921875,1126.7945789166606,
,,-2921.2861328125,1441.3285192770427,
,,-1160.6405029296875,481.4906398559026,
,,-2759.023193359375,341.48710994505586,
,,-2612.749755859375,179.39361469742937,
,,-1689.078857421875,1113.1212897725025,
,,-1702.019775390625,797.9064594560309,
,,-2592.47265625,192.44527170981775,
,,-2675.82177734375,453.21612860715663,
,,-2438.95654296875,663.742292195007,
,,-2881.63525390625,796.0040492538253,
,,-2531.137451171875,241.65464090224486,
,,-2541.77880859375,991.3770194173068,
,,-2354.551513671875,368.317283496277,
,,-2474.86181640625,1377.4546676317204,
,,-1978.96484375,1164.1743549416592,
,,-2588.88818359375,828.2850410186186,
,,-2706.2216796875,168.61940704518344,
,,-2089.7412109375,1192.0505857532012,
,,-1879.138671875,742.6182039487308,
,,-2006.2435302734375,926.2020808958168,
,,-2637.997314453125,270.8745649694945,
,,-1655.10986328125,1119.327733932068,
,,-2434.5244140625,1478.9872260041457,
,,-2679.29443359375,1012.4341450156764,
,,-1817.8009033203125,228.82805690384333,
,,-2567.78515625,323.017448620893,
,,-2549.319091796875,886.7177845522223,
,,-13.95181655883789,1.5513836522679196e-05,
,,-1707.47021484375,1013.4888281691759,
,,-1884.75341796875,12.827033679920278,
,,-2394.5302734375,200.22839420204724,
,,-2511.4375,551.2303378398224,
,,-3262.94189453125,1215.2143842115763,
,,-2456.838134765625,218.6983669625921,
,,-2149.436279296875,271.2747396973706,
,,-2551.123779296875,382.5064110447539,
,,-2717.823486328125,783.6988765300548,
,,-3325.4638671875,636.5645795487039,
,,-2312.4580078125,1738.0853781204692,
,,-2141.779296875,987.290888063437,
,,-1052.4146728515625,0.028680464858719643,
,,-2041.2913818359375,299.3499590626234,
,,-2090.263671875,1280.0034093421214,
,,-2502.765869140625,1603.693945372466,
,,-2030.4866943359375,184.12673388902462,
,,-2612.86865234375,1817.0526955246314,
,,-1214.4041748046875,301.2643208155939,
,,-1880.0673828125,786.3844624699818,
,,-2432.650634765625,193.0596897410648,
,,-1656.9058837890625,1547.3381630350523,
,,-1926.3197021484375,810.2580636211475,
,,-2233.156982421875,769.119976446832,
,,-3333.6875,328.1516044527833,
,,-1345.62939453125,944.6079597991518,
,,-1553.8348388671875,652.9504188363824,
,,-1718.794189453125,869.3075954638352,
,,-1749.918212890625,1176.560374695326,
,,-2467.03564453125,984.0122790437817,
,,-2727.255126953125,230.0495073564648,
,,-2471.052734375,327.4706635305457,
,,-2194.8310546875,683.4777764338979,
,,-2541.59765625,137.04875507838653,
,,-2595.72607421875,575.3824831281004,
,,-2076.528564453125,167.7281635010421,
,,-2986.78955078125,1922.5204763724882,
,,-2177.819580078125,2016.6358841591107,
,,-3212.325927734375,200.68654932646288,
,,-2796.180908203125,479.30873144655186,
,,-3050.239501953125,1283.1353111154542,
,,-2589.695068359375,570.8117455202754,
,,-3047.8310546875,2108.5004498200374,
,,-2503.601318359375,236.32255164807083,
,,-2376.630126953125,339.44504153568306,
,,-2058.1845703125,547.9755317724961,
,,-3079.470947265625,1892.9367975155938,
,,-3318.614990234375,976.2762176682519,
,,-2484.944580078125,700.6289427500155,
,,-2740.341064453125,470.81460516982554,
,,-2555.8701171875,1078.601403706918,
,,-3779.6220703125,2395.167321003297,
,,-2084.363525390625,160.42834329013135,
,,-2990.86279296875,1326.1828471837762,
,,-2988.64404296875,1230.6622072927985,
,,-3464.886474609375,946.6904936465942,
,,-2726.197021484375,242.15311325624646,
,,-2656.63916015625,957.9201905146618,
,,-3343.591552734375,278.65357205305827,
,,-3552.75048828125,611.5788503407643,
,,-2741.344482421875,630.6167684839347,
,,-2833.714599609375,2792.438479311367,
,,-3129.427978515625,93.25597299591936,
,,-2953.673095703125,1826.313462331161,
,,-3497.762939453125,1315.1296761800686,
,,-3445.40185546875,1882.458607851554,
,,-3308.27001953125,736.3781738946535,
,,-3045.62255859375,641.7172588960254,
,,-2634.662109375,469.24746862007,
,,-2546.041748046875,815.0743867812419,
,,-2680.105712890625,1562.2433275685057,
,,-1792.067138671875,0.5604347223799401,
,,-2126.130859375,378.7554129407955,
,,-2513.342529296875,472.9609495824738,
,,-2471.0634765625,809.280250488506,
,,-2763.151123046875,564.9906196537435,
,,-2741.53955078125,1058.1705049485,
,,-2537.14453125,1246.027944943971,
,,-2723.244384765625,998.5261600543265,
,,-2733.5595703125,932.8532314268828,
,,-2726.617919921875,831.1508543882496,
,,-3044.5576171875,1057.2366159684816,
,,-2925.953369140625,3484.2272716197535,
,,-1986.153076171875,2.845836334300989,
,,-3217.298583984375,886.7429670324773,
,,-3334.65625,567.1490114372641,
,,-2309.540283203125,590.5892511719335,
,,-3414.320068359375,2473.8459697720696,
,,-2626.56591796875,2565.9730957048737,
,,-2497.761474609375,69.21136663445708,
,,-3005.3857421875,1166.1100729874966,
,,-1899.794677734375,124.37271894445504,
,,-3146.6767578125,827.453363383144,
,,-2275.107177734375,2071.7139444282093,
,,-2532.005126953125,1345.4635418095143,
,,-2109.31884765625,173.2557316321586,
,,-2763.370361328125,1967.8556929361448,
,,-1442.580078125,0.11629978885087314,
,,-2511.423095703125,81.37058332680733,
,,-3170.265380859375,1651.09651370535,
,,-2871.295654296875,1014.5180611160246,
,,-3268.853271484375,1329.1510074720063,
,,-2828.975341796875,129.16144816899856,
,,-3144.63818359375,891.877261127137,
,,-1804.077392578125,0.2953078528213372,
,,-1900.2706298828125,124.71388714956332,
,,-2952.8046875,1747.3233626588917,
,,-2531.053466796875,718.952594698929,
,,-1439.748779296875,940.759278908957,
,,-2141.594482421875,459.7972957082172,
,,-2402.0634765625,2277.3040256712557,
,,-1744.4281005859375,327.45269339393724,
,,-3038.420166015625,532.1547539196617,
,,-2419.304931640625,312.01821729823456,
,,-2455.23095703125,1011.1236355493996,
,,-2261.046875,1451.5521800379297,
,,-2652.098876953125,452.77277080339377,
,,-2421.822509765625,1682.9472859821815,
,,-3017.578857421875,1552.5255142966812,
,,-2701.5830078125,1040.6261736054669,
,,-2091.673828125,4.795256270038049,
,,-1622.17626953125,625.0052055711868,
,,-1323.3948974609375,126.06840044050767,
,,-2270.42578125,72.1379895809367,
,,-2636.246826171875,631.0153701657431,
,,-2093.976806640625,458.4366878129571,
,,-2529.1865234375,483.37521377657106,
,,-2135.862548828125,454.79596896664634,
,,-2132.53271484375,281.2852360691938,
,,-2407.12548828125,562.3349382480446,
,,-2955.35107421875,1256.4217468719391,
,,-2201.32421875,609.91536009377,
,,-2172.90478515625,434.1443906666497,
,,-2886.48095703125,810.1534235051566,
,,-2764.4140625,1509.6465482027213,
,,-2353.658447265625,1459.2822529839545,
,,-2971.74853515625,630.7081461303878,
,,-2485.788818359375,1146.8108873225738,
,,-2612.032470703125,1546.6181920774982,
,,-3561.436767578125,2245.787659428164,
,,-2777.2802734375,1048.60145517895,
,,-3042.94140625,1994.3932539195375,
,,-3245.624267578125,1003.8243229737947,
,,-2798.64306640625,1843.6278058457383,
,,-2957.83740234375,245.0188742803156,
,,-2715.760498046875,1556.9599237044013,
,,-3127.04541015625,1424.5438285761825,
,,-3105.947509765625,588.8978357739104,
,,-2885.085205078125,757.6053955409079,
,,-3217.994384765625,867.5860460523598,
,,-2869.87890625,1000.5055735656764,
,,-3030.251708984375,834.3163947696935,
,,-2426.133056640625,373.0584041417327,
,,-2703.189697265625,990.2152009110299,
,,-1756.995361328125,205.5632946208275,
,,-3052.200439453125,3516.0690964087753,
,,-2678.413330078125,408.6731699238063,
,,-2778.971923828125,2328.8606399530127,
,,-2680.7978515625,154.98359115252833,
,,-2798.34228515625,278.38954926689667,
,,-2977.23681640625,1323.9257310585763,
,,-2085.236083984375,329.9847907628793,
,,-3068.591064453125,1261.7353636084194,
,,-1827.113525390625,906.2192717090552,
,,-2759.334716796875,414.46844124552075,
,,-1858.1026611328125,220.47149328088216,
,,-2801.620849609375,165.53467506901274,
,,-2276.1630859375,1267.3201172876943,
,,-2681.2734375,1090.3155400651428,
,,-1951.3240966796875,486.4401828051301,
,,-2490.254150390625,229.1679972577678,
,,-3548.74853515625,531.0070219541252,
,,-2289.703125,378.6821759692874,
,,-2532.66552734375,489.76111707094924,
,,-3323.34423828125,1043.115374580505,
,,-3676.617919921875,2417.539988593485,
,,-2447.0791015625,604.5077070647153,
,,-3455.493408203125,272.516390915514,
,,-1623.0455322265625,219.3462548666438,
,,-3140.65673828125,563.3063753453625,
,,-2761.673095703125,2406.493825593061,
,,-3092.80810546875,2703.8206640117596,
,,-1954.4736328125,197.49796598797724,
,,-2247.69140625,1182.2450727405474,
,,-2172.609130859375,241.9384030954459,
,,-2646.59326171875,297.94838340498563,
,,-3094.212646484375,2101.013917681403,
,,-2244.833984375,210.87601526053152,
,,-2829.4384765625,373.4950561379419,
,,-3137.4375,2398.50035280961,
,,-2778.649658203125,705.9271874855052,
,,-2403.469482421875,259.15517091864,
,,-2113.1083984375,949.0391412405841,
,,-2802.33154296875,1342.979750076586,
,,-2949.248779296875,2264.282374127694,
,,-2396.361572265625,841.1233010275846,
,,-3031.75390625,1260.8649601817933,
,,-2423.72802734375,738.9343156029804,
,,-2313.141845703125,2753.3035653836096,
,,-1956.42431640625,943.5479059220133,
,,-3198.2333984375,955.1770417484024,
,,-3014.720947265625,932.9694543971087,
,,-2347.94482421875,455.7676511219646,
,,-2924.5048828125,332.20195266433655,
,,-3048.456787109375,719.0629964686386,
,,-1930.36474609375,247.16206682608288,
,,-3381.789794921875,968.0140364400492,
,,-2687.5498046875,322.25713281434037,
,,-2987.682373046875,789.3850417318152,
,,-1244.9393310546875,248.70848407612164,
,,-2792.568115234375,942.885572418174,
,,-2822.431640625,959.9102589695492,
,,-2588.51904296875,1362.655008458639,
,,-3079.05029296875,1521.2468353617533,
,,-2929.23876953125,2351.8465301354468,
,,-3119.025634765625,491.57927835650366,
,,-3213.443603515625,1172.5117440786958,
,,-2330.52880859375,1041.7670234955053,
,,-2212.60400390625,268.81209179185305,
,,-3023.739501953125,2862.2987739568334,
,,-1814.1103515625,323.4935357911112,
,,-3098.568603515625,1144.4210302777692,
,,-2910.69677734375,958.218443310167,
,,-2597.359619140625,822.8623680839526,
,,-3573.304931640625,1020.4778430883532,
,,-2499.032470703125,400.6935225876077,
,,-2741.20654296875,1609.7360766300894,
,,-3580.2958984375,1046.4329600829174,
,,-3343.554931640625,2238.4606535252874,
,,-2725.054931640625,282.21166419559825,
,,-3454.927734375,634.8376809763014,
,,-3300.953857421875,999.8101921229622,
,,-2810.451171875,271.1069348298668,
,,-3581.43701171875,864.7956478630377,
,,-3258.13720703125,899.7394413142656,
,,-2873.01806640625,1731.832035312884,
,,-2722.5078125,472.97018037270914,
,,-3120.808349609375,1303.5654225399155,
,,-2340.409912109375,2251.943325362282,
,,-2864.122802734375,304.40377350287326,
,,-3194.729248046875,553.3615602803186,
,,-3529.823974609375,1194.8895360995784,
,,-1625.5374755859375,0.1878892102810928,
,,-3592.326171875,411.52164798528383,
,,-2180.1533203125,973.2401990636182,
,,-2260.467041015625,1161.0201026032225,
,,-2483.16015625,396.92134934697503,
,,-2888.9619140625,435.4683232767934,
,,-2041.18408203125,501.13241786199876,
,,-2185.146484375,297.6487926115949,
,,-2603.70654296875,819.4015517772887,
,,-3080.2841796875,1731.4138547223938,
,,-1991.344482421875,889.9982562523375,
,,-3065.46826171875,1286.6275172613182,
,,-2303.876953125,228.05061612471422,
,,-2182.992431640625,183.95687872432177,
,,-2604.673583984375,283.50913280468876,
,,-2580.185791015625,346.40917801666296,
,,-2525.394287109375,1309.187468895504,
,,-2949.65087890625,1004.4758482246408,
,,-2857.989501953125,672.2140389843839,
,,-2507.685546875,545.4542838664058,
,,-2375.384521484375,502.2222676481042,
,,-2208.19970703125,1157.2019548322928,
,,-2454.736572265625,562.1284002066398,
,,-2399.093505859375,2061.412901879028,
,,-2506.688232421875,1499.927157236551,
,,-2988.278564453125,1014.508664220673,
,,-2721.56689453125,1094.4527541868165,
,,-3205.0654296875,1391.7756917188317,
,,-2452.504638671875,17.56383164783611,
,,-2684.552734375,768.1953786486939,
,,-2434.864990234375,75.30431595135059,
,,-2620.71142578125,20.040482582313743,
,,-2575.91845703125,950.9942727853353,
,,-2283.601318359375,219.2963834437508,
,,-2354.296630859375,2639.2086390768127,
,,-2260.263427734375,1389.9032726347073,
,,-1908.257080078125,1072.8577104238711,
,,-2314.64111328125,3293.2818224773973,
,,-2109.178955078125,929.466873889232,
,,-1553.703125,171.2477106161525,
,,-2810.3251953125,2606.0509938965315,
,,-2265.16015625,407.7164878376685,
,,-1907.695556640625,1453.0424097588484,
,,-2483.1435546875,1133.5128666303424,
,,-2535.253173828125,74.78307608968956,
,,-2731.357177734375,173.24224346836664,
,,-2101.837158203125,211.48036199557384,
,,-2814.32373046875,905.8434772338414,
,,-3579.5166015625,2207.456041225588,
,,-2175.90283203125,1718.189803029226,
,,-2715.9013671875,503.88432333517994,
,,-2612.787109375,552.7438129699724,
,,-2727.57470703125,394.1487142658518,
,,-2588.805908203125,742.8504736684779,
,,-2980.9833984375,1256.0900617400528,
,,-3081.6357421875,378.88929757255215,
,,-2649.152587890625,1113.992188054201,
,,-3113.51123046875,926.8514102298998,
,,-2834.175537109375,333.1090631055807,
,,-1876.9962158203125,153.5583752166026,
,,-2199.982421875,479.79867977106505,
,,-2449.8095703125,3098.23331952119,
,,-2766.065185546875,659.5774333469403,
,,-2394.7275390625,824.5085687509134,
,,-3091.32177734375,51.74014243728338,
,,-2473.7666015625,2048.9193834828616,
,,-3078.28564453125,1420.5810916893493,
,,-2703.527099609375,219.78939698173318,
,,-2638.177734375,700.3233105206987,
,,-3272.171630859375,278.70434494882915,
,,-2316.587890625,724.126201159821,
,,-2527.75341796875,988.3268548710577,
,,-3038.0576171875,1100.2712002497994,
,,-2488.49267578125,745.7432308237057,
,,-2114.5947265625,18.289531893517466,
,,-2728.669189453125,283.82272200302197,
,,-2474.4990234375,513.8652668492438,
,,-2586.03759765625,165.12422911049111,
,,-2791.34326171875,543.7281005979866,
,,-3481.45166015625,258.93739264736587,
,,-2495.474853515625,1187.046167112393,
,,-2734.057373046875,205.3922949293157,
,,-2516.414306640625,456.0381440939514,
,,-2244.814697265625,208.6239753432844,
,,-2500.654541015625,368.3882140839581,
,,-1539.306884765625,232.4391701099229,
,,-2745.808349609375,593.3967632412061,
,,-2329.98095703125,2325.802437106137,
,,-2942.2919921875,619.507101936835,
,,-2702.7392578125,1428.6048177824216,
,,-3062.015625,1128.2811016242667,
,,-2554.56005859375,274.0324206452128,
,,-2909.080322265625,346.84682245332044,
,,-3959.94970703125,2998.958054642798,
,,-2428.054931640625,289.29887013687414,
,,-3307.128662109375,1406.7753656427603,
,,-2496.975341796875,73.35165783105461,
,,-2339.32177734375,1122.8397803531766,
,,-2799.38427734375,1044.8564234925925,
,,-1784.0196533203125,13.475870574388894,
,,-2349.09814453125,259.0335068773852,
,,-2186.466064453125,3230.309859926566,
,,-2328.14404296875,338.73263802566044,
,,-2432.568359375,400.74728195233257,
,,-2901.704833984375,875.789977041098,
,,-2343.07080078125,653.7574262538412,
,,-3340.339111328125,525.1175367456902,
,,-2104.436279296875,325.01842132939726,
,,-2971.065673828125,553.7065456668696,
,,-2954.99560546875,1.9508343033223978,
,,-2224.398193359375,498.07993622834266,
,,-2358.0205078125,136.49602278676025,
,,-2769.5478515625,1239.2287814168717,
,,-2109.910888671875,128.84182369405008,
,,-3529.931884765625,1019.3135876535748,
,,-1820.90478515625,855.0535595188724,
,,-2207.89404296875,76.09509931175803,
,,-2593.4814453125,1758.9628774384473,
,,-2658.58447265625,1539.9117488930783,
,,-2643.129638671875,796.3807633095711,
,,-1908.696533203125,690.7925019034249,
,,-1944.0057373046875,81.14554284465657,
,,-2100.407470703125,98.82481804465215,
,,-3275.692626953125,449.5706364852948,
,,-2347.95458984375,150.01434098812814,
,,-2441.49072265625,272.63412242522446,
,,-2969.615478515625,286.2886200101851,
,,-2342.6533203125,546.2877225146337,
,,-2372.935302734375,164.5566232010762,
,,-2542.810302734375,148.3489167903174,
,,-3411.57177734375,726.4925556544194,
,,-2490.757568359375,475.60924429219386,
,,-3345.9599609375,622.9488136413921,
,,-2677.837646484375,1526.2909575094804,
,,-2867.05859375,264.2511577905876,
,,-2731.789794921875,1235.2889592198976,
,,-2904.910888671875,128.42576058589418,
,,-2574.293212890625,191.3402584965929,
,,-3364.3193359375,364.524127227932,
,,-3688.92822265625,544.6891575810713,
,,-3590.49267578125,419.2573922229195,
,,-3331.759765625,123.50702139863746,
,,-2958.72021484375,925.1073594319288,
,,-3490.879150390625,588.4425641608474,
,,-3118.9541015625,229.89417115244368,
,,-3231.773681640625,1599.457837911808,
,,-3036.30224609375,362.7394514348844,
,,-3031.32421875,645.2534468996059,
,,-3593.97119140625,3793.4899012815526,
,,-3733.932373046875,777.6704273575722,
,,-3160.02294921875,1196.4992502585242,
,,-3998.615966796875,1325.904745176449,
,,-3011.08642578125,746.0692639176389,
,,-3760.9482421875,1011.390322815559,
,,-3401.662353515625,458.0849480973722,
,,-3247.98095703125,509.42673310278417,
,,-3387.1474609375,999.3170714474292,
,,-3163.749755859375,821.7799539752295,
,,-3259.309326171875,290.62838022752555,
,,-2534.360107421875,437.83827948679226,
,,-2947.78515625,326.87329870000974,
,,-2346.016357421875,1460.927508253627,
,,-2741.028076171875,594.8879863298642,
,,-2258.64013671875,397.5762609552179,
,,-2516.11767578125,1263.6935639315934,
,,-2346.913330078125,272.63201500822015,
,,-1745.1912841796875,356.3946226927902,
,,-2270.474365234375,622.8921340058081,
,,-2588.845458984375,45.57558525423553,
,,-2449.512451171875,447.51062552262846,
,,-3124.416748046875,1111.7818600108171,
,,-3047.08984375,379.11267528642827,
,,-2191.42578125,171.06353925935036,
,,-2604.02392578125,228.92580876452803,
,,-2827.98876953125,1189.7799339826756,
,,-2617.440673828125,725.9338978808137,
,,-2468.006591796875,285.6450631064285,
,,-2828.599609375,778.4473572198222,
,,-1922.0894775390625,463.57919597957897,
,,-1633.640625,209.97339491477015,
,,-2644.947265625,950.5704724213498,
,,-2615.484130859375,718.8947771214664,
,,-2419.711669921875,1357.8656864954692,
,,-2533.17431640625,1264.2114202517512,
,,-1780.494140625,138.661210634035,
,,-2557.308349609375,987.7536977890696,
,,-3292.767578125,2806.3178123834687,
,,-2642.373291015625,561.5926898639935,
,,-2650.25341796875,1589.9601436612702,
,,-2080.509033203125,221.14987133416423,
,,-2593.802734375,812.8589069604617,
,,-2974.901123046875,1540.354174666647,
,,-2665.5087890625,691.7172608919218,
,,-2582.477294921875,1878.5919228176344,
,,-2812.51416015625,92.08377958721658,
,,-2605.138916015625,578.7919656273116,
,,-2430.8046875,1550.5271575689546,
,,-2155.901123046875,667.0451298582002,
,,-2061.945068359375,378.14551936901023,
,,-2768.098876953125,756.9310093467218,
,,-1931.5711669921875,1423.628818898702,
,,-2934.97607421875,575.5538726935546,
,,-2340.731689453125,2183.142255922934,
,,-2439.38671875,319.0479826223866,
,,-2227.912841796875,1939.3474963954013,
,,-2636.220947265625,1319.5683481941896,
,,-2922.00537109375,2398.4523793078797,
,,-2563.946533203125,1103.705246265814,
,,-2481.918212890625,1997.4420030132203,
,,-2799.450927734375,1866.7534187649774,
,,-2682.5419921875,994.9916524813551,
,,-2484.019287109375,1040.045296208867,
,,-2699.7197265625,1135.5343170282597,
,,-3487.681396484375,652.7810411992177,
,,-3275.788330078125,2149.8987773584195,
,,-3416.7724609375,435.36846514621334,
,,-2948.9140625,234.67658318622702,
,,-3566.763916015625,2141.567055226099,
,,-3048.464111328125,1122.581213626563,
,,-3200.310302734375,1808.3520988130945,
,,-1829.5809326171875,226.08361210628192,
,,-3352.62841796875,2239.5596889097105,
,,-2914.375732421875,1803.4013093024964,
,,-2791.843017578125,1140.3362683308073,
,,-2627.31396484375,364.37228673940547,
,,-3148.692138671875,299.80992262701966,
,,-3358.576416015625,2531.6877671576594,
,,-3700.891845703125,1742.3509102819721,
,,-3466.16259765625,2748.8382662049708,
,,-3147.093017578125,1810.9059897595348,
,,-2909.12353515625,301.55005708682995,
,,-3224.753662109375,1305.3486865644536,
,,-3936.150634765625,1373.0075093668243,
,,-3196.3037109375,273.1933287769308,
,,-3684.4716796875,751.9029587277303,
,,-2876.24853515625,1152.6839012899813,
,,-3163.673583984375,944.0960667374093,
,,-3509.127685546875,3398.6210794246726,
,,-3454.5947265625,2947.4504553949837,
,,-2986.036376953125,1037.3750291650413,
,,-3251.956787109375,1457.4773323117436,
,,-3236.7861328125,1748.1563778721509,
,,-3036.546875,1918.5424635011739,
,,-2963.4677734375,683.847562244991,
,,-3177.227783203125,2700.1651227780685,
,,-2174.396240234375,521.5145592477294,
,,-2908.202392578125,281.72185974450144,
,,-2852.712158203125,1014.5444747879629,
,,-2497.959716796875,425.9025832769549,
,,-2590.028564453125,646.3077530120643,
,,-2578.9755859375,580.8357294507865,
,,-2237.64990234375,523.8738222905985,
,,-3144.482421875,584.161318650224,
,,-2107.653564453125,201.1573496037888,
,,-2527.032470703125,431.30979002402023,
,,-2866.305419921875,887.0652549490109,
,,-2078.131591796875,651.4916808172845,
,,-1991.59716796875,574.9373257101169,
,,-1437.4107666015625,130.8360247151911,
,,-2787.607421875,800.1228328060308,
,,-1755.043212890625,292.7545531621777,
,,-1934.5638427734375,181.92659119416112,
,,-1475.7899169921875,165.7773221400215,
,,-2457.735595703125,285.0217417799986,
,,-1463.1510009765625,168.84911299036935,
,,-2935.133056640625,1091.5710303584767,
,,-1982.9251708984375,138.98519009223156,
,,-2950.87841796875,330.48647819115206,
,,-2834.6279296875,1100.0888596919056,
,,-2094.811767578125,78.9000709854296,
,,-2751.525390625,996.1586666383484,
,,-2325.600341796875,175.7185003166108,
,,-2083.121826171875,134.06649882765578,
,,-3039.4697265625,522.8952689287017,
,,-3959.260009765625,638.1092710022726,
,,-3225.896240234375,618.6190314790574,
,,-1865.37841796875,450.2391479340967,
,,-2506.323974609375,907.964072835979,
,,-2479.11083984375,1189.8662381660843,
,,-2583.99560546875,2076.399850572895,
,,-3409.84130859375,1074.3699347249765,
,,-1661.0318603515625,128.70555006083362,
,,-2406.005126953125,765.6508393833628,
,,-2666.50390625,1459.45121777008,
,,-2026.6695556640625,723.062925509947,
,,-2068.056640625,221.95342863930685,
,,-1770.4384765625,870.8936003671157,
,,-2424.0791015625,414.29052825085483,
,,-3159.65283203125,869.0889316142163,
,,-1983.1251220703125,826.5698428756164,
,,-2662.592529296875,627.8675803432986,
,,-3235.738037109375,3026.731960033982,
,,-1991.119384765625,344.2743978272125,
,,-2977.148193359375,2258.122573754019,
,,-3442.893798828125,2186.394506342386,
,,-2975.449462890625,594.081000802865,
,,-2539.1748046875,1913.626702462478,
,,-2431.805419921875,315.3455710389401,
,,-3157.78173828125,775.9021783990956,
,,-2516.56201171875,175.17675749141233,
,,-2482.5751953125,998.1390986173897,
,,-2759.101318359375,367.70089961533796,
,,-3623.193603515625,2866.2336784197837,
,,-2614.739501953125,345.5055110646831,
,,-2796.12451171875,440.46933554628765,
,,-727.2855834960938,226.377482828638,
,,-2112.310546875,1226.0807595794863,
,,-2745.954833984375,250.7816725141911,
,,-3000.613037109375,984.8141166170117,
,,-2662.680419921875,1294.7370178449014,
,,-1611.959716796875,307.8724340584539,
,,-2381.572021484375,796.8119146887352,
,,-2414.0517578125,91.18226878397275,
,,-1915.2410888671875,392.31026818523117,
,,-2717.53759765625,1082.9867584479662,
,,-3301.420166015625,1661.4424077817994,
,,-2516.142822265625,405.7572596470032,
,,-3042.84716796875,1248.2292296095372,
,,-2581.35009765625,0.11907769453230946,
,,-2364.947509765625,883.0763639203999,
,,-4096.8369140625,2525.382118344942,
,,-2360.002197265625,237.21878247606531,
,,-3031.658203125,708.9219001064412,
,,-3209.67626953125,8.728861858138185,
,,-2452.705810546875,346.71582102781474,
,,-2848.81982421875,564.8384954121609,
,,-3370.41357421875,626.8280144201954,
,,-3867.774169921875,809.5740942055568,
,,-3306.75439453125,9.341391584251507,
,,-2069.461181640625,1066.9439217479194,
,,-2195.1982421875,817.413818527273,
,,-2201.60009765625,559.6522551046118,
,,-2750.311279296875,1724.4225843700922,
,,-2052.28369140625,502.894264712301,
,,-2658.20361328125,1189.6709768359979,
,,-2445.89404296875,2414.3590912505233,
,,-2755.381591796875,1210.4982846304788,
,,-1895.9990234375,341.37280528315387,
,,-1787.013671875,128.57814913163372,
,,-2098.4111328125,538.8038731299521,
,,-1646.605224609375,470.5988394909192,
,,-1096.6058349609375,257.2116610740719,
,,-2430.509033203125,1415.8667214644731,
,,-148.55337524414062,165.75596422804688,
,,-1393.78564453125,1435.4086735433318,
,,-2532.8740234375,2313.690468529082,
,,-2020.515625,210.8661977610149,
,,-2876.69677734375,842.0721215935481,
,,-3728.0947265625,356.35839778678655,
,,-2522.62255859375,813.2326809836812,
,,-1595.9505615234375,1941.106740651931,
,,-1879.208984375,180.95676739045604,
,,-2512.911376953125,1063.3044825851723,
,,-2178.689453125,815.6752236791808,
,,-1724.66162109375,174.36735805306492,
,,-1888.8892822265625,327.0789410628814,
,,-2643.179931640625,1210.731468479109,
,,-3111.77294921875,318.3076227597537,
,,-2709.98974609375,427.074221275126,
,,-2740.902099609375,298.70490833418876,
,,-2397.1015625,60.36598033189088,
,,-2797.832763671875,1354.1913809426678,
,,-2299.536865234375,149.04378113400134,
,,-2231.14404296875,613.2281382473742,
,,-2594.399169921875,664.0736389359629,
,,-2719.517578125,454.0520475244687,
,,-3432.681396484375,1188.2652493175815,
,,-3360.429443359375,387.1103509023316,
,,-3008.0771484375,320.7564626223787,
,,-3077.551513671875,857.4399522845152,
,,-3156.946533203125,568.129058529792,
,,-3333.982421875,716.8930059699858,
,,-3102.558349609375,759.8674491090978,
,,-3690.435302734375,351.60922229173013,
,,-3727.560302734375,601.9983157067744,
,,-3636.4921875,1749.710278092095,
,,-3078.749267578125,1054.6484475862671,
,,-3661.80517578125,1002.1229939945889,
,,-3502.629150390625,1451.386712908754,
,,-3051.015625,224.75406415178583,
,,-3011.39892578125,522.9278909366224,
,,-3394.635009765625,1368.023730786937,
,,-2845.697265625,381.0267472545279,
,,-3153.0810546875,465.3214754108702,
,,-2470.540283203125,75.83004210536987,
,,-3071.616455078125,1911.7034611044078,
,,-2887.425048828125,562.9624207440528,
,,-1505.333251953125,158.3446184053896,
,,-2235.410400390625,442.59481589472057,
,,-2931.794189453125,1255.0412939848777,
,,-2595.549072265625,276.6711820902061,
,,-1698.50341796875,195.54705354722333,
,,-2661.890380859375,531.1116166408062,
,,-3059.147705078125,364.86927530614486,
,,-2512.21923828125,673.030806001077,
,,-2265.70166015625,253.14212315870188,
,,-2721.318359375,1882.4249984757648,
,,-1584.099853515625,441.78656514695274,
,,-2498.854248046875,1153.437491075258,
,,-2414.818359375,927.5010907674798,
,,-1988.195556640625,1590.356733873364,
,,-2218.0849609375,470.7423534781959,
,,-3160.98095703125,1465.3191894032989,
,,-3545.04541015625,961.1977265432919,
,,-2853.032958984375,497.17967698814743,
,,-3763.638427734375,2236.320234143913,
,,-3515.91796875,516.9342178108624,
,,-3456.895263671875,220.85771586006268,
,,-2594.48486328125,227.95134055603927,
,,-1786.762939453125,191.69590721691787,
,,-2335.506103515625,1203.573608013778,
,,-3141.44482421875,1172.011330281253,
,,-1175.48583984375,0.07318537274603258,
,,-2513.287109375,927.5923228480573,
,,-2704.225830078125,1359.4718909567655,
,,-3169.86279296875,722.589320814232,
,,-2645.44580078125,386.41115460659944,
,,-3216.28173828125,1166.2829288940004,
,,-3106.6884765625,1840.478785794603,
,,-2693.97021484375,467.5886328196042,
,,-2000.3409423828125,317.48544175516656,
,,-1607.5914306640625,183.9483393764516,
,,-3183.623291015625,1588.2003736873817,
,,-2407.920166015625,453.01044533578346,
,,-2784.29248046875,41.45862796735084,
,,-2289.77099609375,1337.6050418193865,
,,-2457.666259765625,1523.5680432679626,
,,-2770.280029296875,2102.6906553020763,
,,-2854.45654296875,1565.8264403686755,
,,-2749.691162109375,1622.302394580761,
,,-2803.6865234375,828.2320425775848,
,,-1288.257568359375,124.71593910690774,
,,-2992.879150390625,1397.4477149363413,
,,-2512.283935546875,106.98380819826849,
,,-3233.0087890625,2316.033564377719,
,,-3040.012451171875,1248.486650534237,
,,-2524.724609375,836.3735988513135,
,,-2203.87548828125,240.37252429261258,
,,-3564.696044921875,3598.1898049635333,
,,-3063.03369140625,760.7983288481246,
,,-3137.848388671875,314.6419653756344,
,,-2018.24951171875,165.29901580283018,
,,-2958.998779296875,682.4738636989428,
,,-2687.31103515625,359.058997270768,
,,-2044.379150390625,157.26323090448324,
,,-3067.30859375,353.1051614963445,
,,-2793.84033203125,382.43266676802614,
,,-3109.707275390625,650.5008684230061,
,,-2018.9002685546875,224.51295815668837,
,,-2437.2158203125,757.3778128686704,
,,-2907.897705078125,457.6782220390231,
,,-1595.2261962890625,186.97158949505348,
,,-2726.04931640625,1141.713544053865,
,,-3232.17919921875,1980.6787686726652,
,,-1692.935791015625,0.04352421893076036,
,,-2976.4521484375,1249.8307086687487,
,,-3161.842041015625,276.6568764572652,
,,-2401.137939453125,615.1430331361721,
,,-2744.986328125,474.436480075846,
,,-2076.89453125,1906.794963459381,
,,-1584.31396484375,256.1613382933115,
,,-2282.59375,324.91350871071137,
,,-1647.1944580078125,356.7387057645616,
,,-3269.735107421875,1898.602427286492,
,,-2361.934326171875,688.5849955425749,
,,-2364.62158203125,337.52305243158827,
,,-2278.662353515625,110.51736526544391,
,,-2257.33349609375,502.86790786335416,
,,-1786.2557373046875,3.1558442565144897,
,,-511.3310241699219,141.73451664466782,
,,-2258.875244140625,1624.9140113458739,
,,-1965.224609375,1130.5522957509666,
,,-2998.871337890625,259.64458507282006,
,,-3706.109130859375,1271.5576500974707,
,,-2959.96923828125,239.10933812421223,
,,-2247.11669921875,273.9150625428254,
,,-2449.212890625,1254.5457054767999,
,,-3133.363037109375,228.291489359463,
,,-2998.66259765625,2584.717733746871,
,,-3071.08203125,891.9491069072483,
,,-2909.798828125,461.7455430743894,
,,-2880.908203125,982.7108566784851,
,,-1805.367431640625,380.69885568533914,
,,-2999.435791015625,1760.3690412513954,
,,-1658.123046875,195.97897523107798,
,,-2884.642822265625,1262.1606854423603,
,,-2579.5322265625,1269.6027275313645,
,,-2505.5341796875,701.1116203189084,
,,-2388.439208984375,564.9179109810811,
,,-2848.19580078125,892.4318436213468,
,,-3505.4462890625,386.74656132698897,
,,-2864.9736328125,444.73184528907325,
,,-2968.451904296875,213.28927197367636,
,,-3423.683349609375,2898.690437664487,
,,-3758.1259765625,792.3844100477506,
,,-3617.91357421875,495.8676786871667,
,,-2910.0556640625,991.4382398675846,
,,-2884.18603515625,798.2808067024381,
,,-3433.0087890625,1642.3997784034846,
,,-2028.6278076171875,0.6967345472437406,
,,-3374.71337890625,752.9504589083623,
,,-2692.10693359375,1193.6930759958932,
,,-3330.52734375,359.4653244637112,
,,-2820.6181640625,1482.9754302592123,
,,-2781.840087890625,1394.4814295258807,
,,-3760.660400390625,1698.7923940646353,
,,-3158.521240234375,625.9147006372257,
,,-2252.1025390625,256.85670819295495,
,,-3463.044189453125,1522.4982859627548,
,,-2767.02392578125,880.7162478772225,
,,-3145.058837890625,339.5253388378739,
,,-2717.5703125,846.990556248433,
,,-3476.27294921875,813.3019187865216,
,,-3598.200927734375,1856.3505854301816,
,,-3555.374755859375,886.7194866635448,
,,-3398.723388671875,351.49597136205625,
,,-3120.267822265625,1333.1499490414667,
,,-3226.650634765625,402.92863475121896,
,,-3041.976806640625,2722.6183942785856,
,,-3192.82470703125,445.42680502796065,
,,-2840.8779296875,1324.465187658273,
,,-2139.340087890625,1917.5768786534334,
,,-2634.0791015625,678.8221231571946,
,,-2772.23583984375,837.9481997203152,
,,-1672.3675537109375,303.7804795763,
,,-3086.54638671875,1783.3382132171646,
,,-2552.133056640625,365.8561741858384,
,,-2765.501220703125,1043.939468009653,
,,-2593.74951171875,283.77182223790106,
,,-2557.81396484375,283.7378497377026,
,,-3748.289794921875,1765.071732582288,
,,-1862.955810546875,186.5703795037105,
,,-2443.776611328125,244.24685838036592,
,,-3129.16015625,1409.374161207746,
,,-2826.3388671875,907.2125240299372,
,,-3558.79736328125,723.040946552853,
,,-2930.650146484375,697.901221289373,
,,-3494.576416015625,905.2464280570046,
,,-2164.10595703125,5.249057603317489,
,,-3095.398193359375,1860.711963952158,
,,-3108.452392578125,773.3611746848237,
,,-2588.5263671875,161.51691482279386,
,,-3634.93115234375,194.32593242799328,
,,-2809.507080078125,765.5262252166951,
,,-2629.290283203125,489.802253783643,
,,-3527.3857421875,709.8763013447463,
,,-2937.25439453125,1649.3537680343143,
,,-2999.205810546875,232.54835019777153,
,,-3314.38037109375,303.61590323525365,
,,-2351.9052734375,253.08294011245874,
,,-2114.982421875,216.2604321039012,
,,-2537.2451171875,228.3305675660897,
,,-3084.43994140625,443.8090967406158,
,,-2434.373291015625,357.8458708823577,
,,-2286.72900390625,329.8656991889284,
,,-1653.943115234375,1.1421331471806937e-05,
,,-2407.824462890625,203.5517263891644,
,,-1937.755859375,581.2114078020035,
,,-2327.75732421875,53.926211240726644,
,,-2126.341796875,910.128504371821,
,,-3532.550048828125,550.2828490312602,
,,-2675.49560546875,434.00668881256183,
,,-2554.742919921875,24.212391262949236,
,,-1689.687744140625,0.3788213427953922,
,,-3164.950927734375,941.2032175525526,
,,-1866.4090576171875,47.72265549515402,
,,-2547.665771484375,410.56467092302506,
,,-2223.917236328125,58.316780186572885,
,,-1690.82373046875,13.207388682499614,
,,-2466.203125,748.670945002297,
,,-2688.48974609375,838.8773613635828,
,,-2309.35205078125,307.34820789260493,
,,-2421.026123046875,1022.5195177796998,
,,-2882.52685546875,674.1272965827973,
,,-1487.22021484375,570.133293335883,
,,-2666.083251953125,2344.6199699123454,
,,-1715.87646484375,146.85257270844318,
,,-2638.50244140625,350.4237441696145,
,,-2603.7001953125,1095.9369834301317,
,,-2717.368408203125,1182.6566429601398,
,,-3339.514892578125,1731.9838096343412,
,,-2127.69970703125,873.3977333163434,
,,-2024.5272216796875,317.4974022805952,
,,-2250.79052734375,863.5145659147972,
,,-2271.26123046875,2051.1405792049404,
,,-2548.477294921875,980.652542067502,
,,-3551.81640625,1508.1877622971222,
,,-2546.048095703125,221.42396687754382,
,,-1675.2333984375,142.7823650533737,
,,-2725.044921875,2731.7217206191117,
,,-1487.664794921875,298.1534369165281,
,,-3106.14990234375,2069.130736903264,
,,-2403.6064453125,808.1544571173564,
,,-2261.3779296875,1536.1887740605198,
,,-3254.576171875,348.10773082331207,
,,-2523.532958984375,769.8250477327157,
,,-2610.2646484375,865.0396493407394,
,,-3010.91650390625,515.1637876568204,
,,-2355.12060546875,368.9377073020285,
,,-2904.6533203125,1198.664118815495,
,,-1670.601318359375,3.644378521058337e-05,
,,-2614.259521484375,1341.9005062460515,
,,-2641.345703125,369.5807257312712,
,,-3279.72509765625,256.14355115116314,
,,-2483.23193359375,1626.3594156579486,
,,-2592.51953125,2168.785596675065,
,,-2282.553955078125,2074.8779134387587,
,,-2864.326416015625,484.1825629013708,
,,-2458.10400390625,2021.698788811107,
,,-3459.425537109375,175.68906818885222,
,,-3181.6591796875,602.4775550458644,
,,-3466.18798828125,1082.3077086652181,
,,-3397.583740234375,906.9660839589126,
,,-3012.3740234375,218.3682040803033,
,,-3105.04931640625,1592.0719702993451,
,,-3059.029296875,1083.4789281608114,
,,-2928.948974609375,788.231209476193,
,,-2363.996826171875,1897.4517565750748,
,,-2835.24267578125,2146.1678702316326,
,,-3397.461669921875,1392.204748598314,
,,-3071.193115234375,1315.270725012442,
,,-3196.0361328125,1145.933738277498,
,,-2652.26806640625,592.6132871780717,
,,-2696.0361328125,1455.7153568109104,
,,-2098.63671875,263.2508258916839,
,,-3677.41455078125,1478.1273243454546,
,,-3394.142333984375,635.2495336127251,
,,-3275.236328125,892.8893768372873,
,,-3189.36328125,184.35855596944998,
,,-3700.303955078125,2637.2993728843076,
,,-3047.98046875,320.8668046051324,
,,-3246.207275390625,1654.4937352365555,
,,-2975.6591796875,242.1477610005091,
,,-3665.1103515625,507.9761723899351,
,,-3132.47509765625,722.8876916123363,
,,-3125.55419921875,2710.740787211459,
,,-3131.984375,1698.5854373894545,
,,-2768.100341796875,459.0616997408904,
,,-2263.45361328125,17.65784763141785,
,,-2824.315185546875,403.1010378828686,
,,-3370.827392578125,1584.1975720858695,
,,-2850.855712890625,1160.0145723794813,
,,-2977.32861328125,1178.847122739146,
,,-2296.721923828125,790.7669512373627,
,,-1551.993896484375,210.4067776174682,
,,-2246.4716796875,28.14970869717552,
,,-2809.36865234375,851.6606203060633,
,,-2580.447998046875,290.6853328184633,
,,-2666.10302734375,940.4894213938585,
,,-3492.1591796875,851.56573057389,
,,-3471.37060546875,1377.4061114517162,
,,-3446.33935546875,3413.54244958599,
,,-2869.974365234375,668.2099561409316,
,,-3406.611572265625,710.0243175772732,
,,-3122.358642578125,1296.516392334036,
,,-2803.781494140625,1974.601370907698,
,,-3205.55078125,1340.1690177678615,
,,-3103.345947265625,1964.724063188753,
,,-2807.967529296875,1013.7480884788083,
,,-2127.580810546875,258.8674269754076,
,,-2512.93994140625,343.9490197122792,
,,-2044.449951171875,254.71392074560603,
,,-2644.298583984375,627.7137442559299,
,,-3229.640380859375,747.0628942404,
,,-2640.674072265625,646.106274307824,
,,-3320.247314453125,482.66851570770905,
,,-3237.746337890625,2346.48013896708,
,,-2609.90673828125,38.965412392618916,
,,-2981.78515625,389.9866096882911,
,,-3348.797607421875,2584.520330550144,
,,-3216.8388671875,499.55741149482253,
,,-3411.780029296875,1764.6844779416047,
,,-3668.868408203125,1977.8736865475507,
,,-3021.671875,2095.2933975391434,
,,-3547.68798828125,1635.000197952866,
,,-2593.99462890625,284.837544176469,
,,-3381.369873046875,1178.7494184848988,
,,-2726.493896484375,728.4070423058205,
,,-3310.696533203125,1516.6877484019146,
,,-2279.935791015625,147.37570243166817,
,,-3657.585693359375,2893.807256798173,
,,-2266.0419921875,505.9506851906311,
,,-2710.3662109375,284.7573211465484,
,,-3271.625244140625,549.7712599249567,
,,-3118.4423828125,2528.2459446620796,
,,-3269.177490234375,2422.5965001663735,
,,-3193.440673828125,574.9237939147683,
,,-3213.192138671875,771.7786390002634,
,,-2561.2275390625,467.31448228792874,
,,-2530.485595703125,90.74988862518016,
,,-3107.72509765625,560.2953539468504,
,,-3765.4365234375,3188.9168988711217,
,,-3238.314697265625,1983.9404342441933,
,,-2529.818115234375,2028.9029775004926,
,,-3244.62939453125,1108.4779169416229,
,,-2793.14404296875,514.7508548085757,
,,-2983.722900390625,6.386415847617941,
,,-1890.6290283203125,1525.7702235597112,
,,-1714.44873046875,2331.7234921062,
,,-2185.052978515625,1182.173551937176,
,,-2109.41162109375,815.6607984458162,
,,-3348.727783203125,2085.489238164041,
,,-2914.123779296875,739.9911657739514,
,,-2536.12060546875,1079.1338607369057,
,,-2307.093017578125,1936.104637099659,
,,-2873.72705078125,1422.322608837997,
,,-3106.50146484375,474.91792139658855,
,,-2191.737060546875,718.78113875711,
,,-2308.525390625,1458.58267654071,
,,-3095.480712890625,1330.4537764583397,
,,-2749.34912109375,702.5050027054514,
,,-2666.62451171875,1926.0326330361222,
,,-2452.174072265625,998.4053660344778,
,,-2161.436279296875,706.3272487697363,
,,-2007.140869140625,807.6113424380986,
,,-2008.8095703125,752.0649245163216,
,,-1431.99609375,265.86248119190543,
,,-2407.939208984375,1011.1179236926056,
,,-2625.740478515625,302.2013917829115,
,,-2466.649658203125,1473.0878738548895,
,,-2760.0302734375,1420.9713666410603,
,,-3325.513916015625,553.7460189653473,
,,-2729.578857421875,1775.9133343458514,
,,-2324.871337890625,81.15407432921403,
,,-2441.189208984375,1732.650667506959,
,,-2869.099365234375,1030.860005368313,
,,-2194.258544921875,135.04466358804947,
,,-2946.04638671875,765.9925753248181,
,,-2646.140380859375,1037.9778278527388,
,,-3436.51953125,1285.2153225495572,
,,-1975.6688232421875,178.82824406894036,
,,-2504.880126953125,1424.018680529355,
,,-2919.36572265625,361.66392035567065,
,,-2112.47119140625,541.6646097669762,
,,-2413.950439453125,1209.0046326272923,
,,-2887.683837890625,238.11882058212495,
,,-2939.724853515625,920.6323943942671,
,,-2209.688232421875,2347.2825429946356,
,,-2564.8349609375,506.7041294866296,
,,-3460.7548828125,485.0011579474814,
,,-3470.998291015625,1732.0516215709176,
,,-3958.343505859375,703.5257101559155,
,,-2872.849609375,172.7564353645901,
,,-2335.33251953125,1019.9916231046548,
,,-2251.262451171875,671.1201265117813,
,,-2493.053955078125,250.43245434241447,
,,-2542.045166015625,672.3056840041979,
,,-2669.64501953125,136.3430792754575,
,,-2768.0693359375,1160.3919852598815,
,,-1711.9119873046875,204.7810454086071,
,,-3179.0,1102.9193424874397,
,,-2451.830078125,155.6890753582725,
,,-2913.474853515625,1873.768438221417,
,,-2315.766845703125,693.7901239457103,
,,-3031.2900390625,707.6248145029354,
,,-2336.83642578125,190.37031168093387,
,,-1918.529541015625,26.305977976402602,
,,-2789.5439453125,1296.6533630916833,
,,-2479.162841796875,627.2487793810363,
,,-2402.193115234375,3.5546132239396417,
,,-2076.60009765625,6.401354541865976,
,,-3764.6064453125,1112.7220867420074,
,,-2331.240966796875,226.85711590815788,
,,-3129.430419921875,1620.8366966319609,
,,-2725.0400390625,677.693225055973,
,,-3548.63916015625,943.6015477319929,
,,-1574.8062744140625,0.6204225588123629,
,,-1220.761962890625,0.7308137258594078,
,,-2345.811767578125,691.2680312344287,
,,-1622.6103515625,325.57445401507766,
,,-2146.517822265625,309.6306645881893,
,,-2058.748046875,303.014378128275,
,,-2225.947021484375,460.8474008755712,
,,-2749.14111328125,745.7993665838736,
,,-2731.267578125,1898.477243783651,
,,-3167.538818359375,634.1934444779797,
,,-3581.5810546875,1446.6753905015366,
,,-2055.054443359375,395.45810002354915,
,,-1915.089599609375,135.38529860490848,
,,-2356.005615234375,1202.6744380575951,
,,-1631.210693359375,924.4130297706788,
,,-2167.82275390625,252.1092501418212,
,,-2388.90380859375,183.77917885805067,
,,-3047.461181640625,630.69362038855,
,,-2351.746826171875,248.8457562816123,
,,-2811.19482421875,511.7087940105656,
,,-2047.4986572265625,469.7864417778227,
,,-2696.56982421875,1803.2379482699819,
,,-2346.100830078125,102.54801180912105,
,,-3578.005126953125,2816.0205422008926,
,,-3025.733154296875,372.02164152339776,
,,-2615.580078125,616.5742254395282,
,,-2987.47509765625,778.0754114299677,
,,-1028.5252685546875,171.40238030235926,
,,-2359.627685546875,186.84469817479373,
,,-3233.4501953125,1038.138647666353,
,,-3564.925537109375,732.6512953922061,
,,-2867.9111328125,3048.5347140289987,
,,-2441.4873046875,302.3060096586564,
,,-3016.95556640625,890.3967457513148,
,,-3315.474609375,650.1717960209781,
,,-3527.6806640625,546.9675037689339,
,,-3861.93701171875,2240.477736158893,
,,-4184.75927734375,1365.8900077931705,
,,-3688.1796875,1912.2131939920275,
,,-4136.38720703125,1640.1575705667078,
,,-3423.516845703125,633.1016811739013,
,,-3090.410400390625,2154.2483424812476,
,,-2923.472900390625,1331.1156818431036,
,,-2637.15478515625,183.02698647083201,
,,-2514.00341796875,1066.722381526315,
,,-3039.986328125,1977.5462948540282,
,,-3529.51123046875,1047.2518549970182,
,,-2675.711669921875,913.9734887508373,
,,-3580.41650390625,1957.7683529714745,
,,-2981.18359375,291.9596678493511,
,,-3141.313232421875,3278.172858848309,
,,-3368.15185546875,721.5624381805713,
,,-3039.737060546875,688.9841053593298,
,,-3933.072021484375,2781.8668236904823,
,,-3682.89013671875,480.70475336890655,
,,-3042.889404296875,459.7675019487462,
,,-2557.845703125,235.814085875598,
,,-3163.978515625,2306.567672533859,
,,-3315.3896484375,1042.6989158987776,
,,-3104.371826171875,2011.7602176796759,
,,-3534.4013671875,2864.346657282501,
,,-3042.064453125,1483.205561145641,
,,-2735.410888671875,775.4064066555036,
,,-3134.642578125,2372.9838161617636,
,,-2668.357666015625,797.1140639938988,
,,-2931.853271484375,453.53026907343326,
,,-3576.1083984375,2445.8414367173127,
,,-3469.31005859375,1800.7186828433496,
,,-3041.560791015625,1032.5874590112908,
,,-3443.455810546875,2047.5036710665227,
,,-3118.997802734375,939.5689710660748,
,,-3097.863037109375,338.9019886699148,
,,-3064.0126953125,370.0382682828662,
,,-2720.845947265625,858.3258095624061,
,,-3084.6796875,1265.4427171209181,
,,-3577.986572265625,2614.924625413959,
,,-3184.8984375,3891.9104096766764,
,,-2863.8642578125,1889.0403965378073,
,,-2762.61962890625,390.01730275965906,
,,-2900.3564453125,1300.5866907411587,
,,-3079.822265625,640.8385196645099,
,,-2743.239013671875,194.11242146997986,
,,-3405.888916015625,2897.3255502973298,
,,-3238.232666015625,1084.3250014700084,
,,-3419.60205078125,1927.287102808023,
,,-4000.7158203125,434.7312455549569,
,,-3901.421142578125,678.8805901102769,
,,-3745.50244140625,2814.8463254693766,
,,-3405.196533203125,434.9972965564151,
,,-2840.837646484375,428.46481927961787,
,,-3315.212158203125,958.6408886075806,
,,-2802.68115234375,95.00494741300147,
,,-3403.610595703125,257.8476378774962,
,,-4156.416015625,3130.833462075204,
,,-2494.447021484375,484.37994599922524,
,,-2779.197509765625,1046.9518053014726,
,,-2318.91796875,1609.6419354080945,
,,-1890.1533203125,2551.1749434757385,
,,-2776.734619140625,2103.8145219349476,
,,-2406.243408203125,2239.1815815627706,
,,-2480.638671875,384.73258483123766,
,,-2634.732177734375,310.55169269030273,
,,-1678.6611328125,192.4088635324998,
,,-1580.5810546875,900.4241934472514,
,,-2007.194091796875,1183.4970823870526,
,,-1325.2071533203125,0.7929572561756065,
,,-1237.4620361328125,410.89284706182224,
,,-2225.697265625,1105.8353238782797,
,,-2048.69384765625,2779.717436647633,
,,-2159.794921875,416.9655188432855,
,,-2303.11865234375,1315.6546983081212,
,,-1844.324462890625,904.932235513023,
,,-1590.9464111328125,953.1483584692578,
,,-2348.566650390625,2136.3836408626235,
,,-2099.806640625,347.3598546244923,
,,-1984.5460205078125,1809.329342997767,
,,-2463.89404296875,236.87641388308154,
,,-2095.20703125,2371.182171338857,
,,-2264.526611328125,710.3209400371522,
,,-2500.872314453125,670.5778718319955,
,,-1881.2938232421875,1239.4755597114577,
,,-1984.9127197265625,1237.5160440960276,
,,-2557.40771484375,1319.2431763120476,
,,-2563.858154296875,778.0518252324622,
,,-2341.526123046875,1050.6301832495685,
,,-2036.4505615234375,2187.0948364219994,
,,-2029.319580078125,107.13792668316012,
,,-2580.507080078125,2240.4534188774905,
,,-1267.1153564453125,185.95009596851915,
,,-2565.130859375,2215.8888171194394,
,,-2242.9912109375,1834.6750015767077,
,,-1916.2679443359375,108.74620704243078,
,,-2201.593994140625,1861.630883987041,
,,-1205.7509765625,3603.8299064821663,
,,-2038.326171875,940.0896146206019,
,,-2986.086181640625,994.2143804116139,
,,-3304.172607421875,2084.007648638594,
,,-3355.634521484375,991.6694691632639,
,,-4203.69580078125,1161.7138855739288,
,,-4049.71826171875,1991.9579017239791,
,,-3330.41552734375,804.9647910168856,
,,-3209.45263671875,1176.8500283858343,
,,-3751.56298828125,861.2166107116398,
,,-3094.733154296875,1386.0734699079171,
,,-3143.149658203125,2197.505009287589,
,,-3828.107177734375,987.4131978791376,
,,-3713.74658203125,724.8240592732798,
,,-3026.488037109375,341.91640115117656,
,,-3465.373779296875,458.08040372676965,
,,-4091.1083984375,1570.2240919747687,
,,-3758.78271484375,2058.255985776072,
,,-4098.49609375,1124.789827112142,
,,-2953.078857421875,481.6096637853493,
,,-3205.922119140625,659.3735501747346,
,,-2179.593017578125,322.1713797080886,
,,-2258.426025390625,378.6143043647033,
,,-3068.12353515625,577.5309222276305,
,,-3655.416748046875,696.6213191604659,
,,-2696.8134765625,0.26969739171083434,
,,-1524.457763671875,364.9518784622521,
,,-3001.95361328125,107.30981354403637,
,,-3167.569091796875,2150.1141486113156,
,,-2379.742431640625,1751.8643024812595,
,,-1952.773193359375,446.300056719463,
,,-2651.765380859375,1257.2525771439887,
,,-2950.99658203125,3423.724279844987,
,,-2959.83642578125,695.5548023869987,
,,-1751.8963623046875,198.80154028267728,
,,-3581.161376953125,1214.8825241374611,
,,-3322.83837890625,428.28329176552234,
,,-2599.22509765625,354.7125849388817,
,,-1678.5731201171875,493.01825015235545,
,,-3444.26025390625,1922.8356235252475,
,,-3205.530517578125,414.6895332893606,
,,-2153.66357421875,393.7471203638847,
,,-1916.048095703125,235.29625066599849,
,,-3120.170654296875,2332.6099158072,
,,-3235.37353515625,2803.5577069053143,
,,-2847.05615234375,1072.1464953203936,
,,-2741.7626953125,343.6086397137723,
,,-2872.185791015625,702.9000889788215,
,,-2532.60205078125,179.56809261466964,
,,-2199.2529296875,411.91765170951396,
,,-2425.54248046875,807.2688828424309,
,,-2181.68798828125,464.521907217506,
,,-2800.27587890625,400.0585113043431,
,,-2461.636962890625,1009.7953975124465,
,,-777.4346313476562,63.27463077948702,
,,-2498.978515625,680.9622157087058,
,,-3233.028076171875,780.2931412163626,
,,-2645.054931640625,713.3789659417539,
,,-3044.89453125,319.80409863915924,
,,-2324.12890625,697.3580964801255,
,,-2348.7001953125,439.469739477105,
,,-2990.028076171875,845.249961861598,
,,-2776.0908203125,1918.5014381635183,
,,-2354.551025390625,1368.527727996801,
,,-2829.703125,1096.0357693672659,
,,-3604.642333984375,1892.3173773666258,
,,-3144.81494140625,497.0765909072734,
,,-3017.2001953125,1071.7277159473958,
,,-3112.28662109375,591.0260389962102,
,,-2917.221435546875,1320.3734411305468,
,,-2851.63232421875,341.6068872203962,
,,-3095.863525390625,515.2508822184956,
,,-3825.25146484375,1736.1413854624866,
,,-2830.56787109375,392.6023669403015,
,,-3310.086669921875,344.9854019366504,
,,-3268.0283203125,899.6305958100705,
,,-3157.1953125,1478.7805155230312,
,,-2700.271484375,130.7761988405341,
,,-2613.806396484375,1036.5948988008292,
,,-2297.331298828125,154.18870269148232,
,,-2633.149169921875,612.7387960985435,
,,-2546.365478515625,873.2219177270113,
,,-2778.051513671875,464.8758357220598,
,,-2934.994873046875,747.5863410991633,
,,-3196.452392578125,3363.921922922784,
,,-2354.05908203125,365.35386290088974,
,,-2836.21630859375,763.8308765090396,
,,-2500.820068359375,335.00893777294243,
,,-3771.043701171875,675.4356998154155,
,,-2680.3515625,2546.8803663168414,
,,-2906.734130859375,2923.3311231858174,
,,-3458.672607421875,800.4309978684481,
,,-1811.093505859375,882.8118826461639,
,,-3105.426513671875,827.8072922225967,
,,-2839.28662109375,604.0178557759975,
,,-1814.7442626953125,321.68996817457776,
,,-2143.177001953125,287.57963091271824,
,,-1811.9923095703125,107.69470876468787,
,,-2689.628662109375,2440.539426806524,
,,-1777.693603515625,142.64841824760413,
,,-725.5684814453125,0.0474842935648006,
,,-2071.8369140625,197.96834771669535,
,,-1763.958984375,369.21124141406415,
,,-2761.0927734375,240.85805829274554,
,,-1957.2490234375,214.5814575918627,
,,-2646.39697265625,833.9671008592469,
,,-2843.19482421875,392.1180215555541,
,,-1302.2913818359375,0.5378538581816722,
,,-2446.37744140625,2051.835788804777,
,,-1908.2130126953125,706.3705863617098,
,,-2305.4404296875,1967.2220153623587,
,,-2602.146240234375,160.94711051679542,
,,-2357.51953125,92.67833699311264,
,,-2860.9951171875,219.57235938754008,
,,-2888.5283203125,2040.7055394887846,
,,-2431.205322265625,988.8255587624786,
,,-2434.365234375,186.21962257687824,
,,-2375.49072265625,1262.5670538448435,
,,-1155.9014892578125,589.9198795305562,
,,-2543.6103515625,1330.961084522989,
,,-2110.5537109375,83.46997365347715,
,,-1703.6373291015625,302.4004014459481,
,,-2732.4013671875,164.83059586430772,
,,-2122.044189453125,365.1335936496458,
,,-1603.0684814453125,570.6481026077379,
,,-2153.57421875,963.9979144360188,
,,-2270.059326171875,211.01604221661876,
,,-3029.310546875,1594.151788439708,
,,-3039.5634765625,614.1906111153849,
,,-1494.436767578125,233.0759212389599,
,,-2889.357421875,397.14918014997767,
,,-2966.0380859375,95.94437844475922,
,,-1751.2415771484375,324.326767262251,
,,-3121.85693359375,1299.640576604736,
,,-2381.2421875,86.60329911318281,
,,-1530.627197265625,104.80712430224513,
,,-2993.590576171875,1294.681044408641,
,,-1339.128173828125,281.28878643633095,
,,-1827.42236328125,366.846659567153,
,,-1930.7945556640625,736.1014304905698,
,,-2288.021484375,1120.4209045677705,
,,-2360.745849609375,108.27229177731249,
,,-3665.647705078125,858.2602125034514,
,,-3439.641357421875,1353.0886596792434,
,,-3734.56640625,817.7048625857456,
,,-3225.19140625,1751.8656067462296,
,,-2559.047119140625,214.02713190277473,
,,-3027.163330078125,1006.8111897631322,
,,-2096.301025390625,231.41205131334056,
,,-3264.0087890625,1531.4702112167847,
,,-3432.7744140625,1124.245083533347,
,,-2987.473388671875,796.8353975069692,
,,-2759.90185546875,674.7755321455772,
,,-3692.27099609375,1147.98292882951,
,,-3465.32421875,623.9472614770548,
,,-3036.258544921875,1579.7230255418785,
,,-3265.571044921875,731.3432244152107,
,,-3036.19287109375,278.66950534700754,
,,-3097.43408203125,630.240094609452,
,,-2506.499267578125,742.8769085843103,
,,-3237.509765625,489.69803232314865,
,,-3634.060546875,1277.5127678199156,
,,-3556.66845703125,1351.6774957691268,
,,-1879.560546875,301.6912088342356,
,,-3820.3154296875,1142.1352664463288,
,,-2839.413818359375,808.4158815139081,
,,-2839.510009765625,246.60445569614,
,,-3521.17041015625,1254.5485166609355,
,,-3628.240234375,977.0747501151307,
,,-3269.95068359375,779.4211121479682,
,,-3907.261474609375,315.46962185736254,
,,-2861.594970703125,318.1810460685824,
,,-2997.390380859375,401.3833597048983,
,,-3831.506591796875,2898.0902544104583,
,,-3268.921875,564.9561893870513,
,,-2609.60888671875,342.35514751920823,
,,-3401.9189453125,324.69470999284596,
,,-2997.197509765625,2850.4724686797717,
,,-3148.2998046875,321.77783430001625,
,,-3507.778076171875,1824.238481603344,
,,-2095.29296875,81.9223904061408,
,,-3119.65087890625,729.3019484002544,
,,-3481.731689453125,1408.6889387404688,
,,-3028.607666015625,174.5553140492875,
,,-2491.638671875,266.8677486985185,
,,-2800.7392578125,331.73397010881513,
,,-2642.85205078125,509.99868981760665,
,,-2768.485595703125,384.18120105181373,
,,-2720.117431640625,1235.5496725925746,
,,-2711.456298828125,1731.6726679806186,
,,-2443.64697265625,708.9186914676798,
,,-3414.62060546875,1189.2447189458894,
,,-3326.6083984375,268.6945023345598,
,,-3309.67138671875,1188.651673175702,
,,-3918.78271484375,763.1731446383112,
,,-3796.1337890625,1906.3271185246722,
,,-3349.8701171875,3228.1544341815097,
,,-2245.266845703125,441.3344208741489,
,,-1808.808837890625,187.82310363029686,
,,-2549.888427734375,573.5904696716815,
,,-2453.290283203125,2406.460739981607,
,,-2652.99853515625,1058.2679515767954,
,,-3739.34228515625,1628.203834844533,
,,-3956.96240234375,561.3960999270246,
,,-2249.954833984375,197.38208004879206,
,,-2695.28515625,810.5122679866085,
,,-2176.791748046875,236.80514548736713,
,,-2930.6875,477.37103168399653,
,,-1425.2802734375,164.34476648345247,
,,-1695.497802734375,604.2549904779354,
,,-2439.42041015625,876.0673362818723,
,,-1617.7041015625,170.20164004597305,
,,-2456.009765625,220.85410173463313,
,,-2624.43798828125,337.2205740656608,
,,-2758.2646484375,1229.9083879226614,
,,-2554.388671875,1071.2144353195397,
,,-1812.9825439453125,372.32084234885815,
,,-2551.951171875,412.6303797717129,
,,-2853.437255859375,1210.7596071882326,
,,-1824.4700927734375,87.45043321573239,
,,-2212.0595703125,667.7782233727871,
,,-2297.619140625,499.17391195640334,
,,-2279.291015625,936.7401712025548,
,,-3107.78564453125,2550.1356770102857,
,,-2472.44384765625,190.86954818624764,
,,-1339.2933349609375,85.72053059312758,
,,-2689.038330078125,3301.393124085781,
,,-2999.44140625,1353.4352983710373,
,,-1836.0985107421875,92.67988563915402,
,,-2854.37841796875,543.028909851584,
,,-2406.707275390625,123.27441034201895,
,,-2066.3935546875,643.671199276302,
,,-2198.692138671875,2583.9310887514457,
,,-3115.867919921875,741.0039131659832,
,,-2061.464111328125,745.3519395987223,
,,-2613.57958984375,129.7669144903204,
,,-3071.56689453125,175.95298029825543,
,,-2601.03564453125,1394.1169971730228,
,,-2313.11962890625,2047.5894321182163,
,,-3051.7734375,331.07490911149176,
,,-3438.828369140625,1431.6987871518827,
,,-3073.825927734375,1638.9515007522664,
,,-2408.210205078125,149.98820573710177,
,,-1933.2967529296875,391.1929005923914,
,,-2179.27392578125,221.3688642201808,
,,-2519.784423828125,713.9213985873366,
,,-2672.477294921875,1312.583088818133,
,,-2484.599853515625,1430.8650852386745,
,,-2935.54931640625,437.49143127702393,
,,-2644.807373046875,422.4861056079544,
,,-2520.333740234375,1796.082468265614,
,,-2672.1943359375,807.9416990821607,
,,-2494.531005859375,1523.147323398665,
,,-2324.2568359375,947.5931441255555,
,,-2956.03662109375,3188.8887217735605,
,,-2102.866943359375,131.98727795546154,
,,-2641.77587890625,1637.4964849900434,
,,-2108.6083984375,159.05373815796878,
,,-3017.249267578125,1197.824869315024,
,,-3236.174072265625,2640.718905762077,
,,-3154.147216796875,3875.773278925693,
,,-2577.895751953125,1577.4972153811668,
,,-2968.976806640625,352.8390016321016,
,,-3012.68408203125,830.4403110867541,
,,-3700.002685546875,1155.2455956503966,
,,-4132.1943359375,1271.3816039630435,
,,-3062.953125,841.2297762927152,
,,-3115.624755859375,393.8084838480419,
,,-2966.476318359375,423.79351845165473,
,,-3514.56298828125,1020.9125634599251,
,,-3153.99755859375,573.5853561454185,
,,-3538.862060546875,1149.0454419215653,
,,-2715.2421875,528.5837385104303,
,,-3512.5302734375,398.1825313826765,
,,-2769.985107421875,732.7396570221352,
,,-3400.89599609375,1090.0962063004292,
,,-2528.502685546875,284.22057099775805,
,,-3209.31884765625,1407.5813742239084,
,,-2212.879150390625,306.60312032353704,
,,-2917.327392578125,990.35793661058,
,,-3294.185791015625,920.76251098162,
,,-3079.361572265625,1234.0397125891182,
,,-2542.218505859375,869.6584797712799,
,,-2375.623046875,1639.9384410467724,
,,-2335.9462890625,548.0140224204067,
,,-2840.093017578125,663.4272785567366,
,,-3645.560791015625,1499.873994966465,
,,-3312.385009765625,2041.7289598094294,
,,-3163.10693359375,778.0203456991617,
,,-3302.42041015625,1712.8450148276834,
,,-3106.77880859375,796.5811682325595,
,,-3362.52783203125,2018.6155599094066,
,,-3447.076416015625,1694.4837456792918,
,,-1830.488037109375,232.75495105636065,
,,-3012.604736328125,1040.056479157594,
,,-3373.401611328125,1231.9032273296275,
,,-2469.186279296875,214.95964204407912,
,,-3503.138671875,724.0156873439657,
,,-3158.6337890625,648.7119389093214,
,,-3020.241455078125,460.16906377657006,
,,-3469.9619140625,588.1093825891744,
,,-3315.425048828125,1014.0435269924649,
,,-2457.069091796875,794.3806356473183,
,,-2929.5751953125,828.1896957307894,
,,-3302.24169921875,755.2666844197572,
,,-3101.28955078125,1206.1517718373148,
,,-2922.6708984375,312.9697704023408,
,,-3157.60107421875,1692.4423230541938,
,,-2869.396484375,387.46463616272194,
,,-3447.514404296875,1123.152019399748,
,,-3190.31787109375,516.3811622146325,
,,-3204.494873046875,1072.567767312534,
,,-2796.10595703125,612.7538331652258,
,,-3139.103759765625,1142.6190696192596,
,,-2710.354736328125,1879.9220921045978,
,,-3087.41455078125,2387.055055490844,
,,-3610.5810546875,1662.8522075972962,
,,-3050.158203125,182.60155013925527,
,,-3958.86572265625,3158.401450514016,
,,-3276.077392578125,2162.1027834361694,
,,-3763.534423828125,1876.4487561153328,
,,-4121.26806640625,2660.505862734276,
,,-3376.12939453125,2318.8501745569984,
,,-3578.306396484375,667.3744588367128,
,,-3790.989990234375,3367.256185960362,
,,-3332.531494140625,2943.5406432020445,
,,-4124.95751953125,1453.7911653327903,
,,-4227.42822265625,3690.134508502017,
,,-4068.48291015625,1923.523880916733,
,,-3737.735595703125,1639.7340508838297,
,,-3967.828857421875,3927.1442392891754,
,,-4250.28857421875,1836.5055627871068,
,,-3520.9580078125,263.03635998528694,
,,-4198.197265625,2462.841285621931,
,,-3686.93408203125,2107.1507196843736,
,,-3516.04052734375,2478.455198842007,
,,-3593.546875,1965.6832326238962,
,,-2438.47705078125,193.2438880880846,
,,-3400.704833984375,1742.9677399401476,
,,-3422.733154296875,2397.437237530269,
,,-3560.619384765625,1520.7751837101298,
,,-2572.586181640625,161.08530194779877,
,,-2720.81494140625,1231.7395197631977,
,,-3464.666015625,1695.5131031669994,
,,-2757.425537109375,1030.0939051715534,
,,-3453.13037109375,2066.845434441905,
,,-3570.91455078125,717.7338792008889,
,,-3883.82666015625,2889.2730693027524,
,,-3281.61279296875,209.03594473587162,
,,-3599.92236328125,2522.8891287015767,
,,-3696.688232421875,1847.9356120210193,
,,-3225.581787109375,2088.216543419551,
,,-3283.731689453125,1828.726566190086,
,,-3612.931884765625,1209.8196673904658,
,,-3524.755126953125,2133.890533595595,
,,-3641.196044921875,2892.814412548212,
,,-2366.082763671875,185.2263317600395,
,,-3273.744140625,712.5634343958118,
,,-3856.61767578125,2504.7459511324387,
,,-3347.190185546875,773.67097149946,
,,-4163.27001953125,2591.240118124493,
,,-3648.210205078125,2061.5547463118664,
,,-3775.4462890625,2393.9804393356035,
,,-3241.501220703125,224.69451849926958,
,,-3542.25634765625,2514.6144488161453,
,,-3142.649658203125,1075.5849451176161,
,,-2561.06103515625,147.41615117591422,
,,-3764.01708984375,2338.675483268047,
,,-3372.43701171875,2769.732989753149,
,,-4137.98095703125,2078.8904616198665,
,,-3962.167724609375,1662.8788309270408,
,,-3128.08447265625,1128.355450121626,
,,-2813.27978515625,979.9256675121374,
,,-3396.934814453125,2532.169660175724,
,,-3271.80029296875,1250.8782596366198,
,,-3568.74951171875,1750.4743060555907,
,,-3983.356689453125,1981.6669687536314,
,,-3601.25146484375,2631.150329630984,
,,-3267.12890625,262.4254174312517,
,,-3277.423583984375,1227.2500342222834,
,,-3900.7626953125,2077.0341383478426,
,,-3643.401611328125,1056.0372462110372,
,,-2611.989501953125,1185.2574792479322,
,,-2646.539794921875,1797.398364677667,
,,-2475.489013671875,491.7787856115019,
,,-2302.15625,712.7109034383426,
,,-2004.9970703125,260.32837476194595,
,,-2172.383544921875,647.6407369260581,
,,-1512.072021484375,59.763086860683565,
,,-2468.3701171875,2538.264541301315,
,,-2895.702880859375,1549.0304575890518,
,,-3093.019287109375,507.5319769166133,
,,-2819.51953125,11.894412014006727,
,,-3356.373779296875,2201.8518744585,
,,-3002.0126953125,2999.107602186652,
,,-2661.92041015625,706.2770904252507,
,,-3094.5947265625,1734.2829021856373,
,,-1962.273193359375,0.5009107088231884,
,,-3490.56787109375,2447.9998709104393,
,,-4156.57080078125,1262.2819653919457,
,,-3152.738037109375,699.224146348104,
,,-3776.127197265625,1566.0679036749707,
,,-3708.303955078125,2163.3996151490965,
,,-2916.593017578125,228.52065584698244,
,,-2813.974609375,250.0110174989578,
,,-3132.307861328125,1802.6022219108465,
,,-2534.239013671875,735.9579359395237,
,,-2645.792236328125,480.1857515244666,
,,-1989.9051513671875,1839.8586639173259,
,,-2134.052734375,192.04197802480482,
,,-2542.84375,804.0245235216478,
,,-2544.283447265625,1741.1623376723155,
,,-2912.899169921875,1251.9431136567864,
,,-1946.7786865234375,236.8271408280312,
,,-2350.033447265625,484.78130459006155,
,,-2665.309326171875,583.1134223917065,
,,-1789.65185546875,350.1274264973575,
,,-2832.42236328125,1239.5491982036942,
,,-2432.07080078125,416.02770403102136,
,,-2999.77099609375,786.7385385121454,
,,-2148.5791015625,577.7350458207118,
,,-2469.668701171875,601.976528774634,
,,-3244.86083984375,162.48331003158808,
,,-3134.55712890625,1112.589442747225,
,,-2512.227294921875,2545.2328684966587,
,,-2751.906494140625,2446.9498359737895,
,,-2846.52294921875,363.77934904549784,
,,-2925.01123046875,796.6939871964628,
,,-3815.39599609375,1534.4244564829148,
,,-3856.258544921875,462.4469515131754,
,,-1848.35107421875,807.4992896957688,
,,-2884.95068359375,465.1855577213716,
,,-2481.0341796875,1224.005867563429,
,,-2494.878662109375,1347.790616843744,
,,-2536.625732421875,309.3483244443933,
,,-2539.962646484375,639.0440313431566,
,,-2765.223388671875,618.4897391675654,
,,-2140.9912109375,184.7145319434585,
,,-2581.896484375,2182.420290791751,
,,-2060.90869140625,2071.078262014098,
,,-2645.42626953125,1611.8526442845239,
,,-2756.722900390625,2893.1586010467227,
,,-3428.322998046875,1141.2965500390424,
,,-2727.55224609375,1084.27710251863,
,,-3201.73681640625,1979.6846673692216,
,,-2677.215576171875,617.3197692827707,
,,-3198.626708984375,515.265205120265,
,,-2670.16748046875,741.4047562098632,
,,-3032.386962890625,1597.1435804820976,
,,-3345.198486328125,229.92565390080648,
,,-2657.667236328125,711.4059634931125,
,,-2836.74169921875,1596.2273778576334,
,,-2030.465087890625,290.2238228795402,
,,-2852.7431640625,766.037391196996,
,,-1870.120361328125,188.33833110940216,
,,-2905.056884765625,1417.9669749552882,
,,-3277.458984375,1409.2816936627282,
,,-2657.800537109375,690.2163571367034,
,,-2725.917236328125,1201.7564788384955,
,,-2162.155517578125,196.72274911678795,
,,-3556.371826171875,1426.4706726606944,
,,-1592.9022216796875,124.48412304376234,
,,-2642.865234375,392.76968178161627,
,,-1528.8804931640625,460.3604231476535,
,,-2712.283935546875,1248.6045848833858,
,,-1278.0428466796875,0.36625222580838046,
,,-2723.4287109375,1119.2757028862213,
,,-2286.943359375,209.14570770927457,
,,-2140.54443359375,249.4524210554967,
,,-2579.892333984375,163.49813395933828,
,,-3461.05712890625,1281.0749562229353,
,,-2764.10546875,268.15121853478075,
,,-2904.137451171875,1368.4587601054714,
,,-2771.1826171875,109.55094658618232,
,,-2774.0361328125,322.2870659998782,
,,-3051.7890625,1000.2165331772437,
,,-2752.600830078125,629.7177605137122,
,,-2105.063720703125,876.5709279530477,
,,-3547.83056640625,1197.1722011921165,
,,-2457.626708984375,1878.969083992421,
,,-2432.90869140625,300.49605021983496,
,,-2558.393310546875,518.9086870825915,
,,-2312.175537109375,292.74122247386845,
,,-2623.1064453125,694.2090346136542,
,,-2146.265869140625,318.69232980985356,
,,-2134.02978515625,160.65058554368372,
,,-2769.82080078125,429.8631943967349,
,,-3024.9873046875,2488.0573610954043,
,,-3152.96142578125,536.5216674085196,
,,-2754.615234375,533.2672166522182,
,,-3570.086669921875,1085.655052279635,
,,-2918.049560546875,1204.3538005749845,
,,-2832.897216796875,469.4234638087157,
,,-3620.859130859375,1087.3212678382215,
,,-1569.7186279296875,166.34575743019397,
,,-2317.063232421875,164.49058080339438,
,,-2627.0654296875,697.9603397009523,
,,-2767.670166015625,1660.4418435545706,
,,-3801.906005859375,1246.0996774741661,
,,-2750.416748046875,263.89702853347444,
,,-2606.66015625,398.8698336392609,
,,-2379.55126953125,430.06127198192087,
,,-1955.8284912109375,681.8210709547245,
,,-2190.48974609375,191.407134309706,
,,-1846.8834228515625,185.85298088546216,
,,-1420.9384765625,358.96672158929897,
,,-1958.5745849609375,217.02762050153962,
,,-2060.166748046875,717.5531492997947,
,,-2405.444580078125,1968.2981823481505,
,,-1660.7181396484375,62.26825448156648,
,,-2309.614990234375,447.38613536455375,
,,-1887.82763671875,581.7542622531064,
,,174.60623168945312,17.484701095260576,
,,-2682.6611328125,515.6000233437012,
,,-1920.07568359375,994.2831476355616,
,,-2259.45166015625,548.284048935109,
,,-2398.723876953125,1355.1022705368932,
,,-2388.585693359375,616.7492855016833,
,,-3006.17724609375,896.6097735694112,
,,-2791.445556640625,414.7796630419362,
,,-1844.2271728515625,253.10081778408264,
,,-2303.61083984375,466.22734437380586,
,,-2700.177734375,247.4036184454713,
,,-2877.66455078125,977.9532201698372,
,,-2819.279541015625,1276.4739449958463,
,,-2405.112548828125,500.496566403991,
,,-1272.357177734375,226.39263592062667,
,,-1472.4129638671875,561.2680862353326,
,,-2218.2578125,158.81371660819588,
,,-1695.9923095703125,886.5384050479216,
,,-2700.277587890625,1154.2692558256408,
,,-2006.0643310546875,533.5707103290893,
,,-1813.00048828125,425.14608903250434,
,,-2448.681640625,778.9082371359865,
,,-1854.4090576171875,250.5992282632431,
,,-2120.262451171875,356.8931723765022,
,,-2142.2392578125,514.8800061391076,
,,-2817.3134765625,334.26548047740306,
,,-2404.595458984375,610.928707523851,
,,-1762.266845703125,481.186298676297,
,,-1900.9478759765625,122.79723081029893,
,,-2933.876220703125,771.7818047067803,
,,-1615.691162109375,317.52777290169445,
,,-1806.9725341796875,788.2622355159717,
,,-2896.493896484375,805.6421606646204,
,,-3163.812255859375,739.1921989341431,
,,-1943.906982421875,322.3954170207026,
,,-2289.069091796875,1209.4111612758556,
,,-1728.1544189453125,598.6289405437493,
,,-2245.69482421875,350.63683403579194,
,,-2493.77294921875,857.8591921933537,
,,-3043.87451171875,425.6903803469463,
,,-2955.274658203125,686.108643332047,
,,-3200.507080078125,1346.6494853530887,
,,-2101.394775390625,1653.9754768559974,
,,-2751.775146484375,392.25248567398114,
,,-2779.483642578125,426.636481579255,
,,-2577.1015625,885.6199174416267,
,,-2118.235107421875,462.629301814571,
,,-2645.802001953125,167.51176872607408,
,,-2799.444091796875,570.5370622593797,
,,-2185.908203125,1533.7225346450323,
,,-932.1871337890625,90.42138830636178,
,,-1243.278076171875,173.9173000303686,
,,-1661.931884765625,2330.1450875033797,
,,-2847.776123046875,1242.2819517573344,
,,-2457.015869140625,90.72973726817767,
,,-2567.2724609375,550.094894046403,
,,-3011.04296875,2885.7667511773416,
,,-2655.906494140625,311.10132925187384,
,,-3523.9521484375,1094.3863100069743,
,,-2634.807373046875,1032.7393685387779,
,,-3088.5078125,983.6304916369244,
,,-2102.11572265625,277.90080083688895,
,,-2384.0546875,392.78649245348254,
,,-2110.818115234375,739.9702182595329,
,,-2502.2880859375,556.7251354684179,
,,-2888.58544921875,2195.576309062577,
,,-3015.6923828125,1655.1026273976659,
,,-2652.143798828125,303.43955966309454,
,,-1970.609130859375,656.1462232209849,
,,-2658.69580078125,728.6721539822752,
,,-1821.9556884765625,946.3230700175487,
,,-2553.146240234375,730.8195110878421,
,,-2287.26123046875,2210.3023812432866,
,,-2280.10107421875,658.192670600181,
,,-3028.95654296875,1667.4833915283302,
,,-2817.878662109375,2101.9112760898543,
,,-3552.228515625,2768.244725331508,
,,-3212.595458984375,907.5878185929332,
,,-2304.96826171875,1506.443065817221,
,,-1926.2303466796875,509.8229214599983,
,,-1220.5556640625,174.0754870976146,
,,-2871.911376953125,1039.1399877356175,
,,-1258.3101806640625,75.28874356376933,
,,123.34782409667969,0.8296267549109995,
,,-3293.323486328125,259.015793291456,
,,-2372.328857421875,419.7278861404769,
,,-1823.2552490234375,935.5531247825639,
,,-803.1423950195312,218.24044770744638,
,,-1902.4937744140625,706.8951111215088,
,,-2527.470947265625,1331.6089085575527,
,,-484.9111328125,2.116279991033779,
,,-2276.8046875,1069.0062239401982,
,,-1927.3233642578125,1030.3355497546963,
,,-2375.33935546875,286.7261357302251,
,,-2646.475830078125,217.89818181200178,
,,-3099.802490234375,34.417089990306266,
,,-2681.337890625,1032.9124943194888,
,,-2903.1689453125,370.9053068315308,
,,-2422.907958984375,180.96041704597758,
,,-2314.361572265625,220.27775326824548,
,,-3347.60888671875,2070.288646369616,
,,-2842.833984375,406.7412634281518,
,,-2745.206298828125,2047.6944540722545,
,,-2713.85400390625,325.92043266873804,
,,-2578.528076171875,967.5834893617442,
,,-3334.07666015625,1813.3987926640045,
,,-1874.0697021484375,220.94988831745917,
,,-2385.446044921875,921.174304452973,
,,-3678.06787109375,960.8608419018485,
,,-1990.5736083984375,157.66158332150843,
,,-2232.71923828125,2302.4012939676904,
,,-1760.0560302734375,1003.20994735013,
,,-1630.5513916015625,143.24500112391263,
,,-2217.63134765625,16.7407177537506,
,,-3349.18115234375,653.7883527773838,
,,-2464.997802734375,149.2669580580258,
,,-2229.375,235.95621207569224,
,,-1812.32763671875,165.40497550073204,
,,-2038.152587890625,569.7761838304656,
,,-3043.762451171875,748.5913658431504,
,,-2788.29931640625,714.689556216548,
,,-2911.962890625,493.3633314399788,
,,-2947.142333984375,1048.3997580825028,
,,-2805.569580078125,927.8460086256634,
,,-2421.703369140625,685.7774767636395,
,,-2929.47412109375,900.4758233229768,
,,-2257.8486328125,272.4025237804099,
,,-1380.3602294921875,243.67528407350468,
,,-1801.215576171875,672.0082180302159,
,,-2579.353759765625,538.9243625271622,
,,-1286.0582275390625,353.43646781680945,
,,-2532.439453125,778.7910858943526,
,,-2564.192626953125,987.6607382553798,
,,-3064.8408203125,2763.8263126989873,
,,-3315.17919921875,736.6007078083824,
,,-2715.184326171875,959.242402287571,
,,-2493.27734375,2496.66233152978,
,,-1626.9080810546875,262.13548408512276,
,,-2342.36572265625,731.5667301099868,
,,-2750.922119140625,1651.4085922457443,
,,-2987.304931640625,2810.8625309460663,
,,-3283.6298828125,907.9821082812996,
,,-2627.509033203125,1401.9066329651641,
,,-3033.50634765625,2096.9518280269835,
,,-1322.6982421875,89.7304539479914,
,,-2100.67333984375,101.77798728776386,
,,-2871.68310546875,2003.326042020727,
,,-1421.115478515625,152.32735695543437,
,,-2211.142578125,311.481202671582,
,,-1174.498779296875,473.6781704214943,
,,-2076.022216796875,333.561000401969,
,,-1775.257568359375,111.05981309071525,
,,-2229.7138671875,1587.3738952346168,
,,-2006.5582275390625,871.8704356021303,
,,-1121.9609375,232.29668163541214,
,,-3414.991943359375,382.8596042335155,
,,-3014.09228515625,634.039296397018,
,,-2798.1005859375,619.5000894850396,
,,-2784.770263671875,1092.6883643929073,
,,-3422.016357421875,1234.970893015029,
,,-3154.8115234375,276.0023884000909,
,,-2547.06982421875,1395.495028831608,
,,-2128.516357421875,206.63347746406356,
,,-3300.134033203125,955.8804156802008,
,,-4305.962890625,123.51591214270988,
,,-1874.025634765625,544.938365295696,
,,-3149.6630859375,171.2578478699239,
,,-2938.96533203125,315.96105975084834,
,,-2830.5283203125,374.2198607659251,
,,-3241.080810546875,861.2544890009947,
,,-3008.537353515625,1580.4021448772328,
,,-2970.453369140625,304.44282722285783,
,,-2759.17236328125,384.10955705882077,
,,-1798.2630615234375,133.2310684743632,
,,-2535.484130859375,78.97406734990928,
,,-2055.3720703125,227.2566075906499,
,,-1345.2330322265625,884.9286455356589,
,,-2468.77197265625,342.6931483686276,
,,-2559.324951171875,2333.6264405249112,
,,-2991.1904296875,930.3809267085869,
,,-3092.861328125,1058.7835199234667,
,,-2474.498291015625,297.2102558284709,
,,-3666.600830078125,439.75249170476366,
,,-3583.509033203125,956.9176807284323,
,,-3160.530029296875,591.833218230785,
,,-4199.15234375,1227.3736585781062,
,,-2869.77197265625,492.28916552411044,
,,-4056.319580078125,1219.5298940639937,
,,-3165.6123046875,1724.8291462992665,
,,-3235.336669921875,482.3240093646515,
,,-4164.13720703125,1003.8832760352338,
,,-3230.760986328125,765.8545991003211,
,,-3443.36376953125,599.3166134601954,
,,-3427.76123046875,417.37842406988085,
,,-3025.01416015625,579.4688346391673,
,,-2884.578857421875,743.182949317536,
,,-2332.370361328125,418.94273859753156,
,,-3506.659912109375,576.3696123038587,
,,-2851.056884765625,2568.012769943866,
,,-2731.13720703125,718.9947416354817,
,,-3032.89599609375,469.56405904326004,
,,-2177.956298828125,318.7255303769872,
,,-2473.14697265625,383.51439533846667,
,,-3003.6142578125,1241.3636190992192,
,,-3046.947021484375,439.3358339699859,
,,-2716.779541015625,414.2071773933287,
,,-3477.056640625,296.3027921642655,
,,-4124.3154296875,1005.1017212205738,
,,-3328.793212890625,162.12988947434394,
,,-3351.63037109375,703.2283579327162,
,,-2106.813720703125,786.9183796617748,
,,-3670.689453125,323.5828332008963,
,,-2932.0263671875,43.67618869975548,
,,-3691.87255859375,609.2547838446518,
,,-3451.77490234375,1554.8892245673771,
,,-2396.11474609375,254.5012287734403,
,,-3356.4716796875,1940.8950681954504,
,,-3696.185791015625,1456.3279098693329,
,,-3130.306884765625,507.60135007605857,
,,-3782.395751953125,2266.42978708604,
,,-3012.419677734375,571.1169216056905,
,,-3272.9833984375,364.83370804267054,
,,-3365.314453125,729.7566619403565,
,,-3284.302734375,2122.5893131398916,
,,-3784.546630859375,2862.978871951655,
,,-3528.5966796875,2173.3523217341526,
,,-3700.286865234375,446.22165433013606,
,,-4240.005859375,550.4816434462522,
,,-4380.2041015625,935.8448167114225,
,,-3577.23193359375,435.65303169289876,
,,-2348.35498046875,183.57690049631594,
,,-3065.637451171875,170.16441066731016,
,,-3052.902587890625,337.1650107979714,
,,-2069.300048828125,105.84467166702994,
,,-3584.665283203125,2893.3364250973164,
,,-3743.238525390625,1150.2245465962258,
,,-2331.015869140625,120.09487918334419,
,,-4023.28857421875,1364.7116328657603,
,,-3442.0419921875,452.4437823357857,
,,-3837.054931640625,888.165099319099,
,,-2614.394775390625,272.7347176558843,
,,-2211.2294921875,79.65613019376265,
,,-3406.333984375,810.0762369635556,
,,-3526.139892578125,1452.999042034786,
,,-2780.228271484375,468.28894646698234,
,,-3208.932861328125,915.1002188413742,
,,-3147.80908203125,389.06836228123416,
,,-3330.4638671875,1013.6461733932356,
,,-3663.25,770.6554094788771,
,,-2738.128173828125,252.74369853772475,
,,-3757.012451171875,655.8300300874914,
,,-3969.724609375,461.16562807181396,
,,-3217.5576171875,871.6465449365099,
,,-4032.92919921875,1944.5311457757923,
,,-3877.541259765625,896.7186324676052,
,,-3590.2099609375,1599.9637692235142,
,,-3286.438232421875,367.96042378093165,
,,-3263.63232421875,715.4626669741858,
,,-2943.516357421875,1143.9863003573914,
,,-3682.075927734375,696.714282817383,
,,-3096.07666015625,171.34011213220253,
,,-4210.517578125,1398.4098976029054,
,,-3853.689453125,854.1838894082541,
,,-2845.161376953125,693.2070430786717,
,,-4063.404296875,979.9806196102815,
,,-2857.431640625,636.8815589060468,
,,-3641.96142578125,1132.86760694134,
,,-2987.747802734375,309.8360140476892,
,,-3658.381103515625,742.7009731204002,
,,-3670.1328125,2262.6995659980694,
,,-2931.87744140625,1148.4160616833515,
,,-2275.87890625,145.21823219418474,
,,-2802.701416015625,2565.8632755327217,
,,-2707.486083984375,432.27074383873503,
,,-3771.850830078125,633.4468948440615,
,,-3036.286865234375,775.2152129918896,
,,-3429.6767578125,901.4964509251269,
,,-2708.885986328125,866.1412321200805,
,,-3441.398681640625,262.898182676322,
,,-4607.9970703125,1561.6290904529415,
,,-4529.57421875,694.0156179289944,
,,-4161.85205078125,157.38752156756124,
,,-3807.257080078125,1616.6543527437707,
,,-3698.93408203125,856.5480324094748,
,,-2885.35546875,175.1044736950342,
,,-4350.4892578125,1675.9953841460801,
,,-4102.00927734375,1757.7974904264963,
,,-3611.735595703125,1918.2220467197487,
,,-3905.47119140625,1685.6599699631288,
,,-3449.250244140625,1306.381857146474,
,,-3729.656005859375,2590.749855043925,
,,-3054.87646484375,184.4417726613275,
,,-3257.24609375,986.8925060846886,
,,-3870.6220703125,523.3973890443131,
,,-2946.196044921875,1104.9862977401044,
,,-3176.333251953125,482.43916176274774,
,,-3089.2822265625,208.92965289610027,
,,-3299.109375,1004.5797291287012,
,,-3047.48974609375,389.6688783922239,
,,-3728.71240234375,637.2935980791019,
,,-3793.918212890625,397.711348153733,
,,-3832.99609375,1884.9988254523869,
,,-2716.225830078125,368.321116651567,
,,-2733.725341796875,283.1875016922337,
,,-4129.76904296875,1335.2184912516345,
,,-4197.86669921875,788.1013909133208,
,,-2612.07861328125,372.2435331990817,
,,-3608.0166015625,710.3409239290318,
,,-3162.555908203125,1019.8515811423337,
,,-3533.946533203125,1677.2354922445884,
,,-4138.80810546875,2036.30390255956,
,,-4175.99658203125,1205.1564139755442,
,,-3796.11572265625,722.4051201537044,
,,-3392.81298828125,457.90359765982555,
,,-3383.146484375,555.06069541946,
,,-3305.36474609375,388.9504038792342,
,,-3273.7734375,287.16194623994915,
,,-3981.73681640625,793.6785095818611,
,,-938.2925415039062,204.9328845070114,
,,-2891.438232421875,1365.448508695112,
,,-2900.324462890625,481.63691444026017,
,,-3252.400146484375,889.8887288022026,
,,-4450.53125,145.7656985288905,
,,-3170.059814453125,366.4791661006341,
,,-3204.575927734375,593.0498232953998,
,,-3448.767822265625,570.4437411654097,
,,-3687.055419921875,925.0283046697183,
,,-3228.412841796875,2309.805584622846,
,,-4422.47314453125,1273.1357965992618,
,,-3016.864990234375,2211.6253393171037,
,,-2283.507080078125,151.42551106464276,
,,-3158.4580078125,143.67056231785324,
,,-3102.599365234375,1466.7168130382179,
,,-3324.640380859375,1658.6245658706173,
,,-4800.61376953125,1248.9091875514841,
,,-3670.58642578125,810.2741317009917,
,,-4249.76708984375,742.7709411183862,
,,-3973.261962890625,252.44811581452427,
,,-3611.27392578125,1323.9432029958148,
,,-3311.9169921875,950.4401715390962,
,,-2816.671142578125,258.1727266294533,
,,-4324.01953125,809.2679119366683,
,,-3703.03759765625,1047.6237940409237,
,,-3095.702880859375,373.98535980618124,
,,-3572.49462890625,1050.1976378004697,
,,-4043.418212890625,1902.4375325619449,
,,-3446.171630859375,1077.9772929053734,
,,-4033.441162109375,1044.3706234775657,
,,-3594.44921875,1110.1166274912466,
,,-2661.487060546875,782.4155490721273,
,,-3498.204345703125,954.0860817195233,
,,-2643.79833984375,402.2998773015602,
,,-3689.095947265625,1266.0620106226054,
,,-3542.653076171875,907.7190630609209,
,,-3583.92138671875,1190.624260336775,
,,-4188.185546875,1421.1025947358094,
,,-2677.531494140625,377.2666868762791,
,,-3596.617919921875,1641.5811439388253,
,,-4145.0673828125,1546.4255068863372,
,,-3395.0283203125,320.98984975827375,
,,-4236.3701171875,527.7490689886138,
,,-3400.5888671875,787.9958975073775,
,,-3794.323974609375,619.4913009368304,
,,-3661.205078125,382.51666291328917,
,,-3583.132568359375,970.1755302548588,
,,-3305.71875,626.4325167068378,
,,-4254.52490234375,2861.8623426266854,
,,-3932.0380859375,542.5391482782819,
,,-3747.61865234375,1491.8039837738477,
,,-3708.690673828125,1261.0812927220265,
,,-3932.154541015625,1387.3337156667715,
,,-2933.452392578125,341.71352569186195,
,,-3833.947509765625,1470.3613567332386,
,,-3601.191650390625,1627.2559901640643,
,,-4396.95849609375,2930.5928443117245,
,,-2773.331787109375,289.7909350352071,
,,-3313.34375,376.43131312616754,
,,-3599.0126953125,1495.6572204579688,
,,-3257.84033203125,301.0326184142088,
,,-2484.40869140625,336.96333967639276,
,,-3376.103271484375,671.4954836979634,
,,-3153.23974609375,1697.272941896436,
,,-3534.24853515625,2297.5265779971264,
,,-3589.917236328125,882.1024868411463,
,,-3167.282470703125,1174.4738411250657,
,,-4031.05419921875,641.0359746431653,
,,-3130.62939453125,1623.4518156224199,
,,-3500.210205078125,219.0282564896205,
,,-3504.87451171875,1025.5713909624908,
,,-3612.906005859375,1853.656207229134,
,,-2526.98095703125,318.6495283251299,
,,-3647.6259765625,652.9895955095182,
,,-4035.361328125,498.99027908751316,
,,-4517.02783203125,2938.489104261362,
,,-3737.9541015625,879.6804006237485,
,,-3539.530517578125,499.276845469215,
,,-3107.400146484375,524.253774609967,
,,-3676.876953125,837.5391003479278,
,,-3693.923828125,1415.0930870727918,
,,-3792.150390625,558.0752590601248,
,,-3177.178955078125,669.7077469407656,
,,-3250.884033203125,1123.434293478167,
,,-3089.040771484375,402.7686011876678,
,,-3169.870849609375,355.44007853657183,
,,-3660.513671875,1073.768175390267,
,,-3303.66845703125,1700.214055926656,
,,-2900.565185546875,1704.053747546057,
,,-3418.025634765625,721.7688810357967,
,,-3079.252685546875,290.2304025947115,
,,-3305.476318359375,1204.164488715008,
,,-3513.033203125,517.8263858266503,
,,-3843.054931640625,794.0477246323766,
,,-3372.5537109375,491.32041711864315,
,,-2893.0517578125,2152.4732125915957,
,,-3920.951171875,2634.545991219601,
,,-3245.236083984375,822.8322822187391,
,,-2879.116943359375,427.26531021924336,
,,-3538.144287109375,950.4436074231025,
,,-2995.593994140625,365.3431242338156,
,,-4060.91943359375,1485.5872211053584,
,,-3361.2041015625,600.8090783675075,
,,-2626.552734375,430.56626428174917,
,,-4085.559326171875,720.8856663779238,
,,-2657.115234375,1499.737997230763,
,,-3198.4169921875,361.5548631106036,
,,-2807.0849609375,585.4193138512182,
,,-2784.56396484375,350.87570983461677,
,,-3340.51123046875,1646.3717960337622,
,,-3651.015625,1685.7306594875163,
,,-2720.663330078125,184.00370630484997,
,,-3551.616455078125,1385.139768013157,
,,-2983.671875,1057.4785812189316,
,,-3182.236572265625,1536.6816420432222,
,,-3173.207763671875,220.29319880531443,
,,-3826.90234375,2667.577441408909,
,,-2760.9375,466.2747104821867,
,,-3180.21142578125,1204.6384484227624,
,,-3340.44580078125,348.719680811659,
,,-4052.11376953125,1830.3665379691017,
,,-3644.42626953125,702.5217658486359,
,,-2995.51953125,504.2593059789228,
,,-3415.736572265625,896.4559259990323,
,,-3263.685302734375,303.34542199526663,
,,-4076.401123046875,131.14893411624473,
,,-3436.42626953125,1637.4871297491004,
,,-2983.77783203125,347.61173110126435,
,,-2986.045654296875,893.9737735862816,
,,-2896.156005859375,963.3276570023274,
,,-3138.28857421875,1315.020221514077,
,,-2718.961669921875,505.71995102887985,
,,-3122.262451171875,695.5817195433409,
,,-4513.99560546875,1418.0393147612817,
,,-3881.62158203125,1732.847367905323,
,,-2345.1181640625,251.84097502567965,
,,-3524.1162109375,1645.2459104652328,
,,-2584.417724609375,381.9038823468181,
,,-3612.6943359375,438.2499399030352,
,,-3132.6328125,1196.2532642344604,
,,-3036.26171875,1192.2174569415247,
,,-3354.919189453125,507.4431759126105,
,,-3341.70263671875,774.3780989433724,
,,-3406.305419921875,3478.908765549386,
,,-2659.1279296875,338.5556324253009,
,,-3556.671875,2786.601054739422,
,,-3337.443603515625,1514.5213188911357,
,,-3254.933349609375,1202.021739333149,
,,-3151.46142578125,173.23258261983938,
,,-3919.2978515625,1209.1442624878184,
,,-2618.970458984375,333.46622758684725,
,,-2155.907958984375,1081.6634221070321,
,,-2553.644287109375,1211.0091044745047,
,,-2921.886962890625,1717.0218857856685,
,,-3269.71923828125,2684.0536028731885,
,,-2519.67236328125,577.2376646176372,
,,-1862.337890625,211.86089419020485,
,,-2623.538818359375,1592.9262062243524,
,,-2947.65869140625,1840.3214814754738,
,,-2894.499755859375,513.354028519494,
,,-3166.93310546875,359.68660327676685,
,,-3148.099609375,871.6039956615726,
,,-2345.964111328125,1531.2799173073927,
,,-3129.275146484375,2961.826612558351,
,,-2669.9072265625,187.74296637384415,
,,-2787.85888671875,532.32930422548,
,,-2758.767578125,781.118744065967,
,,-3051.8193359375,1177.7943078903522,
,,-2993.56591796875,289.54865097795926,
,,-3128.314453125,821.5050423618343,
,,-2969.814208984375,1188.6583394888457,
,,-2470.2060546875,877.5484327107404,
,,-2791.05029296875,1984.4709794280109,
,,-2053.420654296875,548.8429378030844,
,,-2578.348876953125,1051.5687292706452,
,,-3066.765869140625,683.2722241501931,
,,-2456.470947265625,1446.2820380785156,
,,-2022.9052734375,494.9157372632657,
,,-2862.72900390625,2128.546529610285,
,,-1870.5980224609375,274.36252110966365,
,,-2361.199462890625,1533.675617187156,
,,-1817.54052734375,109.85762511702767,
,,-2763.945556640625,2117.1075030368147,
,,-1029.37255859375,230.53920823658387,
,,-1829.91552734375,162.5463437704447,
,,-2407.467529296875,839.6742844773307,
,,-2971.564208984375,193.30952621904854,
,,-2838.20751953125,1370.2021042690512,
,,-2458.100830078125,1750.3219821881564,
,,-1400.6605224609375,2032.4002618492482,
,,-2184.074462890625,1096.6030169231703,
,,-2478.430419921875,571.6091230628748,
,,-1914.216552734375,261.5890438953962,
,,-2886.9970703125,369.5885268835051,
,,-3003.17236328125,1161.856593638484,
,,-2469.6279296875,1990.654123015578,
,,-1930.9171142578125,185.7821649528355,
,,-2570.68896484375,446.5584155368589,
,,-2718.630126953125,1182.1242732310466,
,,-2293.612060546875,686.6726870664334,
,,-2845.45263671875,1743.1675174903978,
,,-2615.94775390625,2078.1190357940477,
,,-1644.44677734375,908.3867511080655,
,,-1574.9154052734375,2620.6922906188397,
,,-2432.140625,1424.2256570719264,
,,-2395.676513671875,242.73586314977354,
,,-2179.99658203125,501.4846300631517,
,,-1940.9228515625,989.7953349947809,
,,-2623.981201171875,1124.701894490735,
,,-3142.483154296875,685.955518125851,
,,-3290.726318359375,1982.836285244182,
,,-1845.10498046875,286.6510910728461,
,,-2133.705810546875,1137.24915262475,
,,-2209.64013671875,573.3450510398422,
,,-2217.8232421875,230.80210726670754,
,,-2869.977294921875,496.14055661186404,
,,-2444.40283203125,1195.2772782385637,
,,-2451.4189453125,88.85205563196061,
,,-2612.2587890625,346.7746283844624,
,,-3352.22607421875,758.9850764302674,
,,-2762.9560546875,631.3016502339818,
,,-3093.108642578125,936.610807519495,
,,-2559.048583984375,807.579002397112,
,,-3223.447265625,1067.3188741645793,
,,-3144.757568359375,556.8204601348391,
,,-3187.678466796875,511.062250718085,
,,-3388.790771484375,1943.4738116375831,
,,-2987.833984375,535.8498885517951,
,,-3921.270263671875,2248.023114327435,
,,-3107.942626953125,1894.0112767557034,
,,-2807.16162109375,451.5947464493886,
,,-3703.80810546875,1084.8674781396935,
,,-2220.6552734375,243.36977035571036,
,,-2522.060546875,1580.8791381405417,
,,-2581.452880859375,2038.4273639540306,
,,-2475.4443359375,438.97212692185843,
,,-2753.993896484375,962.2731637024842,
,,-2373.559326171875,1526.285489572162,
,,-2649.853515625,534.1347977701444,
,,-2798.370849609375,1186.4955386822087,
,,-2812.5,1208.810667818637,
,,-1805.40234375,206.3718553006346,
,,-2889.80126953125,286.54249238881613,
,,-2729.07666015625,899.7155126986422,
,,-2841.841064453125,644.9182782764628,
,,-2512.98876953125,691.6811443536592,
,,-2308.236572265625,1285.6531247513208,
,,-1814.116455078125,695.8346997117242,
,,-2898.5224609375,323.4947446787934,
,,-2575.254638671875,456.5714129692594,
,,-1959.938232421875,698.9905339548873,
,,-2393.337646484375,337.7416192378642,
,,-2812.9326171875,920.4337181117191,
,,-2417.066162109375,684.0775760463293,
,,-2638.640625,954.6369903795114,
,,-2732.784423828125,700.1379127582481,
,,-2434.8017578125,228.51779647997768,
,,-2414.06982421875,351.80156802802156,
,,-2516.58740234375,871.22191631704,
,,-3183.181640625,337.91287214121627,
,,-3415.332275390625,1534.056184826482,
,,-2049.974609375,232.0641213897906,
,,-3415.39501953125,1687.97945113567,
,,-2613.380126953125,343.61238222950607,
,,-2708.9541015625,1393.8250736623324,
,,-3360.04150390625,3006.2674992894385,
,,-2981.4140625,1194.04675395637,
,,-2125.306640625,224.72410037905152,
,,-2774.358154296875,605.5780331711512,
,,-2474.506103515625,382.69533440829355,
,,-2594.634521484375,1128.2411194883093,
,,-3125.456787109375,1095.1282517811821,
,,-3281.42138671875,1308.9409317480845,
,,-2814.47607421875,477.46525769484214,
,,-3123.296875,490.5450586899299,
,,-2775.000244140625,791.8713691854468,
,,-2890.291015625,209.66502325026562,
,,-2525.6982421875,86.91226852579805,
,,-3067.75830078125,1390.6242644935778,
,,-3314.705322265625,913.6705481873909,
,,-3056.613525390625,2671.1372012663137,
,,-2522.540771484375,1327.9161345182242,
,,-2612.255615234375,1058.9559905605597,
,,-2461.25439453125,632.8966030038957,
,,-1398.712646484375,186.31337964412563,
,,-2941.29638671875,299.8027915249802,
,,-2600.714599609375,1021.6709468896195,
,,-3116.39013671875,2119.5528680775974,
,,-3496.5107421875,1121.7167018862285,
,,-3000.245849609375,996.3123203669753,
,,-1992.876953125,199.9587514621174,
,,-2904.852783203125,1517.130658388729,
,,-1831.517822265625,997.8615626657295,
,,-2411.292236328125,272.26498159803884,
,,-2968.68017578125,821.8887018291178,
,,-2227.850830078125,285.41071943429404,
,,-2739.50439453125,1005.7414716311328,
,,-3252.976318359375,928.6661957250526,
,,-3601.896484375,1459.8574517728819,
,,-3149.599365234375,1518.493968012226,
,,-2829.659912109375,693.0362992475697,
,,-1771.616455078125,209.35658279740272,
,,-3153.13623046875,840.8930933491395,
,,-2987.690185546875,1707.2755394454725,
,,-2393.677734375,1192.850029209555,
,,-2730.065185546875,812.9168337821,
,,-2242.190673828125,1253.4254509438138,
,,-2811.39599609375,1208.4281156350776,
,,-2418.83984375,707.5964682419674,
,,-3069.549072265625,2830.629471721959,
,,-2852.28857421875,1467.834994294726,
,,-1983.676513671875,282.82787932901505,
,,-2336.05908203125,762.7296361752092,
,,-2644.21533203125,264.99054753195526,
,,-2037.6959228515625,409.46566436372166,
,,-2477.786376953125,60.39084448775511,
,,-3388.095947265625,517.6726543248774,
,,-3482.983642578125,421.90313507494,
,,-2437.658203125,111.46495434519866,
,,-3068.187744140625,1024.090093960157,
,,-2833.8310546875,615.7952278177504,
,,-2476.92041015625,232.04739129282314,
,,-3205.57763671875,1531.854599154636,
,,-2769.59375,193.13789355479,
,,-2777.724365234375,1346.2239460578237,
,,-3125.7470703125,736.6336638636215,
,,-3562.583251953125,1752.074850922561,
,,-2690.81591796875,469.66376867339727,
,,-1701.338134765625,143.77909275909542,
,,-2355.626953125,291.7427144713138,
,,-2417.17236328125,1405.675615538822,
,,-2933.48779296875,630.2721307441194,
,,-2285.21142578125,1022.2317624197445,
,,-2544.984130859375,303.68474284338384,
,,-1893.6275634765625,237.7583792611618,
,,-1699.124755859375,2393.99525266206,
,,-3185.497314453125,1191.9161753218777,
,,-3023.447998046875,1572.2820020476963,
,,-2496.6494140625,271.8198777219986,
,,-2766.53173828125,3241.3427280876463,
,,-3027.54150390625,1033.8744516197605,
,,-2654.9853515625,761.4514587599508,
,,-2415.156005859375,274.5618781652694,
,,-2537.434814453125,249.9982706849479,
,,-2231.39453125,2055.0576449413174,
,,-2424.7099609375,751.2777258817501,
,,-2153.393310546875,899.3116120173636,
,,-2644.174560546875,3067.035944782952,
,,-2442.1982421875,1466.9197696123413,
,,-2370.520751953125,373.650828547151,
,,-2566.729248046875,1259.5581614580008,
,,-2722.416748046875,1017.8506759334518,
,,-2201.90380859375,1100.608296780845,
,,-2385.4169921875,1920.9803037567203,
,,-2754.37353515625,1307.2129700551814,
,,-1903.6405029296875,250.39626882687003,
,,-2677.809814453125,1005.8871489368285,
,,-2986.26220703125,980.0072884443862,
,,-1999.4779052734375,468.8064902596477,
,,-3173.393310546875,1638.8866191665265,
,,-2013.8388671875,1763.0575234867563,
,,-2876.882568359375,1060.335034978624,
,,-2821.89501953125,228.2409036356006,
,,-3629.69384765625,286.72427132694065,
,,-2459.05322265625,760.1990919511716,
,,-2412.27001953125,301.51076863437703,
,,-2393.66455078125,383.0219679864209,
,,-3432.3857421875,1863.8408592283454,
,,-3131.135498046875,191.15018391207747,
,,-3141.66357421875,547.7877576477775,
,,-3532.3388671875,1534.0024910752054,
,,-2671.260498046875,113.66479082198074,
,,-2740.1474609375,86.86498577488001,
,,-2724.484375,1176.3020001753457,
,,-3086.564697265625,182.14641452156775,
,,-2689.378662109375,1286.7396078397346,
,,-3124.211181640625,702.7338285410176,
,,-3538.7392578125,878.088399418261,
,,-2992.122802734375,275.5530328832598,
,,-3456.923583984375,396.658110190112,
,,-2214.2646484375,340.30318217584613,
,,-2430.3984375,92.4418593000836,
,,-3288.809326171875,1253.311958519193,
,,-2597.760009765625,708.8540566009327,
,,-1635.1240234375,71.1150817964576,
,,-3323.468994140625,671.3901791475027,
,,-3106.360107421875,3396.127402962713,
,,-3420.4462890625,256.7137939437125,
,,-2510.847412109375,3239.6919790121747,
,,-2857.85009765625,1021.8028097949057,
,,-2602.88525390625,221.21945892912632,
,,-2248.05859375,2207.3426882226945,
,,-3058.47021484375,776.2212940049287,
,,-2322.7099609375,86.66692608076067,
,,-2878.138671875,780.4323993030805,
,,-3318.762939453125,795.2318255952177,
,,-2637.541015625,2.992929105522261,
,,-3228.074462890625,1360.0020859125289,
,,-2759.4599609375,339.8816778697036,
,,-2675.165771484375,386.8390345662753,
,,-2283.180419921875,231.9953146240508,
,,-3008.13671875,2000.3844964440896,
,,-3281.193115234375,544.1926492384897,
,,-2739.743408203125,112.22395414352053,
,,-2478.84619140625,228.6599860149803,
,,-2687.0,1022.2718739852905,
,,-2365.293212890625,2907.20406776781,
,,-2818.995361328125,1424.1563989703438,
,,-2981.552001953125,477.0839469509329,
,,-2913.041015625,1235.715130303403,
,,-3869.9912109375,232.28862569294307,
,,-2713.412353515625,868.4527604081438,
,,-3124.69189453125,1945.5475552175112,
,,-3296.18359375,2064.390906663562,
,,-2777.00927734375,2930.750987309537,
,,-1997.763427734375,68.27480700062239,
,,-3054.1943359375,771.1010894908972,
,,-1875.70556640625,319.8993286144741,
,,-2689.518798828125,2690.5162056629597,
,,-2650.72314453125,712.4171002799501,
,,-3491.893798828125,2294.8696786737078,
,,-663.627685546875,4.393784541924105e-05,
,,-2530.569091796875,640.696843333285,
,,-2710.835205078125,159.9776201593263,
,,-1851.8760986328125,63.06123827081522,
,,-2267.906982421875,2080.663395880511,
,,-2762.07373046875,203.9151229866963,
,,-3065.376953125,1916.7042617620275,
,,-2786.43994140625,56.9520723019843,
,,-3039.986083984375,2779.109764098339,
,,-2746.317138671875,919.2353734971477,
,,-2447.692138671875,43.89908084191226,
,,-2134.913330078125,627.2131532588368,
,,-2101.065185546875,78.60114422054271,
,,-1888.7379150390625,0.42893067421726133,
,,-2577.6552734375,771.5015663438221,
,,-2808.65380859375,214.698255329677,
,,-3361.668212890625,548.6122374377463,
,,-2855.183349609375,412.34207266432975,
,,-2910.3681640625,1058.1556398000814,
,,-2233.630859375,421.2326251483451,
,,-2623.862060546875,507.4897723176428,
,,-2916.66650390625,945.194431637685,
,,-2398.41845703125,294.1091186977054,
,,-1930.3865966796875,594.2270018892045,
,,-2716.989990234375,1193.8845569659875,
,,-3898.03369140625,2498.8486378269477,
,,-3319.306640625,2363.779144268752,
,,-3843.8203125,1324.3298113231533,
,,-2443.036376953125,240.89630270235517,
,,-2143.02392578125,661.9318231241682,
,,-1626.373291015625,14.321368053747552,
,,-1799.904052734375,23.447472071783316,
,,-2274.80029296875,822.1436771544106,
,,-2528.647216796875,583.5446014102517,
,,-2008.8154296875,792.5057030723715,
,,-2891.73828125,297.01720314044263,
,,-3455.208984375,2225.918433799944,
,,-2749.861572265625,58.8777485498408,
,,-2444.863037109375,2563.5513316396114,
,,-3020.958740234375,2064.8759154394465,
,,-2675.779296875,2692.607915667229,
,,-3532.269287109375,196.6714800040889,
,,-2754.298583984375,328.36626575605885,
,,-3287.843505859375,1565.8821107499546,
,,-3640.800537109375,1117.5272207664032,
,,-2676.196044921875,308.83828360654263,
,,-2847.463623046875,138.91923505889378,
,,-2491.039306640625,1793.562418249384,
,,-2754.712890625,249.28801343963937,
,,-3383.190185546875,1949.368655961986,
,,-3354.7001953125,176.5054400886075,
,,-3241.34326171875,980.6446863172175,
,,-1794.332763671875,177.22171781339853,
,,-2909.721435546875,804.897217372621,
,,-2140.134521484375,378.1178370405732,
,,-3074.458740234375,1530.227424968763,
,,-3762.4755859375,268.5914077814588,
,,-2822.402587890625,0.016764520213628314,
,,-3276.097900390625,118.52547570984626,
,,-2381.994140625,1012.8669868969082,
,,-2126.80908203125,744.037317668854,
,,-3388.787841796875,37.098801515003736,
,,-2915.381591796875,968.2023362985003,
,,-2043.48193359375,351.2463248069407,
,,-1846.770751953125,6.673623661409216,
,,-3135.723388671875,172.7067241296075,
,,-3091.098876953125,1370.0858767413874,
,,-2927.4189453125,1528.0495328906331,
,,-2335.75537109375,1379.8036690058652,
,,-2704.396240234375,2339.0114366602493,
,,-2962.96435546875,376.47996189976556,
,,-2959.914794921875,272.6188483905793,
,,-2441.34033203125,1421.7554036394306,
,,-2993.4697265625,854.1632868867682,
,,-2995.913330078125,2030.9661235581034,
,,-1862.138671875,0.10393320709693324,
,,-2611.430419921875,251.1231447078781,
,,-2631.395751953125,177.0000621242532,
,,-2857.538330078125,1519.3125100570026,
,,-2545.870361328125,1182.2965888036742,
,,-3047.97021484375,405.19800759495877,
,,-2997.951904296875,10.723991566199793,
,,-2606.955322265625,1803.7715162529585,
,,-2910.3544921875,1206.628752536984,
,,-3440.093505859375,245.162354969325,
,,-2485.762451171875,1113.8645857360161,
,,-3048.572509765625,365.9457372941511,
,,-3471.579345703125,447.52089436706797,
,,-3063.947998046875,911.2253737487756,
,,-3506.1982421875,1129.617916617016,
,,-2920.9794921875,1643.9546554018589,
,,-3504.531982421875,1045.0430217504495,
,,-2469.36279296875,165.1196157005747,
,,-3303.98974609375,1194.2782426082542,
,,-3287.37451171875,283.9020407567599,
,,-3534.181884765625,332.1178285573799,
,,-3777.61083984375,949.9152497641705,
,,-3754.18994140625,1250.0752392767677,
,,-3130.424560546875,818.4098697809079,
,,-2930.11962890625,641.3848915128087,
,,-3031.20751953125,3645.7505439998185,
,,-2665.68896484375,434.8225986046683,
,,-1789.5074462890625,174.0667843791372,
,,-2799.17822265625,366.8334410305589,
,,-3684.831298828125,1059.0456289929757,
,,-3197.498779296875,812.4247804986228,
,,-3431.241455078125,1102.7078619304516,
,,-3277.46240234375,1918.6867385578907,
,,-3776.9599609375,1538.5892722008575,
,,-2887.088134765625,475.37191325283936,
,,-3947.9306640625,1156.658469517129,
,,-3268.376953125,755.6052041714348,
,,-3465.813232421875,635.2785942415833,
,,-2696.554931640625,249.14557402742923,
,,-3009.063232421875,175.74039506051997,
,,-3002.167236328125,667.1182026000508,
,,-1709.0382080078125,1602.391607325751,
,,-2742.376708984375,382.01619992559563,
,,-2309.267578125,1528.1062315262761,
,,-2691.598388671875,353.8228037652271,
,,-2458.134765625,498.5202518668176,
,,-2292.08837890625,557.8042738253971,
,,-2601.009765625,361.00853583630897,
,,-3694.86474609375,548.0767117168568,
,,-2519.421630859375,15.376781162088774,
,,-2516.154296875,267.3059957204489,
,,-3855.0380859375,2003.6191321422982,
,,-4024.477294921875,252.054604006109,
,,-3285.602294921875,308.12241078692443,
,,-3868.080322265625,2232.2588589767197,
,,-2969.028076171875,229.9072417917465,
,,-3179.2138671875,1085.5641237500076,
,,-2773.270263671875,182.84913066783514,
,,-3254.542236328125,902.3360444422374,
,,-3007.04638671875,328.096518863614,
,,-3565.6220703125,313.80933744061963,
,,-3109.85595703125,1617.6918353118417,
,,-3830.155517578125,3274.32659271375,
,,-3438.528076171875,1020.7713237668856,
,,-3518.400146484375,648.440215291999,
,,-3637.10546875,1013.7205934318076,
,,-2673.6494140625,518.62466150788,
,,-3694.765869140625,617.2159277059839,
,,-2927.953369140625,1330.0615409951934,
,,-3574.80322265625,1598.3078738528936,
,,-3595.96240234375,2517.6347380920724,
,,-3088.566650390625,471.05400931135983,
,,-2637.306396484375,307.38273975201287,
,,-3127.69384765625,1162.9898402757294,
,,-2504.581787109375,353.7907947673913,
,,-3291.99560546875,213.24990993484678,
,,-3366.01953125,332.7233460538562,
,,-2754.25927734375,1141.234890436386,
,,-2988.5185546875,328.9896200821358,
,,-2932.196533203125,290.051472872983,
,,-2690.0029296875,235.22664773149904,
,,-3593.19873046875,946.320834155875,
,,-3526.02392578125,1876.2729749118212,
,,-2722.390380859375,25.881833204134413,
,,-3251.081787109375,626.2002333342582,
,,-3488.863037109375,156.6474532948677,
,,-3369.6875,470.8020840686129,
,,-3198.136474609375,972.9662786625508,
,,-3526.812744140625,483.111988876249,
,,-3346.760498046875,1066.9857894331526,
,,-3920.942626953125,1907.1445289218364,
,,-3124.8330078125,850.8830774019809,
,,-3226.663330078125,299.3613445259625,
,,-4003.0107421875,1452.8832923599202,
,,-3311.0576171875,2687.929480741699,
,,-3179.180419921875,347.9793510785038,
,,-3132.56103515625,1974.7501000436962,
,,-3331.707275390625,799.6284726927715,
,,-3376.4404296875,549.8972946615391,
,,-3254.81298828125,565.8585194415166,
,,-3329.8447265625,1736.5164270973169,
,,-3594.57861328125,825.4418051909265,
,,-3220.941650390625,2007.0726534994556,
,,-3575.831298828125,1896.8816413450804,
,,-1497.2015380859375,109.68013512298785,
,,-3131.74462890625,583.7673373615145,
,,-3860.6171875,1984.9356585394921,
,,-2954.9296875,300.21680289325633,
,,-3499.432861328125,562.0948064936861,
,,-3440.356689453125,515.6157241280888,
,,-3330.15185546875,898.4208511418358,
,,-3758.344970703125,1433.0901252059164,
,,-3394.79052734375,2387.916460977196,
,,-4001.3173828125,2811.3230357463217,
,,-3411.8662109375,812.4903883765728,
,,-3771.189697265625,1666.9324508473344,
,,-3227.31640625,2006.3159372274968,
,,-3155.674072265625,834.5497042239017,
,,-3111.6748046875,226.9637991927273,
,,-2819.85400390625,1170.625461823532,
,,-2193.6669921875,353.8737033227062,
,,-3791.088623046875,1491.836293060339,
,,-3014.761474609375,1499.35680868625,
,,-3160.309814453125,1723.8234801006008,
,,-1249.365234375,206.2195804705421,
,,-3026.438232421875,199.97360864716165,
,,-3374.5029296875,1000.2821647453607,
,,-3724.588134765625,1199.214024144278,
,,-2507.639892578125,20.984007892926233,
,,-3656.856689453125,966.9968456876836,
,,-3132.593505859375,790.8036576368349,
,,-2754.1845703125,29.709451099779056,
,,-2853.3388671875,152.57277769105173,
,,-3952.180908203125,898.3094630233147,
,,-3816.5517578125,1982.892689885484,
,,-3759.063720703125,661.1721727090754,
,,-2784.771728515625,638.5099165754334,
,,-3017.87060546875,1079.2946730044882,
,,-1611.5576171875,80.42292955491446,
,,-1415.5528564453125,335.1243606292178,
,,-2903.066162109375,1343.6775755362423,
,,-2481.2978515625,142.45210830620127,
,,-2334.427978515625,428.5742201747565,
,,-2754.8232421875,351.85102365948154,
,,-2902.94140625,546.9978362140433,
,,-1975.2568359375,360.7520707642249,
,,-1306.8280029296875,508.25540852586425,
,,-2362.07177734375,605.2953856792642,
,,-1165.7586669921875,2.221890382619728,
,,-2442.481689453125,210.54135357200403,
,,-2706.24365234375,1063.0115114841492,
,,-2808.65771484375,1412.3017530885975,
,,-3295.490478515625,215.14591973997,
,,-1932.0692138671875,107.45751837895915,
,,-3498.45654296875,443.7988889266999,
,,-2743.335205078125,164.0783452631295,
,,-3154.278564453125,280.0038608180219,
,,-3134.37255859375,869.6758237144043,
,,-2078.053466796875,161.48145541592726,
,,-2529.412841796875,48.03287614154106,
,,-3259.22998046875,988.1141600690463,
,,-2645.431640625,577.1563022512834,
,,-1194.04931640625,231.00208245546187,
,,-3011.90185546875,839.5340880075108,
,,-2534.519287109375,302.20318937287243,
,,-2167.86865234375,194.21850416394608,
,,-2781.640380859375,1058.1639969881846,
,,-3889.199951171875,549.6269782934072,
,,-2284.86669921875,520.0236828178176,
,,-2582.95654296875,417.8686329938414,
,,-2233.2978515625,155.81860500727396,
,,-1853.9339599609375,558.2605668871417,
,,-1610.233154296875,235.5326480934459,
,,-2752.08251953125,834.9158173276214,
,,-1469.6644287109375,1174.5724826421574,
,,-2684.223876953125,639.1298391723352,
,,-2938.143310546875,728.7982012929212,
,,-3107.38818359375,318.38135317174573,
,,-2782.504150390625,459.0990234409335,
,,-2913.9580078125,1541.6192440236164,
,,-3164.653564453125,1508.3547266988542,
,,-3156.273193359375,1531.6573197271755,
,,-2699.035400390625,1382.0085730021246,
,,-2815.071533203125,149.38201240447185,
,,-1858.0015869140625,809.1877832181324,
,,-1572.33544921875,601.3486054376533,
,,-2596.319580078125,87.52669202442496,
,,-2995.447265625,2.9893985454112366,
,,-1791.811767578125,420.64115910199814,
,,-1822.15869140625,247.67632846250743,
,,-1805.099365234375,61.61765085548781,
,,-1627.9532470703125,1213.6916326512294,
,,-2300.951904296875,431.4931938900828,
,,-3185.41796875,892.5495906851193,
,,-2494.772705078125,20.68884306191992,
,,-2472.724365234375,614.3540687726548,
,,-2022.62451171875,109.62547738001567,
,,-2450.31640625,2934.597965197966,
,,-2839.833251953125,521.541832431516,
,,-1701.440673828125,299.0160631042029,
,,-1902.2178955078125,40.60201422503768,
,,-2906.453857421875,1108.6757814326834,
,,-2737.6376953125,0.09325723748350298,
,,-2673.66943359375,747.1633915657583,
,,-2757.6484375,68.5396856042242,
,,-2944.874267578125,1948.379247534911,
,,-1763.04638671875,17.585109372898163,
,,-2943.873779296875,320.5986888969604,
,,-2448.905029296875,388.986987730682,
,,-2168.118408203125,215.83001649545258,
,,-3505.7197265625,1355.014457324238,
,,-2249.914794921875,314.0883405479407,
,,-1831.59912109375,211.40641131718084,
,,-1837.7076416015625,555.4767871510069,
,,-1724.143798828125,137.91997285008995,
,,-3654.983154296875,1045.0591729457838,
,,-2232.65478515625,35.01976490493368,
,,-2884.47265625,1285.9825635441005,
,,-1812.005126953125,241.73626936183194,
,,-3327.720458984375,1538.3746340139412,
,,-3791.6884765625,1516.565391431683,
,,-3225.278076171875,1964.13599268923,
,,-2076.777099609375,502.67186174905027,
,,-3399.423583984375,1314.956287124553,
,,-3037.611328125,2021.2301780347889,
,,-1857.2119140625,73.8864720408202,
,,-3295.35205078125,15.252715236094716,
,,-2395.38232421875,2820.192918086516,
,,-2225.142822265625,205.7360313374185,
,,-2915.15185546875,1674.6012882921118,
,,-2464.302978515625,137.230721681891,
,,-2493.35693359375,679.8629456271123,
,,-1883.652587890625,114.74230764227633,
,,-3130.712646484375,1220.1835469687778,
,,-3698.880126953125,1244.928830833847,
,,-2470.79638671875,1324.9343191729217,
,,-2641.012939453125,481.30445939569654,
,,-2966.267333984375,1819.3619825924745,
,,-2947.118408203125,307.10389377315926,
,,-2885.28955078125,124.72807325090373,
,,-2980.491455078125,369.81469962753135,
,,-2774.743408203125,1899.1046266938247,
,,-2905.18017578125,1204.1770916836388,
,,-3062.917724609375,1418.2221766533007,
,,-1814.5880126953125,136.9898019005874,
,,-2070.86767578125,35.38034202421204,
,,-3008.062744140625,1071.304668527941,
,,-2915.935546875,1084.8359422770889,
,,-2734.454833984375,1305.4710045598804,
,,-2531.072509765625,482.80077242983634,
,,-3014.522216796875,1145.8672670412689,
,,-2955.42919921875,835.5851924885492,
,,-2805.3232421875,757.3822007232073,
,,-2545.179443359375,241.755016695689,
,,-2676.860107421875,429.80816446058935,
,,-2037.0970458984375,316.905377422948,
,,-2857.283935546875,760.0911375074452,
,,-2477.3701171875,239.45447981662454,
,,-2898.6884765625,1790.2572871174302,
,,-2775.51220703125,107.9462826401859,
,,-2304.66845703125,186.50987125537733,
,,-2780.852783203125,768.2788550219827,
,,-2699.275390625,637.2179270124516,
,,-2815.742431640625,673.0969479966988,
,,-3384.546142578125,1768.7326649929469,
,,-2607.292724609375,974.6854547786052,
,,-2745.068359375,120.23437347817938,
,,-2981.0791015625,315.9513207749726,
,,-2632.46484375,14.290220921102161,
,,-3729.121337890625,519.9897549206095,
,,-3086.838623046875,617.9344967113216,
,,-3510.185791015625,526.1396244681514,
,,-2285.630126953125,523.4973204660735,
,,-2115.795166015625,379.13615188142467,
,,-1723.97998046875,458.0969823058254,
,,-3238.98388671875,1071.3594444341059,
,,-2575.73046875,2608.273077499946,
,,-3014.556884765625,1273.8530377497395,
,,-3024.584716796875,660.169153903183,
,,-3385.209228515625,1378.9496454389791,
,,-1388.3492431640625,1596.2694873273258,
,,-3738.166259765625,2171.2940049279423,
,,-3320.067138671875,638.2849033431684,
,,-2342.299072265625,333.1020690092694,
,,-3598.53271484375,788.7549047455958,
,,-2751.157958984375,488.2980453495536,
,,-1699.237548828125,64.72990211516672,
,,-1109.3372802734375,318.69432596293655,
,,-2515.6484375,796.9727421234081,
,,-1896.95556640625,78.51150125489806,
,,-1199.3848876953125,161.7914880384484,
,,-3330.418701171875,1464.5941822764194,
,,-3076.91455078125,249.32812921395305,
,,-2388.7919921875,143.8127231519547,
,,-3214.2314453125,333.0947988890284,
,,-3054.528564453125,1376.0061950743948,
,,-2400.302490234375,174.75445651960368,
,,-2510.90576171875,556.4061379497025,
,,-2491.28076171875,832.2149848107413,
,,-4041.24072265625,307.7937460023602,
,,-2406.52294921875,1232.4818795945935,
,,-3230.621826171875,226.00957711595635,
,,-3738.46484375,823.7458902040598,
,,-2939.13916015625,1118.7916851532725,
,,-2736.115478515625,206.00131736672387,
,,-3161.515869140625,1061.705526912946,
,,-3285.68994140625,824.1128068171904,
,,-2482.519775390625,354.74427323409554,
,,-2674.083984375,2138.4460245145056,
,,-3344.278564453125,1350.1660038477858,
,,-1419.22265625,158.34199173190262,
,,-2538.89501953125,231.0619966183226,
,,-2663.57421875,600.2117624024904,
,,-1491.957275390625,385.6853405235214,
,,-2109.498046875,594.825232766628,
,,-2798.450927734375,115.75773698622609,
,,-1971.536865234375,258.0669772736435,
,,-1710.397705078125,209.08348251331927,
,,-1747.493896484375,230.08536510279072,
,,-2978.5234375,437.5979931151695,
,,-2261.67431640625,248.97187576321934,
,,-2638.743896484375,1077.013168532732,
,,-2576.760498046875,1213.6026094373162,
,,-2842.5068359375,136.1364605445161,
,,-2393.70361328125,885.1619048065983,
,,-2163.71826171875,233.40888002282924,
,,-2107.6767578125,78.94104490780109,
,,-2651.739013671875,706.1464537981426,
,,-3499.719482421875,1423.1583763005272,
,,-4005.302734375,580.2824705171462,
,,-3419.210693359375,486.2392531451301,
,,-2184.242431640625,332.83969617270327,
,,-3353.65576171875,556.0136438719253,
,,-3175.677734375,845.274736437123,
,,-3851.172607421875,842.5165726702531,
,,-3003.516357421875,399.29080407883515,
,,-2277.9208984375,496.22546259710253,
,,-1761.530029296875,172.93906741039137,
,,-1267.8939208984375,0.38891764904972503,
,,-2249.7607421875,560.833977376933,
,,-2173.96484375,501.78155316791305,
,,-2814.60986328125,421.3829814878244,
,,-3041.927734375,1235.3709396541767,
,,-2272.482421875,710.873198079348,
,,-2408.44091796875,420.266473069693,
,,-3152.133056640625,414.3339892655989,
,,-2296.01220703125,198.4395280970635,
,,-2724.73779296875,1186.6835139738232,
,,-2860.7119140625,870.4177813504743,
,,-3121.10986328125,780.3166875686255,
,,-3563.24609375,1113.513186114637,
,,-2864.448486328125,1619.1358851382265,
,,-3637.7880859375,938.9949097834278,
,,-3366.4384765625,1139.6679780539666,
,,-3232.77197265625,392.4767038978458,
,,-2484.59765625,384.1421983713326,
,,-3195.324462890625,908.3638958094144,
,,-3733.4130859375,703.4857339827588,
,,-3704.40673828125,342.2138657675432,
,,-3823.32177734375,1383.31034369199,
,,-2580.6591796875,443.8310808326099,
,,-2484.46484375,1789.7832028553046,
,,-2639.85009765625,431.461849110348,
,,-2828.14404296875,453.8128391875964,
,,-3078.312744140625,1040.7288432324463,
,,-2804.54150390625,825.4790424156525,
,,-2712.316162109375,219.1977429240393,
,,-3551.712646484375,1641.037626935894,
,,-3616.97509765625,1907.0805518538236,
,,-2169.443603515625,1220.6797218966049,
,,-2597.4609375,2044.7654871126647,
,,-3116.6826171875,1230.80981490817,
,,-3000.94677734375,703.954787669561,
,,-2592.843505859375,1209.0931448416097,
,,-2917.857177734375,2125.2397069329186,
,,-3105.731689453125,644.7976813318103,
,,-1697.134033203125,76.48876936998369,
,,-2190.14990234375,1010.5317481002663,
,,-3095.94775390625,1496.4750552316302,
,,-2616.945556640625,560.0237035370508,
,,-2787.452880859375,475.1633178199276,
,,-2037.774169921875,186.9465653306883,
,,-3167.357421875,1664.16001015619,
,,-2849.9599609375,2051.1688249947665,
,,-2097.451904296875,607.3640750885695,
,,-3096.994140625,818.2348966706402,
,,-2518.401611328125,670.8582189715177,
,,-3534.24462890625,3630.881135529369,
,,-2479.311767578125,642.8156154895074,
,,-3297.47509765625,522.8524549924216,
,,-3513.73291015625,782.7522589761462,
,,-2335.63330078125,853.8259340739108,
,,-2629.664306640625,1445.6486137755728,
,,-2063.29052734375,152.9399957384498,
,,-2736.28076171875,398.99407086041157,
,,-2560.71240234375,227.22705864874303,
,,-3089.46337890625,737.907887197578,
,,-2951.900634765625,965.9607280342663,
,,-3009.658935546875,1740.5557592913883,
,,-1600.39111328125,150.98716892979417,
,,-3538.739501953125,989.0854539131064,
,,-3754.632080078125,1177.6556254683971,
,,-2881.49853515625,1762.4047567951177,
,,-3761.440673828125,1495.1804754978425,
,,-3761.41845703125,1382.3128896304408,
,,-3496.123779296875,771.4323250512543,
,,-3830.2548828125,877.12458265003,
,,-3502.883056640625,1813.7792929342038,
,,-3569.078125,2107.3936434306297,
,,-3403.209228515625,528.4635477962969,
,,-3529.53125,626.346075941452,
,,-2451.0498046875,225.04020916895334,
,,-3527.91650390625,848.3562156514529,
,,-3580.0419921875,1936.3163397637054,
,,-2032.7486572265625,184.90264338890336,
,,-3369.095947265625,960.7551429083844,
,,-3369.1689453125,827.8242481202581,
,,-2643.951171875,359.0395744181205,
,,-3312.42041015625,1547.9062999254052,
,,-3317.395751953125,428.87235621667156,
,,-3371.2666015625,448.49936198366663,
,,-3382.912841796875,1476.7356978183484,
,,-3056.854736328125,928.0356436408688,
,,-2322.212158203125,80.12717877636713,
,,-3467.56494140625,1324.9348731931404,
,,-3016.142578125,1269.9981762361033,
,,-3698.542724609375,702.2610076934426,
,,-3572.73974609375,1503.100517149629,
,,-3468.42236328125,2245.4090391553023,
,,-3168.881103515625,1763.6667036342662,
,,-2775.8876953125,197.37187584630834,
,,-3575.68115234375,1370.7905546518762,
,,-3686.50146484375,1618.9475126226716,
,,-3934.9912109375,1136.845451177215,
,,-2444.53564453125,244.7162655685897,
,,-3911.24365234375,2562.7926556751513,
,,-3248.319091796875,215.81514643808362,
,,-3410.24951171875,1070.2307139673385,
,,-2033.8646240234375,263.8066497202586,
,,-2343.602783203125,122.94450894675737,
,,-3150.050537109375,1309.9996564689786,
,,-2817.140869140625,1004.5375424865452,
,,-1948.3416748046875,74.44441102496471,
,,-3647.63427734375,3226.4383959954985,
,,-3164.513916015625,1848.3624254920985,
,,-2856.674072265625,887.1162185338642,
,,-2297.91552734375,551.1543213059442,
,,-1783.26025390625,212.38721030127354,
,,-2643.669677734375,761.4961027338353,
,,-3488.96142578125,1275.3829079247457,
,,-2563.94287109375,909.4096098040757,
,,-3496.59423828125,2370.2498027340307,
,,-3188.508056640625,1471.9286911036936,
,,-2738.672607421875,615.8368137037088,
,,-2727.117431640625,1970.739503344081,
,,-3040.330078125,982.2058735685948,
,,-2390.029541015625,420.6786421766686,
,,-2923.001708984375,622.6663357141022,
,,-3066.6220703125,1088.1630691592302,
,,-3290.36083984375,870.7605106360381,
,,-3649.454833984375,910.111966484936,
,,-2033.2974853515625,95.4399575070365,
,,-2953.79931640625,1888.520863179157,
,,-2879.44921875,344.13373638125114,
,,-3863.498046875,1000.9933557141661,
,,-3583.61328125,558.5184321453222,
,,-3130.392822265625,718.1174678466156,
,,-3213.506591796875,419.7386667495982,
,,-3677.975830078125,574.6569811546735,
,,-3992.680419921875,1602.5244860167863,
,,-3898.84521484375,609.8843014003795,
,,-2822.34814453125,689.0848703629573,
,,-3175.332763671875,449.7280778639299,
,,-3015.672607421875,661.9890898026531,
,,-2783.443603515625,197.0880911631407,
,,-4160.677734375,1535.8496635491933,
,,-2860.09814453125,931.5346903388587,
,,-4005.169921875,336.87206104576427,
,,-3438.8037109375,563.3525401845885,
,,-3225.169189453125,405.94196604648357,
,,-2657.63623046875,264.17604892860544,
,,-3578.571044921875,328.1509154728178,
,,-2649.85888671875,189.50718421205315,
,,-3417.34033203125,1230.943775307122,
,,-3569.364013671875,497.0549018431238,
,,-3135.01025390625,572.3104281288704,
,,-3487.53564453125,858.1087294228904,
,,-2992.536865234375,513.1456491465359,
,,-3504.793212890625,857.5961875765948,
,,-3386.987548828125,749.1390696539637,
,,-3083.047607421875,1958.6019201526024,
,,-3753.068115234375,591.3835251681155,
,,-2988.47998046875,493.8182201979381,
,,-3944.05517578125,1039.2125287875242,
,,-2554.408203125,355.71200625811764,
,,-3503.704345703125,599.9956232915063,
,,-2072.398193359375,1.803707026493401,
,,-2952.92626953125,104.40218519613279,
,,-3276.90283203125,1157.8735510135505,
,,-2493.248779296875,175.69763496798706,
,,-3524.14111328125,2304.5274445510213,
,,-2429.262451171875,142.00603197158875,
,,-2625.409423828125,647.5151457766849,
,,-3450.949951171875,997.6178078144629,
,,-1083.54248046875,433.2754744480965,
,,-2703.40771484375,268.5143824564815,
,,-2217.196533203125,271.29457502301767,
,,-2849.114013671875,399.0527491779717,
,,-2158.05419921875,929.6419106785651,
,,-2865.72119140625,766.8743455273828,
,,-2663.2353515625,727.1567043583279,
,,-2816.542236328125,488.24913708506233,
,,-3178.481201171875,1643.9145652395548,
,,-2938.248779296875,584.0876730589079,
,,-3835.76904296875,1621.7084538324748,
,,-2755.688232421875,173.31767468581137,
,,-3186.581298828125,362.9929584930337,
,,-2928.478271484375,619.4069581004078,
,,-2648.713623046875,151.871706174484,
,,-2654.04150390625,258.1614678816478,
,,-3044.1572265625,1861.7414309574413,
,,-3073.819091796875,1532.837013995318,
,,-2033.6405029296875,136.98895465857444,
,,-2827.23095703125,334.6762507371935,
,,-2600.010009765625,383.1170395751392,
,,-3262.2509765625,623.9999589381569,
,,-2706.05419921875,920.8363445759801,
,,-2682.46630859375,533.2209500378895,
,,-3522.437255859375,812.9441729444097,
,,-3042.952880859375,431.4649193100355,
,,-3071.1884765625,1156.8374891493563,
,,-2356.21435546875,232.6073680497202,
,,-3725.58154296875,360.9309038802551,
,,-3160.012939453125,2559.0050670883757,
,,-2804.55224609375,409.6904476986673,
,,-3055.014404296875,449.58913840330223,
,,-3750.3662109375,306.45816397818146,
,,-3289.4521484375,347.2437683028855,
,,-3378.200927734375,1728.9154002130476,
,,-3870.227783203125,1199.8098519876212,
,,-2990.879150390625,271.9294641436831,
,,-3150.771240234375,1003.7467815916629,
,,-2360.118408203125,150.97986232869027,
,,-3329.4140625,1088.4026953771047,
,,-3294.812744140625,1248.233443777122,
,,-3122.925048828125,351.2500448963233,
,,-3494.414794921875,502.4308598945951,
,,-3667.938232421875,504.0654344595752,
,,-1678.3677978515625,1.84256800398168,
,,-2703.55029296875,308.6231313004426,
,,-3409.16015625,3.7270833031766886,
,,-3786.28076171875,1268.3245835571693,
,,-2963.306396484375,565.6958863744048,
,,-3463.47021484375,1351.4258140524382,
,,-2933.09326171875,1167.0094761058913,
,,-2326.658203125,329.92497355276714,
,,-3202.384521484375,1471.8260334551032,
,,-3069.358642578125,2453.5822006252392,
,,-3481.0693359375,766.4255895285377,
,,-2633.798095703125,819.183666709996,
,,-3487.424560546875,436.0076685244518,
,,-2702.38134765625,867.0109192372998,
,,-3166.974853515625,366.8479852113504,
,,-2867.4833984375,1065.8486644034217,
,,-3228.371337890625,360.9524080603278,
,,-3037.894775390625,1444.1932005276576,
,,-2024.730712890625,1072.0101802149215,
,,-3424.67236328125,1429.3531751302355,
,,-2583.667724609375,517.8518324253446,
,,-2194.227294921875,8.55966139207341,
,,-2216.12841796875,199.59335421610515,
,,-3019.505126953125,571.1667162296064,
,,-2672.239013671875,598.4345908378757,
,,-3266.45556640625,1911.3364094258745,
,,-2770.515380859375,653.9992150625134,
,,-2310.901611328125,1592.4141769120117,
,,-3379.6845703125,1091.6417867434868,
,,-4101.2578125,761.1384425943376,
,,-2668.88623046875,418.53739664891,
,,-3259.397216796875,1073.93413070403,
,,-3344.34326171875,815.5512949315913,
,,-3334.512451171875,97.13714722553388,
,,-3982.295166015625,855.9658052923893,
,,-3682.15869140625,778.1133410447278,
,,-3424.241455078125,309.47004946831726,
,,-3540.447998046875,947.4128695685226,
,,-1942.4581298828125,378.75210682987415,
,,-2358.2373046875,28.255658530560098,
,,-3461.866943359375,460.33034343735255,
,,-2884.65087890625,1577.2743816265365,
,,-3139.84326171875,607.2543280241632,
,,-2345.956787109375,366.97554787634454,
,,-3606.910400390625,2166.302189220615,
,,-3050.07958984375,423.87748095197355,
,,-3156.114990234375,683.3419759465233,
,,-3705.349609375,1727.245910205793,
,,-2884.421630859375,512.836061872229,
,,-3118.52294921875,1729.5352185694685,
,,-3144.735595703125,480.4067129167074,
,,-2281.708984375,937.3009089541226,
,,-3703.566162109375,3061.0959111949546,
,,-2319.267822265625,155.8055004050475,
,,-2556.181640625,634.684344693279,
,,-3314.857666015625,447.4940106335798,
,,-3245.72314453125,1765.3375161897015,
,,-2947.45458984375,886.7158897180423,
,,-2926.5537109375,619.941105881094,
,,-2968.2841796875,238.20022588392146,
,,-2227.794189453125,300.475060648626,
,,-3341.11474609375,584.9194284754626,
,,-3138.576904296875,496.5702376293129,
,,-3729.013671875,2856.134940439823,
,,-3488.95947265625,206.16554626950966,
,,-3241.072021484375,916.835153273816,
,,-3266.979736328125,1030.2741292146075,
,,-3216.08447265625,1517.3996880755,
,,-2952.458984375,299.5314233222843,
,,-3938.962158203125,734.5622158088845,
,,-3010.503662109375,2290.3294136174054,
,,-2928.907470703125,313.19167438751174,
,,-3555.2529296875,2273.704604285952,
,,-2002.718017578125,237.2965511313801,
,,-3806.17041015625,1274.315554003361,
,,-2754.572998046875,1338.985946015755,
,,-1883.20166015625,643.7895808383789,
,,-2893.33203125,1073.3560962369984,
,,-3157.13916015625,1542.742805536001,
,,-2880.829345703125,2259.443114476168,
,,-2329.466796875,468.6703303976606,
,,-3241.2412109375,1494.9531492947533,
,,-2690.906982421875,364.0793120936461,
,,-3421.6826171875,772.298544592699,
,,-2706.5693359375,419.00352124221655,
,,-2812.726806640625,1454.2495626129748,
,,-1921.782470703125,174.34738319340906,
,,-2942.39990234375,1095.9526832552142,
,,-2623.3349609375,638.0615557572604,
,,-3428.816162109375,958.1103216015576,
,,-2437.9951171875,261.6379043073027,
,,-2540.59912109375,522.8308341280451,
,,-3366.962158203125,1912.1589752234654,
,,-2250.934326171875,446.3329406273635,
,,-2997.701904296875,812.5331889064425,
,,-3086.159912109375,763.4155855447289,
,,-2073.124755859375,371.03054636379875,
,,-3336.298828125,535.012264433816,
,,-1637.4405517578125,968.1618098722313,
,,-3190.885498046875,768.442697946733,
,,-3564.118896484375,414.74426493159524,
,,-3895.61376953125,186.01074542721528,
,,-3038.821533203125,254.77095952028583,
,,-2922.967529296875,582.6769711546526,
,,-3483.726806640625,465.60485342910135,
,,-2789.44921875,656.1344534731519,
,,-2832.451171875,513.6094903527478,
,,-3213.491455078125,1231.3740580099097,
,,-2791.750732421875,273.5335096660092,
,,-2908.36669921875,255.35855828559983,
,,-2216.44482421875,600.088811384113,
,,-3000.930908203125,1621.316569950167,
,,-3123.006103515625,2019.7363493068165,
,,-3381.35107421875,1603.2870730486447,
,,-3306.83642578125,153.38725372187383,
,,-3227.7412109375,287.8859502867655,
,,-2852.686279296875,227.26289961388107,
,,-3673.84814453125,1439.3932716319825,
,,-3919.986328125,1463.029267183328,
,,-3533.39697265625,721.2496845694612,
,,-3362.067626953125,712.3492913449355,
,,-3099.88916015625,327.7605726161117,
,,-2780.126953125,794.4099509187663,
,,-1316.8304443359375,217.70798928530257,
,,-3015.942138671875,2511.410300240932,
,,-2867.5400390625,457.1132946454536,
,,-3061.03515625,1161.1269669069093,
,,-2670.41650390625,1094.9597535428725,
,,-3165.37353515625,332.54278413970513,
,,-3456.398681640625,498.1163776592416,
,,-2733.15380859375,314.26580359145305,
,,-1748.6788330078125,225.33338951095118,
,,-2735.0400390625,310.48153325588805,
,,-2953.050537109375,1109.506671255984,
,,-3341.229248046875,1764.1426416597028,
,,-2807.836181640625,1197.0058071974622,
,,-1539.4312744140625,517.818178361176,
,,-2722.69091796875,180.66318349983086,
,,-2820.219482421875,2021.538438061996,
,,-1940.349853515625,106.81963256711462,
,,-2578.23193359375,1393.191059623256,
,,-1996.85888671875,185.55617273415706,
,,-3031.558349609375,2231.695873846699,
,,-4096.59326171875,377.756357182221,
,,-2984.62548828125,148.1522339555293,
,,-2993.0234375,772.0145478444664,
,,-3881.846923828125,886.3510510898079,
,,-3186.921630859375,485.03623540230336,
,,-1318.5408935546875,544.6580524543818,
,,-1754.239990234375,882.3846036657737,
,,-2536.7099609375,1144.7246938804587,
,,-2046.01904296875,161.6298867097351,
,,-2658.720947265625,275.34614086322824,
,,-3341.597900390625,603.0952252544424,
,,-2738.03564453125,791.6528850800464,
,,-2602.238525390625,774.2952463651634,
,,-2711.18212890625,272.87000170260285,
,,-2286.68115234375,1319.4477387652908,
,,-2759.87646484375,243.80365868756024,
,,-2757.666259765625,1080.178868111946,
,,-2706.42919921875,644.6264733637947,
,,-2451.583740234375,515.2740301084013,
,,-2811.720703125,2504.487772782176,
,,-2918.266845703125,886.3720890299959,
,,-2901.6923828125,618.0356957556916,
,,-3444.839599609375,1880.1655668665728,
,,-2875.929931640625,995.1150192727052,
,,-2141.43212890625,210.0323013131433,
,,-2715.546142578125,831.1863102624399,
,,-3399.83349609375,904.0516760422831,
,,-3413.28955078125,425.1177073082594,
,,-1758.270751953125,331.64711964136393,
,,-3378.35986328125,307.7115965858336,
,,-3345.8662109375,155.1979791503152,
,,-3796.446044921875,2337.789508705033,
,,-3298.364013671875,693.4542116978232,
,,-2799.935791015625,714.6298577169601,
,,-3726.111572265625,0.09615377031226464,
,,-2762.96875,536.8905186693158,
,,-3402.221923828125,1235.2944764230438,
,,-3581.44677734375,387.2194165143038,
,,-2194.40966796875,353.86938146382244,
,,-3720.060546875,721.0993456931294,
,,-3063.3193359375,691.5843000860937,
,,-2958.47998046875,330.0177316242366,
,,-2232.021484375,2099.0838523188927,
,,-3012.909423828125,322.1667276215958,
,,-3624.249267578125,830.2563468578098,
,,-3300.4609375,397.5472947438003,
,,-2463.233154296875,879.6411523252252,
,,-2329.63525390625,294.8099112704995,
,,-2150.041259765625,704.8741123940142,
,,-3796.271728515625,908.281496255489,
,,-2013.7672119140625,368.84127302634124,
,,-2068.34033203125,257.702487191112,
,,-3007.724609375,272.856956981878,
,,-2829.64208984375,534.5094291253048,
,,-3087.59326171875,1311.3226267785535,
,,-3282.509765625,1991.8392307524607,
,,-2853.728515625,1257.4855801074161,
,,-2904.15673828125,365.6832703060749,
,,-2745.412109375,924.6654258905388,
,,-2451.60400390625,833.3633747245011,
,,-2138.54248046875,226.30329146057022,
,,-3736.2744140625,706.2525643430557,
,,-3186.518798828125,559.5396463125745,
,,-3192.718017578125,452.0302890484853,
,,-2832.328369140625,696.8781226413005,
,,-3148.00244140625,592.8495709292972,
,,-3114.852783203125,1738.0432840395006,
,,-3336.824462890625,594.8479045973716,
,,-2899.55029296875,750.620130634223,
,,-3404.97216796875,405.6153967708741,
,,-2829.802978515625,424.4873380482753,
,,-2789.4716796875,755.0653649682581,
,,-3434.481689453125,1104.9867334965877,
,,-3086.257080078125,1108.63121041172,
,,-3220.1767578125,1343.6761468152238,
,,-2831.430419921875,1759.9130749384085,
,,-1701.6627197265625,228.39325102917837,
,,-2855.56005859375,158.48202534521343,
,,-4497.5302734375,1138.0203910089192,
,,-2992.154541015625,347.92747994405266,
,,-3134.83154296875,3444.6307129000897,
,,-3421.971435546875,950.1497400501123,
,,-3965.261962890625,1193.037826014783,
,,-3539.5107421875,973.7616600541166,
,,-2494.6943359375,70.53629623696072,
,,-3590.2080078125,932.0655719158415,
,,-2692.0849609375,383.30993671473095,
,,-3551.701416015625,1764.164719415514,
,,-3484.76904296875,1082.504717633044,
,,-3235.46142578125,1493.3696151004358,
,,-3400.78759765625,1717.282528127671,
,,-2314.222412109375,25.028226624380586,
,,-4004.9912109375,606.4084971949222,
,,-3714.690185546875,1050.098706955032,
,,-3389.6328125,934.5921940260986,
,,-3848.614013671875,1607.3392544926655,
,,-1793.0716552734375,1145.727117210759,
,,-4092.336181640625,1518.8790424439067,
,,-2041.3863525390625,208.12921424606085,
,,-3854.36962890625,1272.4595494047644,
,,-3637.031005859375,847.8615685299906,
,,-3495.90673828125,893.8935707169554,
,,-2094.624267578125,203.3648764550556,
,,-2562.68994140625,332.11617729399455,
,,-3356.41796875,937.6530909325096,
,,-3903.028564453125,2129.5377659451287,
,,-3533.696044921875,332.0995646550383,
,,-3631.901611328125,462.57600480368154,
,,-3278.386962890625,825.910941272828,
,,-3262.16162109375,334.0740962976451,
,,-3865.996337890625,1196.0791413214743,
,,-3861.234375,1072.8515373558562,
,,-2956.582763671875,113.4796279989715,
,,-3830.154541015625,2238.2634586370723,
,,-2962.088623046875,15.944806664958643,
,,-3383.27783203125,1621.7083795115468,
,,-3529.56103515625,623.9795559926182,
,,-3385.771728515625,761.4393568178202,
,,-3346.8671875,445.4733302007833,
,,-3385.07373046875,1547.48500938093,
,,-3350.0986328125,414.8121290856008,
,,-3147.30615234375,851.4989068705368,
,,-2224.93603515625,1597.6295323072543,
,,-3018.2783203125,608.7540565265283,
,,-2980.9130859375,333.0106994427678,
,,-3321.236083984375,203.22773763581003,
,,-3111.516845703125,628.897450443804,
,,-2974.12060546875,1018.1407851019213,
,,-2731.32080078125,799.7204133352213,
,,-3426.40869140625,1191.498116454376,
,,-1757.080322265625,163.36529967916272,
,,-3054.2109375,1262.4206321210647,
,,-3229.693603515625,1431.54493904684,
,,-3453.117431640625,479.1773525420938,
,,-2629.29150390625,431.41550694012346,
,,-3413.4306640625,918.2830476755908,
,,-3356.64013671875,781.1249704770107,
,,-3621.475830078125,2035.122500495051,
,,-2729.788818359375,369.88704673667235,
,,-3155.86865234375,786.4533969030188,
,,-3968.9990234375,1359.6603472022541,
,,-3078.53173828125,497.6228545743087,
,,-2934.07666015625,748.2566737136199,
,,-2883.9599609375,1015.5882848696431,
,,-1447.703369140625,314.39709123215823,
,,-3117.57373046875,1896.521053369234,
,,-2617.364501953125,265.3580485961074,
,,-2542.734619140625,632.5172790620611,
,,-2681.423095703125,1584.2473394851977,
,,-3216.037109375,676.1592269771209,
,,-3220.226806640625,354.72265164159444,
,,-2726.000244140625,732.4736464206084,
,,-3655.556396484375,1201.5488963199382,
,,-3023.781494140625,228.61231513346937,
,,-3987.07421875,359.45615816978165,
,,-3136.784912109375,940.8965443540452,
,,-3507.099365234375,626.425945197967,
,,-2562.236083984375,355.07761432521966,
,,-3593.68017578125,413.5771822238606,
,,-2917.421630859375,820.1504630006889,
,,-3316.99951171875,2293.323239919504,
,,-3185.24560546875,202.67471131060867,
,,-3935.331787109375,548.7170091480057,
,,-2830.12255859375,1554.5023208729015,
,,-2158.708984375,191.4946602676939,
,,-3070.9140625,1815.2048267571508,
,,-2554.7412109375,724.8421931071659,
,,-3007.562744140625,295.47950638824204,
,,-2687.606201171875,337.2701789847898,
,,-2947.344970703125,231.54603166096962,
,,-3123.8037109375,879.7624625212336,
,,-1669.949951171875,166.2654049302331,
,,-2897.481689453125,1197.2529663262167,
,,-2484.97705078125,441.4371626619989,
,,-3058.416748046875,609.1872063688501,
,,-3374.245849609375,865.9893907645005,
,,-3000.390380859375,234.01381081130995,
,,-3776.518798828125,823.4087457037606,
,,-3852.070068359375,905.5500632538099,
,,-2987.798583984375,325.4334597443368,
,,-3000.42919921875,63.81556390963123,
,,-3050.32763671875,1551.251573468065,
,,-3252.55712890625,984.330780184056,
,,-2114.601806640625,766.3203476310398,
,,-2444.177490234375,286.22522773048905,
,,-2202.31640625,412.6058692534152,
,,-2858.580078125,235.61118442509346,
,,-3213.164306640625,730.2471313483009,
,,-2816.49267578125,336.9411724739978,
,,-2932.619873046875,1545.7505092882861,
,,-3137.77587890625,1025.3618572904195,
,,-1798.450439453125,233.37412926506968,
,,-3179.435546875,476.45304065190084,
,,-2304.510498046875,304.97284413115295,
,,-3242.22802734375,343.9325486791211,
,,-2927.55810546875,882.0977073695872,
,,-3038.545654296875,631.8380522019163,
,,-3276.200439453125,612.6973326392217,
,,-4231.0537109375,2208.481894049047,
,,-2835.67822265625,223.23874804463088,
,,-3206.922119140625,2031.767813996862,
,,-3402.638916015625,828.2787780042386,
,,-2965.536865234375,304.871375942743,
,,-2994.390625,829.366632991623,
,,-3755.572998046875,975.2058103427446,
,,-3177.7421875,715.2812883495067,
,,-2203.13818359375,227.40863885710104,
,,-3218.593505859375,245.5282169136238,
,,-3511.47607421875,922.7095250700559,
,,-3298.744873046875,1073.655933687312,
,,-2142.24609375,239.1462635511429,
,,-1913.9849853515625,195.31393669474727,
,,-2885.93505859375,482.5326238666088,
,,-4201.42578125,2065.8648727544446,
,,-3156.216064453125,562.1754028511818,
,,-3287.274169921875,413.46471703065174,
,,-3166.599365234375,702.4237924700412,
,,-3465.9658203125,883.8959092906935,
,,-3910.013671875,1668.631412606056,
,,-2882.85400390625,1079.074268199996,
,,-3745.535888671875,1069.064850208621,
,,-2432.088623046875,409.2444268638792,
,,-1360.1512451171875,442.7806614902055,
,,-3258.6279296875,1679.3669116590754,
,,-1919.9364013671875,494.84905567054517,
,,-2297.232666015625,483.50561675773855,
,,-2355.602294921875,672.723349252832,
,,-2982.1513671875,773.0114575166998,
,,-2071.9208984375,319.5533722685766,
,,-3378.5615234375,450.94655361240507,
,,-3222.050537109375,861.408549759097,
,,-3773.858642578125,863.5995189468408,
,,-3413.5751953125,37.223126546677165,
,,-3077.850830078125,346.9851119713715,
,,-3361.05224609375,524.1590113335375,
,,-3009.5810546875,729.6534260145694,
,,-2450.403564453125,1065.5072216446333,
,,-2277.226318359375,762.8164446521496,
,,-2998.940185546875,695.8660717077239,
,,-2853.184326171875,3310.8650654991716,
,,-3427.654541015625,1144.6814613858887,
,,-2632.36328125,94.19281587914588,
,,-3045.26611328125,464.8231123726146,
,,-2914.72314453125,375.85344004980885,
,,-3033.6171875,1501.4789026921399,
,,-2909.451171875,1348.6015550851698,
,,-2843.550048828125,724.0462920716725,
,,-3496.9560546875,2784.163383446067,
,,-3283.530517578125,412.47972971831183,
,,-3246.6103515625,304.34481096110403,
,,-4106.9638671875,2454.217276711905,
,,-3368.794677734375,122.95866036971378,
,,-2529.087890625,394.9425514068297,
,,-2870.975830078125,1634.098612733972,
,,-2619.12548828125,548.0412371071143,
,,-2247.26123046875,919.7988969758844,
,,-2464.67041015625,1005.9646292466751,
,,-3500.62158203125,1306.9082769822642,
,,-3161.508544921875,1275.568645887542,
,,-3014.1435546875,765.6212960280827,
,,-2730.885498046875,1684.0416575846593,
,,-2565.778564453125,479.65131282948835,
,,-2230.3154296875,192.54545011229283,
,,-3149.553955078125,573.2959375709736,
,,-2576.0576171875,1027.3119307002717,
,,-2180.6064453125,396.023690919821,
,,-2103.904296875,325.53032731970205,
,,-2590.290771484375,618.6619241109694,
,,-2650.53271484375,674.3628263604304,
,,-1979.9976806640625,81.89502188981677,
,,-3436.923095703125,334.55276510429894,
,,-2975.577880859375,1330.2404073797684,
,,-3542.42724609375,332.16872300063824,
,,-1953.25,187.72686629488362,
,,-3791.353271484375,256.67076728209463,
,,-2526.436767578125,399.5019924387627,
,,-3426.251708984375,902.5906673733233,
,,-2712.0673828125,404.51054256384634,
,,-3030.896728515625,885.0022688780582,
,,-2961.630859375,1928.7814637210633,
,,-2508.475341796875,110.53064774420453,
,,-3082.3212890625,607.1368595680526,
,,-3014.90283203125,1254.6255871696815,
,,-2047.29541015625,152.15585318900506,
,,-2673.748779296875,445.47577803082055,
,,-3456.625732421875,355.6032310803149,
,,-3112.95849609375,744.7272232640646,
,,-2814.641845703125,605.4405572666399,
,,-3470.0625,684.4486722739538,
,,-2710.536865234375,311.5432169355879,
,,-3010.72509765625,1720.431706897388,
,,-3880.071533203125,1889.8909547119742,
,,-2632.420166015625,385.6888844747476,
,,-2421.70458984375,177.6871095174272,
,,-3625.953369140625,1140.0649298209728,
,,-3758.056396484375,993.6079194361881,
,,-3678.288330078125,950.8468348088602,
,,-2519.267578125,258.8031370268982,
,,-3391.752685546875,987.8441787825178,
,,-3628.89306640625,439.56094237446086,
,,-3363.135009765625,1157.589563002115,
,,-2747.680419921875,1138.8493248018613,
,,-1973.085205078125,1533.5909427757183,
,,-3336.399169921875,1496.7980927818571,
,,-2653.219482421875,90.05830113557596,
,,-2976.762939453125,754.4689987104026,
,,-3111.093017578125,1375.9813642830136,
,,-2448.509033203125,313.5128575406048,
,,-3451.83349609375,1557.689836504674,
,,-3088.197265625,1988.463664795161,
,,-3397.915283203125,1344.038039576687,
,,-2851.68701171875,435.6627421118803,
,,-3107.861328125,358.0595795789279,
,,-1934.3770751953125,213.31002090059155,
,,-2618.69677734375,781.9685260676963,
,,-3558.41162109375,1177.498825453198,
,,-3085.592041015625,334.1512107740548,
,,-3442.99560546875,1873.3367206345702,
,,-3377.526611328125,761.2288963613379,
,,-2744.105712890625,861.0133639829768,
,,-2117.23583984375,123.81287118693395,
,,-2334.564697265625,1255.6039216124677,
,,-3539.11279296875,1885.8295009991048,
,,-4121.48681640625,2945.8118116255137,
,,-2508.3818359375,539.5172671298227,
,,-3042.763427734375,672.4606257731998,
,,-1741.53515625,3.0627491822602493,
,,-3589.4462890625,400.8581947755871,
,,-3610.94921875,957.874557597166,
,,-1850.77685546875,452.7364750016669,
,,-3002.8818359375,794.6572318934957,
,,-3193.1826171875,1661.4474397684153,
,,-3194.391845703125,709.4383327175669,
,,-3427.83056640625,591.159643640467,
,,-2702.960693359375,221.68357458386248,
,,-3010.96728515625,917.9147909823482,
,,-1605.828857421875,235.99907111024996,
,,-3118.134033203125,1150.3264380623893,
,,-3559.48486328125,904.768724506226,
,,-3481.8994140625,789.1822750048046,
,,-3594.799560546875,617.8318812175054,
,,-2123.208984375,295.67614457878176,
,,-1821.9908447265625,198.03153202426913,
,,-3000.290771484375,2371.4463484713297,
,,-3465.078369140625,1290.3917945255816,
,,-2320.503173828125,767.3976891352338,
,,-2741.919677734375,917.9099377970861,
,,-3125.170166015625,680.8641297542226,
,,-3381.992431640625,1859.4454489159082,
,,-3566.81787109375,346.354726489188,
,,-3675.779296875,2277.8358564600485,
,,-2853.17578125,518.5414572655106,
,,-3631.71435546875,374.7080440553186,
,,-3421.20458984375,752.1689992852182,
,,-3067.98388671875,653.4646001601664,
,,-1960.34716796875,237.0524816711118,
,,-3108.872802734375,628.0764469679821,
,,-3236.858642578125,697.2291237352522,
,,-3083.9912109375,714.633055634346,
,,-3250.461181640625,1349.4263488449756,
,,-3692.1513671875,957.7889404778674,
,,-2923.598388671875,330.96266739566653,
,,-3044.33544921875,511.67706926077034,
,,-3095.7353515625,322.45020866592466,
,,-4163.22412109375,1295.3560864838896,
,,-3833.220458984375,1286.0774471106793,
,,-3680.30126953125,847.0375699957096,
,,-3160.404296875,258.84127975238846,
,,-3212.19970703125,3219.375918973892,
,,-3667.632568359375,1623.1837837158046,
,,-3175.164306640625,240.16532790275033,
,,-3490.995361328125,210.23621081578057,
,,-2739.486572265625,262.5425233860423,
,,-3105.74169921875,219.26666019622746,
,,-1688.4127197265625,346.5757311436655,
,,-3537.701171875,1743.5853447745467,
,,-3470.974609375,1392.248161112354,
,,-3246.986572265625,1635.4305560099988,
,,-3539.47216796875,429.7683462276228,
,,-2816.026123046875,820.6552546921037,
,,-2418.4462890625,162.59818678130694,
,,-3068.017578125,910.228780905375,
,,-2743.056396484375,328.83036380961926,
,,-3600.861572265625,1100.8640120128525,
,,-2079.06982421875,230.9949893623798,
,,-2664.322509765625,264.7708735024535,
,,-3515.96142578125,539.4173612242554,
,,-3274.652099609375,553.5058092316714,
,,-2827.006103515625,601.3506005992454,
,,-3396.26220703125,2387.925776792531,
,,-3022.887939453125,229.94153824719064,
,,-2821.10400390625,440.81647338333727,
,,-1892.407470703125,9.142036802938115,
,,-2750.646484375,656.5972761603346,
,,-2775.4609375,866.2829827396895,
,,-2250.40283203125,317.2532187384334,
,,-2998.273193359375,370.7521764651803,
,,-2151.896484375,243.62144610690126,
,,-2522.933837890625,396.1585877850012,
,,-3374.944580078125,1597.5742769767344,
,,-2213.43505859375,81.65039988113433,
,,-2045.6226806640625,378.57019960562866,
,,-2456.640869140625,228.43437316040902,
,,-1969.6265869140625,447.6044410297676,
,,-2843.846435546875,417.28774657439885,
,,-3406.81103515625,2083.795519846077,
,,-2010.607177734375,113.41440368226087,
,,-2681.63525390625,117.53620901567493,
,,-3172.841064453125,2178.8785858685433,
,,-3050.785400390625,398.8936503087848,
,,-3426.30712890625,628.6486030871972,
,,-3119.944580078125,1127.4036581089608,
,,-2173.614990234375,340.2686549650696,
,,-1704.94775390625,177.5309333612943,
,,-2686.135009765625,371.20425929699184,
,,-2977.125,47.04751467670893,
,,-3907.287109375,1779.2633317522534,
,,-2711.065185546875,142.65735026316264,
,,-2264.750732421875,1217.4000926265235,
,,-3691.212158203125,975.4510343395614,
,,-3111.626953125,1410.5104956412256,
,,-2945.006103515625,948.1857762278921,
,,-3054.414306640625,566.8559006203085,
,,-3328.2099609375,802.6635774153925,
,,-3790.631591796875,793.0999774303239,
,,-3549.229248046875,981.9316357987852,
,,-3134.97900390625,651.8043325612094,
,,-3428.99462890625,2586.9530899950896,
,,-3412.91552734375,1363.0379201473156,
,,-2727.7998046875,217.2364074281826,
,,-3363.49365234375,802.3126038254696,
,,-2602.4130859375,852.8063531126884,
,,-3308.82275390625,958.2642161461114,
,,-2749.48974609375,143.5063499922193,
,,-3241.1650390625,1657.058410530556,
,,-1292.11669921875,212.78347199470682,
,,-3079.061767578125,442.9414958314728,
,,-1077.224365234375,24.841452487560883,
,,-3289.340087890625,466.780430397532,
,,-3677.8447265625,944.5613869525462,
,,-3495.3515625,706.2663070859987,
,,-2293.72021484375,1012.0414380458365,
,,-3880.324462890625,203.26628286610267,
,,-3349.0595703125,349.8439545640022,
,,-3014.729736328125,325.41439415142827,
,,-3244.014892578125,1807.0419695531286,
,,-2622.008056640625,701.861385665198,
,,-3778.845458984375,1636.456447410837,
,,-2662.499755859375,475.9604167569846,
,,-3041.887451171875,1080.2844559085847,
,,-2833.216064453125,680.5846816064404,
,,-1765.84765625,271.15064275686916,
,,-2764.537841796875,1403.156860557826,
,,-4528.103515625,2498.0567034232117,
,,-1500.7705078125,397.2622275405891,
,,-3077.232666015625,679.41421462361,
,,-3439.680419921875,1294.446935008749,
,,-3235.04541015625,2511.112201712564,
,,-3439.849365234375,288.6301098809671,
,,-3347.6845703125,1304.8530460489335,
,,-3598.42724609375,1012.3002795599053,
,,-1939.049072265625,199.34809892948024,
,,-2486.505615234375,385.1537130044893,
,,-2588.291748046875,392.4730051802424,
,,-3347.340087890625,254.55162268282731,
,,-3352.786865234375,445.0716582212456,
,,-3083.090087890625,585.2309697626979,
,,-2551.60888671875,1525.8190136059147,
,,-2552.344970703125,2411.4418612579175,
,,-2098.784423828125,1347.3698898014684,
,,-2071.591064453125,229.22136078991434,
,,-2532.303955078125,2782.186407197726,
,,-3319.826904296875,312.0819791313929,
,,-2246.028076171875,42.496977520072214,
,,-2642.38818359375,1364.6384028832554,
,,-1660.0595703125,243.11891801789798,
,,-1743.3267822265625,494.09363697350256,
,,-2712.563232421875,693.5862111843187,
,,-2796.1767578125,919.5586972123021,
,,-3244.6923828125,321.8546525519557,
,,-3850.429443359375,856.5110625693383,
,,-3734.2177734375,343.2569349566201,
,,-2615.9052734375,500.1199577413729,
,,-1497.7928466796875,88.19887049053649,
,,-2895.036376953125,184.76120366118136,
,,-2536.54345703125,841.1074182040672,
,,-2202.26025390625,74.14751794427539,
,,-2170.32421875,350.0102430539015,
,,-913.3556518554688,11.081289646057677,
,,-3079.52734375,841.3351205367317,
,,-2240.841552734375,540.6051647539755,
,,-2954.58935546875,2391.6847649826013,
,,-2601.369873046875,965.8506020342979,
,,-1827.6363525390625,1061.202413245778,
,,-1699.484619140625,127.2650395682794,
,,-2497.709228515625,1380.2208745276937,
,,-2921.833740234375,807.5119593836748,
,,-2972.95556640625,531.3479763044742,
,,-1913.84619140625,182.66178634954684,
,,-1777.3795166015625,49.42774165167825,
,,-1936.2122802734375,1171.2775068080077,
,,-2186.472412109375,158.92908951681991,
,,-2252.96875,454.9277783525404,
,,-2176.17529296875,1101.3457027470733,
,,-2510.596435546875,977.6647247137909,
,,-2006.8529052734375,746.7537584119332,
,,-2714.035888671875,1360.3609686793566,
,,-1512.70654296875,589.9800317952452,
,,-1466.40234375,571.212852984618,
,,-1433.595947265625,213.86531231634567,
,,-2567.674560546875,469.13542965726884,
,,-3014.823974609375,864.3169461726549,
,,-1955.7291259765625,667.0794250866043,
,,-2407.040771484375,236.6419944539129,
,,-1887.5064697265625,116.86736871522186,
,,-2122.436767578125,266.8547189091282,
,,-1841.1947021484375,228.07042085502638,
,,-2557.384521484375,363.3760493938697,
,,-1418.471435546875,361.82731632485354,
,,-2557.87158203125,395.91071281165983,
,,-1930.619873046875,1427.4121117696848,
,,-2142.3720703125,413.79369353222955,
,,-1794.895751953125,263.9949745822582,
,,-2056.09716796875,765.4648461093907,
,,-2498.9228515625,91.39587170917446,
,,-1488.283447265625,0.05185277274919642,
,,-1735.864501953125,130.57039184019985,
,,-2153.806640625,942.0926669143855,
,,-2720.357666015625,472.6072128650658,
,,-1502.611328125,124.4099451770002,
,,-978.2794189453125,54.30782176942001,
,,-2005.8262939453125,2092.917083510601,
,,-2199.833740234375,394.7352185974405,
,,-3770.31640625,514.4350951019305,
,,-3160.507568359375,1506.9894675447254,
,,-2748.760498046875,493.6630397600384,
,,-2311.867919921875,1453.9499658261334,
,,-2642.654052734375,924.0949106751366,
,,-2706.645263671875,82.9064703157,
,,-2444.126953125,206.8351823951618,
,,-3051.64697265625,817.2130235596812,
,,-2432.4189453125,217.98065971010772,
,,-3394.12255859375,3692.952541714125,
,,-3132.73681640625,1049.0604694496858,
,,-3731.383056640625,2750.812522444153,
,,-3361.081787109375,883.0925740831261,
,,-2025.406005859375,8.953139756260404,
,,-3200.935546875,1802.781105662697,
,,-2725.168212890625,409.57996183513,
,,-1548.44384765625,107.47208345920527,
,,-2155.84619140625,418.6914342970683,
,,-2339.8056640625,158.11403306225114,
,,-1857.6630859375,372.704858217841,
,,-2742.85302734375,1340.1227418889484,
,,-1793.30322265625,0.001859540448194986,
,,-2546.85498046875,534.8967128438812,
,,-1905.571533203125,318.1523880813898,
,,-1983.7835693359375,1302.6138401702358,
,,-824.4234008789062,13.274654344191697,
,,-2033.3369140625,234.18902872005302,
,,-2076.381591796875,2184.3468563537617,
,,-3149.676513671875,2665.25152600842,
,,-2719.85498046875,1904.696463692409,
,,-2545.28515625,3123.2019977868595,
,,-2375.304931640625,615.1998289239338,
,,-2308.83154296875,894.464936538764,
,,-2754.369873046875,1440.2833828840735,
,,-2186.73046875,97.0947221160582,
,,-1740.0157470703125,0.019173934874195123,
,,-2416.07958984375,605.390670560984,
,,-2669.80322265625,591.5023172551532,
,,-3249.01416015625,600.8599341999638,
,,-3349.49951171875,1896.469009813891,
,,-2913.292724609375,1264.2524167111553,
,,-2290.851318359375,1411.0773153717146,
,,-1858.6385498046875,278.39866721448936,
,,-2160.832275390625,1066.9406754530269,
,,-1533.435302734375,70.7033678022057,
,,-2120.562744140625,1186.5872616717563,
,,-2140.024658203125,249.88396020171206,
,,-2236.87646484375,216.0531280618188,
,,-2122.355712890625,491.53047673507626,
,,-2690.417236328125,178.452055627157,
,,-2542.84765625,2014.2574504545144,
,,-1248.1951904296875,323.3893943876996,
,,-1910.5830078125,290.6973497631343,
,,-1205.2000732421875,170.46696844155275,
,,-1806.369873046875,711.8151018461749,
,,-1879.4718017578125,156.86396810300172,
,,-1904.1888427734375,377.1875772331417,
,,-1500.552001953125,839.3983003591059,
,,-2635.983642578125,554.7481425069032,
,,-2580.482421875,433.23931083741047,
,,-2987.053466796875,732.0738399157979,
,,-2389.488037109375,1768.2312229049628,
,,-1241.7027587890625,88.21392717778127,
,,-2918.968505859375,2005.64684328457,
,,-2448.343505859375,776.7954856886449,
,,-2421.840087890625,1186.6388022355563,
,,-2602.10498046875,1389.2294667806418,
,,-2949.06787109375,2026.552132262494,
,,-1558.7296142578125,189.82507800750597,
,,-2738.97998046875,3953.948290179106,
,,-1831.7421875,176.99907426669242,
,,-1757.5626220703125,1300.65358506734,
,,-2775.869384765625,51.37685410950628,
,,-1624.245361328125,142.98007472008675,
,,-2342.74658203125,1684.6083136723007,
,,-2114.66796875,235.6388665267737,
,,-2484.948974609375,354.4432766449139,
,,-2206.79833984375,737.2677523447882,
,,-3043.906982421875,910.9599341614062,
,,-2415.80224609375,496.70978794996427,
,,-1701.8162841796875,841.1044534976961,
,,-1816.2764892578125,423.7388106097086,
,,-1097.4366455078125,590.9327587166622,
,,-2406.85888671875,2971.6586717989317,
,,-1734.1783447265625,152.97746126453654,
,,-1978.2293701171875,180.86950577730164,
,,-2172.98291015625,2565.213087513968,
,,-525.8712158203125,459.47141202990093,
,,-2604.752197265625,732.6521367808912,
,,-1473.741455078125,191.39976836211957,
,,-2340.619384765625,376.4038327990344,
,,-2798.003173828125,269.6642150570009,
,,-2125.858642578125,566.0114408316897,
,,-2284.5361328125,773.1333605859368,
,,-2247.68408203125,739.1606769274991,
,,-2576.551513671875,368.2678445192038,
,,-2355.4521484375,2447.3835612227995,
,,-2498.31396484375,829.5557357195722,
,,-2370.876708984375,2063.6462078735094,
,,-2428.443603515625,230.8028459097864,
,,-2154.539794921875,1783.2992711120432,
,,-1785.7745361328125,217.70976695474116,
,,-1955.4013671875,437.73033847760803,
,,-1465.3419189453125,64.56202691800843,
,,-657.2273559570312,435.1542024487611,
,,-2094.244140625,416.6884509324207,
,,-2466.412109375,755.4577736309107,
,,-1732.088623046875,25.28082226155581,
,,-1535.545166015625,308.7486794782759,
,,-1868.4189453125,366.99646913972896,
,,-2088.314208984375,106.73281875429838,
,,-1699.3265380859375,221.68341710121845,
,,-2199.541015625,334.82989182369164,
,,-2760.76953125,1828.4092719627033,
,,-1652.67138671875,1.759918841809007,
,,-1823.3363037109375,540.9268916810221,
,,-2014.1522216796875,623.4305555079185,
,,-2181.25390625,162.4120126234534,
,,-2670.269287109375,2303.4594746128505,
,,-1682.8968505859375,5.442146426497951,
,,-2004.7425537109375,90.74894747822871,
,,-2016.75634765625,2093.9414397303317,
,,-1959.5166015625,374.4049683106181,
,,-2215.17919921875,316.244632928952,
,,-2434.56494140625,456.01821830008623,
,,-1947.2269287109375,124.13432088749502,
,,-2984.0751953125,937.617881324117,
,,-2039.531982421875,231.41208647874896,
,,-2879.8466796875,220.0998373621486,
,,-2458.5283203125,153.3522632561623,
,,-2619.989013671875,1792.7846892136047,
,,-1797.0762939453125,267.49281768621296,
,,-1882.9071044921875,1298.931506302591,
,,-1053.8577880859375,17.561510972319574,
,,-1681.73193359375,708.4920061313785,
,,-1750.2012939453125,98.40738714450328,
,,-2671.1279296875,359.97836175248744,
,,-2704.191162109375,2033.8845104507602,
,,-2566.9755859375,1163.0054553394857,
,,-2666.9970703125,364.55053776332863,
,,-3109.406494140625,497.1259301001244,
,,-2372.874267578125,320.658519158168,
,,-2499.276611328125,184.6319584117005,
,,-2571.662353515625,265.5190304198681,
,,-2228.041015625,36.26556009240241,
,,-2534.626220703125,1659.9605353889594,
,,-3084.564453125,2379.78221554013,
,,-1822.2357177734375,156.91583572683396,
,,-3452.553955078125,886.2425562797041,
,,-2304.374267578125,1271.1743560676555,
,,-2691.007080078125,1275.6440766291032,
,,-3366.895263671875,627.5984461818141,
,,-2744.23876953125,67.1079521809134,
,,-3214.8623046875,931.7729868696799,
,,-2164.995361328125,385.0858528919645,
,,-1540.9517822265625,194.66976609176947,
,,-2385.01953125,1767.4586710026035,
,,-2338.18701171875,172.46345398620667,
,,-2519.810791015625,1312.5542128147704,
,,-2729.697021484375,2092.004888795958,
,,-2981.091064453125,1146.3011245649736,
,,-1976.5377197265625,241.04945408011662,
,,-3203.80517578125,654.4384510796673,
,,-1897.449462890625,299.1596309526142,
,,-2211.488037109375,127.67273056798841,
,,-1959.49462890625,18.53872200326959,
,,-2241.148681640625,393.06251987202427,
,,-1859.2056884765625,1358.0578751294886,
,,-1601.517578125,235.64606899599366,
,,-1773.069580078125,159.847676191003,
,,-2640.9794921875,512.205814369646,
,,-2498.83837890625,153.01123746968926,
,,-2358.68408203125,684.9765810922754,
,,-1986.07080078125,1706.6777037428578,
,,-2279.07568359375,256.22954784850907,
,,-1364.12255859375,313.24166687569823,
,,-1718.6119384765625,79.76014207525702,
,,-2442.39501953125,286.33244841045956,
,,-3051.162109375,1232.5273806960931,
,,-2078.1396484375,39.76984535833749,
,,-2117.523193359375,103.88788134731846,
,,-3124.17138671875,1986.6819413243352,
,,-2546.851806640625,2689.4054330460285,
,,-3602.718505859375,310.1351190125471,
,,-3043.38623046875,547.4326792851593,
,,-2317.03857421875,150.40912541088028,
,,-2457.43798828125,8.456761752158819,
,,-2705.655029296875,294.23057649245965,
,,-3284.083984375,610.8360937870166,
,,-2126.728515625,854.9727017955934,
,,-2441.955078125,1162.7036962867578,
,,-1971.9298095703125,155.343086191174,
,,-1546.666748046875,221.6149559574752,
,,-2637.989501953125,867.9355811066674,
,,-1976.9569091796875,106.27381092611344,
,,-2604.3154296875,694.9360814017915,
,,-2551.483642578125,405.985578432383,
,,-2788.1708984375,352.2717937925964,
,,-1624.2679443359375,88.8350182076237,
,,-2525.103271484375,660.4640979281803,
,,-2801.453857421875,501.35326828883956,
,,-3536.559814453125,2039.3332658494803,
,,-2954.73828125,1164.10465062845,
,,-2435.110107421875,511.2569629231074,
,,-2571.170166015625,1572.960641444878,
,,-2295.74267578125,440.61394968028793,
,,-2918.80810546875,185.1519001620078,
,,-3116.9912109375,1711.4971473295172,
,,-2413.378173828125,1954.8236213984205,
,,-2404.05615234375,1017.3538506120674,
,,-1086.729248046875,107.72705170204138,
,,-2192.948486328125,485.2547429854306,
,,-1864.581787109375,71.7650410075058,
,,-1942.05810546875,559.3423399455567,
,,-1938.536376953125,753.4123772719518,
,,-1852.6207275390625,110.11335893517949,
,,-2561.633544921875,506.6531765478477,
,,-3257.133544921875,802.6700877949827,
,,-1609.864990234375,18.877958567946195,
,,-2623.710693359375,52.748412192306915,
,,-1988.5374755859375,227.20192257689257,
,,-2778.3974609375,1493.1523266372237,
,,-2819.853759765625,535.1178926031083,
,,-3243.079345703125,1107.66391974736,
,,-1829.7735595703125,14.290109282608686,
,,-2472.787109375,1806.196064532455,
,,-2200.05078125,417.4152494058894,
,,-2888.604248046875,1358.2079390654997,
,,-2024.42529296875,34.89285524941802,
,,-2727.901123046875,1543.7364504908976,
,,-1933.493408203125,82.90616283816598,
,,-2205.792724609375,26.34543449734756,
,,-2482.42138671875,367.8437528341792,
,,-2522.19482421875,315.74522326722223,
,,-2632.74267578125,931.9118409467981,
,,-2128.3330078125,350.78897031377136,
,,-2169.89501953125,121.664845327765,
,,-2847.966552734375,771.8136080997405,
,,-2202.50634765625,543.4322975052607,
,,-2530.422607421875,463.2087206864435,
,,-1288.6617431640625,122.05657140285376,
,,-1269.5675048828125,326.1489013239776,
,,-837.5654296875,95.6277386425513,
,,-2164.63916015625,1830.075944882901,
,,-2399.64501953125,870.9319511437492,
,,-2384.8076171875,582.93804467046,
,,-1407.7291259765625,20.5130464564809,
,,-2755.422607421875,2223.634489937159,
,,-2946.339111328125,524.8798129932568,
,,-2782.54541015625,1396.2151685229235,
,,-3621.437744140625,461.9343788764683,
,,-2857.49560546875,2871.618864687174,
,,-2422.855712890625,79.42281816434986,
,,-2252.095458984375,120.57669458063152,
,,-2394.423095703125,171.47012445982432,
,,-2286.1162109375,475.0084330580499,
,,-2522.840087890625,866.5575152776004,
,,-2255.35009765625,154.29694564759706,
,,-3308.174072265625,1648.4752890788905,
,,-2210.079345703125,156.41942563561025,
,,-2498.384033203125,245.78411496275527,
,,-2362.28271484375,26.575601196629844,
,,-1816.996337890625,187.32881758106745,
,,-2386.2841796875,732.770204915023,
,,-2989.407470703125,1409.5401237165763,
,,-2170.753173828125,1145.8434850632348,
,,-2289.4140625,810.3441307825593,
,,-1166.572509765625,159.70811766084523,
,,-1085.26123046875,89.69362698971567,
,,-2142.80224609375,622.269137087129,
,,-2414.633544921875,106.86783249813604,
,,-2230.296630859375,3334.398698543612,
,,-590.8633422851562,0.0038205937147146856,
,,-2037.7000732421875,490.03923860508417,
,,-1935.347412109375,673.1619707588129,
,,-2362.738525390625,600.2042082572369,
,,-2050.67041015625,173.39830701519458,
,,-1020.5879516601562,779.7508475217785,
,,-2114.0263671875,364.0857132586454,
,,-1056.0745849609375,0.19356816518556105,
,,-1944.8060302734375,1025.9575559693344,
,,-1791.9652099609375,362.2921423979765,
,,-409.5762939453125,2.7111885717453754,
,,-1044.7435302734375,832.4876563209089,
,,-2147.447509765625,484.26772171935943,
,,-311.3891296386719,0.9881485260059953,
,,-2325.711669921875,356.6038732573354,
,,-1827.4801025390625,216.79068406397954,
,,-2843.109375,1990.2192186528528,
,,-2483.67529296875,559.6699445966718,
,,-2851.238037109375,1831.5161505968263,
,,-2739.010498046875,582.4006192799608,
,,-2704.24658203125,92.14707747797264,
,,-2253.280517578125,1263.3943099176283,
,,-2620.99072265625,1526.5059163496467,
,,-2981.702392578125,1534.7108583264226,
,,-2251.83349609375,832.9261039849891,
,,-1072.798095703125,221.9961769296879,
,,-2057.71484375,510.0732473178414,
,,-1697.6436767578125,13.074203695400666,
,,-1962.027099609375,407.9216147895239,
,,-2911.54150390625,1321.3892508203394,
,,-1785.094482421875,646.4453565605462,
,,-2697.135009765625,692.7192994824957,
,,-2290.43359375,2869.9700008661084,
,,-1554.1900634765625,242.53398916051182,
,,-2997.9384765625,427.15958919312436,
,,-3137.489013671875,3274.9654383097386,
,,-2642.320556640625,615.0610014813433,
,,-2351.059326171875,743.7597603713426,
,,-1883.0853271484375,0.08713884896908754,
,,-2613.63720703125,1003.0224121443496,
,,-2733.59033203125,742.6162179398016,
,,-2815.564208984375,1562.1344262854623,
,,-1435.2718505859375,156.11932599958917,
,,-2788.063720703125,1025.8257999362418,
,,-2936.50634765625,242.34460122217564,
,,-2533.072509765625,200.08812680045338,
,,-2590.918701171875,250.9412340220344,
,,-1856.0909423828125,256.48834809785365,
,,-1493.448486328125,519.7385418922431,
,,-2487.9541015625,804.074328593522,
,,-1911.4459228515625,1179.607720334996,
,,-1711.65576171875,241.92693143626255,
,,-2482.712158203125,189.38458094506544,
,,-2177.87548828125,1.2465474968537447,
,,-2697.84130859375,2283.4352635619034,
,,-2630.619384765625,521.1501659205958,
,,-1491.631591796875,475.7384712028596,
,,-2743.31591796875,575.5599709307559,
,,-2148.784423828125,808.4010024163488,
,,-2230.797607421875,277.3283483131738,
,,-2214.30859375,2801.7810428059142,
,,-1562.69580078125,166.40569450291846,
,,-2440.1640625,508.3415975846534,
,,-2181.057861328125,1070.6880260836235,
,,-2095.812744140625,707.9749098058481,
,,-1780.927978515625,570.7418023806284,
,,-775.9236450195312,69.88901322238665,
,,-1970.497802734375,1155.2249087842538,
,,-2307.68896484375,1804.7426874074217,
,,-2011.8204345703125,31.138375616294017,
,,-2954.2998046875,508.7239265844446,
,,-395.2035217285156,34.40548763243139,
,,-3415.78662109375,567.7655364444125,
,,-2269.460693359375,266.7077324650594,
,,-3218.005615234375,1236.6607944042362,
,,-2738.462890625,796.6483352866591,
,,-2439.131591796875,212.31376082933028,
,,-2325.327880859375,122.47271999017747,
,,-2804.313720703125,2237.687418610967,
,,-1942.399169921875,311.24074322121186,
,,-3063.832275390625,269.7956570117255,
,,-2989.939208984375,388.05277920630425,
,,-2706.869140625,246.77033801220506,
,,-2924.51416015625,871.3825880315676,
,,-2081.21435546875,151.5624131184199,
,,-2017.341552734375,0.0018014634841306107,
,,-2454.684326171875,794.5304669958741,
,,-1571.7174072265625,0.10026150405137144,
,,-2395.01513671875,287.55708489104904,
,,-1290.9073486328125,54.741062029049196,
,,-1625.13720703125,35.466744284628916,
,,-2929.51904296875,741.77305157213,
,,-2157.8720703125,477.3648670395785,
,,-2771.39990234375,1120.4182919002178,
,,-2424.532470703125,0.01891076176527104,
,,-1877.7271728515625,16.623160591961884,
,,-1979.9427490234375,294.21464162832854,
,,-2159.43212890625,397.4031897941662,
,,-2330.65087890625,283.1859652257208,
,,-2721.6787109375,929.9774260087249,
,,-2119.51025390625,709.7359184799025,
,,-1152.993408203125,207.02608048287567,
,,-3410.143310546875,1312.7777040086755,
,,-3168.384033203125,815.1137420478854,
,,-2866.2822265625,730.8982668375263,
,,-3161.39697265625,711.7210339297235,
,,-1689.92236328125,0.039839466050640995,
,,-1903.9154052734375,141.23652998693464,
,,-2346.7978515625,609.8738154860534,
,,-2406.630126953125,184.00292750189595,
,,-2515.9326171875,232.39780182151003,
,,-1851.747314453125,326.3479114511195,
,,-2768.301513671875,296.125634444192,
,,-2373.651611328125,267.27687901714836,
,,-3420.003662109375,1459.9165393397955,
,,-2884.729248046875,1300.3042839030293,
,,-3740.498291015625,389.8231648981884,
,,-1774.673828125,92.17506456235637,
,,-2551.56591796875,773.9365631303067,
,,-3232.756591796875,795.2464557114849,
,,-2746.463623046875,731.0246838679743,
,,-2627.787109375,2063.800483565366,
,,-2965.25048828125,857.2175190247814,
,,-3017.259033203125,277.6079616143315,
,,-1771.514892578125,557.1583376959427,
,,-3085.9755859375,980.9558904772073,
,,-2543.23486328125,611.6125787126398,
,,-2208.077880859375,271.94998993521875,
,,-1976.260986328125,349.0866610289695,
,,-2388.774658203125,201.85565689229242,
,,-3979.832275390625,1074.2240793824164,
,,-2931.521484375,319.35799918568523,
,,-3485.284423828125,3306.901486135525,
,,-2293.912109375,220.85208541922356,
,,-2939.523681640625,2995.674791166399,
,,-2548.70361328125,344.80704394597177,
,,-1439.336669921875,382.54782685038487,
,,-2085.947998046875,30.936443889887816,
,,-1928.764404296875,731.0291445243732,
,,-2452.5263671875,435.29205450797014,
,,-1560.0191650390625,51.64548488527567,
,,-2623.26318359375,192.44344211128666,
,,-3698.149658203125,1992.1535821023308,
,,-2466.6767578125,104.6109302569111,
,,-2534.73388671875,577.8884333212461,
,,-1948.3111572265625,1019.9664928478786,
,,-1721.398193359375,286.74441657819915,
,,-1406.5452880859375,19.559886412226877,
,,-1943.5560302734375,705.834285527489,
,,-1389.48974609375,802.9457818436285,
,,-1228.6845703125,231.07863584800396,
,,-1587.9923095703125,3107.07741064739,
,,-2805.1943359375,2816.8473987586476,
,,-2872.9697265625,753.4309975417639,
,,-2611.58251953125,1390.6140314879935,
,,-2647.322998046875,1343.6368396542139,
,,-2839.083251953125,816.8485936454899,
,,-2561.049072265625,66.43435502130349,
,,-2580.664306640625,785.2298605408373,
,,-3255.27783203125,1122.0461223149932,
,,-3104.622802734375,345.3813071379342,
,,-2376.74755859375,571.8425972731777,
,,-1945.569580078125,99.19492708997134,
,,-1044.98291015625,60.86748584192417,
,,-2218.8662109375,329.09865936550756,
,,-3002.480224609375,1379.5788942382997,
,,-2090.6025390625,486.48041081830524,
,,-2520.636474609375,1173.4480685405626,
,,-2363.236572265625,75.80344223830652,
,,-3309.391357421875,426.5073956703251,
,,-2491.40966796875,397.80858744090904,
,,-2481.962646484375,1492.8054726457458,
,,-2758.101318359375,545.7499133766174,
,,-3052.432861328125,1563.7158517505532,
,,-757.134765625,173.41987001035093,
,,-3529.642578125,645.4919732637915,
,,-3161.20556640625,457.73956313329086,
,,-1933.4052734375,20.806782619048143,
,,-2009.75830078125,104.8632990691089,
,,-2023.672119140625,2735.0640029542074,
,,-1568.48779296875,807.113410332219,
,,-2488.508544921875,312.5042297683598,
,,-3134.433349609375,507.6599110489266,
,,-3292.79345703125,514.1571600639894,
,,-1986.37158203125,634.5950150666561,
,,-1783.3746337890625,46.71532218660133,
,,-3836.6982421875,2102.965012107431,
,,-2907.19873046875,1975.4094897093105,
,,-989.9495239257812,0.5980697601687185,
,,-2927.998291015625,1791.04626518363,
,,-3054.439453125,1971.5635070926792,
,,-3162.6552734375,3587.5219159969392,
,,-2489.484375,532.2423354062862,
,,-3398.289306640625,203.9709386130624,
,,-3107.447509765625,434.2593590369537,
,,-2613.542236328125,2959.5948051931855,
,,-2486.001220703125,124.21279617196394,
,,-2862.867919921875,1035.9311055968687,
,,-2384.68603515625,1035.555352814491,
,,-2758.936767578125,316.9157860536552,
,,-3095.025634765625,1945.0205954285814,
,,-2613.402587890625,754.4990659632324,
,,-2293.41748046875,198.49168857456985,
,,-1599.6336669921875,152.85474378618616,
,,-3001.09375,921.0313930213122,
,,-2909.22119140625,680.5106251214288,
,,-2755.85986328125,2572.8148470932483,
,,-2369.9033203125,1870.6375744728384,
,,-2037.349365234375,645.299203177106,
,,-3436.2900390625,3000.607538051924,
,,-1331.864990234375,425.55319089327963,
,,-2715.4892578125,1356.3703860162168,
,,-2053.926513671875,876.3585508287329,
,,-3010.179443359375,588.4785509506894,
,,-2938.70361328125,324.5715291945236,
,,-2972.940673828125,2427.3612906354147,
,,-3159.9580078125,1802.4304144362573,
,,-2088.503662109375,1412.6425443646945,
,,-2679.140869140625,1373.1846022266936,
,,-1655.5113525390625,144.45667336441304,
,,-2822.3984375,399.7825800492959,
,,-2271.730712890625,424.26378139018965,
,,-1533.1754150390625,95.40805141885515,
,,-2883.06494140625,879.3871173129007,
,,-3148.794189453125,1198.8655403702307,
,,-2210.48486328125,351.81076058548103,
,,-2544.76416015625,303.0729813204098,
,,-2966.717529296875,361.4962090147628,
,,-1912.780029296875,427.436275836556,
,,-2223.6513671875,1146.623312908845,
,,-2318.549560546875,980.6448149331305,
,,-2835.705810546875,1663.5671944923401,
,,-1223.1217041015625,0.04381421182344383,
,,-2133.13916015625,501.9610247682081,
,,-2286.525634765625,661.8119162582395,
,,-2052.26416015625,1023.9832916794662,
,,-1986.5712890625,2322.184233821463,
,,-2436.95751953125,290.42429177869775,
,,-2571.526611328125,2223.1095782939856,
,,-2238.736328125,254.34025098374403,
,,-2670.2021484375,178.4593020027287,
,,-2339.30810546875,853.8498436803512,
,,-2468.490234375,191.472090167746,
,,-2874.0458984375,1450.5619745931008,
,,-2829.9501953125,2281.3273189639713,
,,-3606.55517578125,1822.0381178124258,
,,-1522.3956298828125,171.19171949343013,
,,-2959.576904296875,986.2771529108934,
,,-3170.25439453125,1251.3803517161,
,,-2684.3056640625,740.6436694281384,
,,-2387.37841796875,627.2120608063319,
,,-2953.786376953125,1959.9292418899452,
,,-3047.741455078125,186.66523827113252,
,,-3005.876220703125,1876.9103128688896,
,,-3322.745361328125,993.4272819074267,
,,-3080.008544921875,1641.156815718332,
,,-2921.27587890625,443.9995061457545,
,,-2423.5341796875,639.7759886959072,
,,-2729.35693359375,0.13897453228425677,
,,-1558.81640625,37.11758288084921,
,,-1853.7603759765625,264.1352440315468,
,,-1643.9886474609375,120.31823267712359,
,,-3100.5341796875,372.26766500185647,
,,-2756.65625,810.8798312025824,
,,-3510.15771484375,1307.5324863498363,
,,-3804.006103515625,639.7095244194422,
,,-2435.16064453125,710.5920895853376,
,,-3435.893798828125,1883.1070812849894,
,,-3119.367431640625,980.752111471701,
,,-2838.86767578125,587.3492861458983,
,,-3247.537841796875,1428.4266931010707,
,,-2896.0205078125,1306.553167102883,
,,-2036.7010498046875,1847.1952838983411,
,,-2293.04296875,654.8744014158344,
,,-1158.7001953125,72.69230394692893,
,,-2161.63037109375,868.2856395912917,
,,-2366.66943359375,2083.3177917086587,
,,-2242.9189453125,369.3596069589664,
,,-1514.9044189453125,194.13250313050378,
,,-1934.433349609375,944.8207255144246,
,,-2502.568603515625,425.93408269915744,
,,-2875.833984375,2156.4326442019274,
,,-2561.390625,606.6152803808027,
,,-2595.901123046875,382.06577310886604,
,,-2911.394287109375,938.6024999687675,
,,-2433.373291015625,266.425582411856,
,,-2957.01806640625,1620.71824392671,
,,-3176.585205078125,550.6234674524148,
,,-2677.242431640625,351.34808979594095,
,,-1775.620849609375,2.273373943040983,
,,-2652.22265625,379.44508005232893,
,,-2147.037353515625,438.95522996211946,
,,-1924.2586669921875,1091.4597677827662,
,,-2955.29833984375,530.0227261558229,
,,-3130.050048828125,672.5089772394197,
,,-1311.1011962890625,198.79942179519895,
,,-2855.380859375,1028.0473820694165,
,,-2769.704345703125,674.1883491952256,
,,-2437.43505859375,193.88742063817125,
,,-3197.134521484375,309.22244176778054,
,,-2074.37646484375,929.6501711814925,
,,-2843.65283203125,1610.5699436069915,
,,-2335.012939453125,2507.4551723366303,
,,-2181.44580078125,415.25930815808863,
,,-2496.203857421875,41.5298218458183,
,,-2345.07470703125,2121.95364033064,
,,-2336.728759765625,2755.0442400014026,
,,-1678.286376953125,881.9663081673709,
,,-2685.072998046875,3320.850600481105,
,,-2151.595458984375,333.84051013177077,
,,-2748.1494140625,985.983021399817,
,,-2264.74462890625,2010.5994851880487,
,,-1676.346435546875,1342.7663923380649,
,,-2387.58935546875,1875.9595784538337,
,,-2222.211181640625,1592.5654789645355,
,,-2173.9208984375,683.9240097033534,
,,-2573.284912109375,1113.1163013142918,
,,-2019.6956787109375,1719.2763571911105,
,,-1553.460693359375,268.4598780426138,
,,-3059.084716796875,1414.4068215880377,
,,-2081.22314453125,2778.537829900015,
,,-2096.468505859375,1920.7786380804737,
,,-2158.21484375,900.8114257554184,
,,-2286.203369140625,837.2607907828688,
,,-2700.632080078125,485.84069621560633,
,,-2359.55078125,1075.222564254438,
,,-2184.949951171875,383.2681117859165,
,,-2674.26318359375,1443.956437992534,
,,-2336.75732421875,655.4954402687813,
,,-2533.0263671875,634.4764669895454,
,,-2190.36767578125,759.4961655359488,
,,-2518.883544921875,1011.3840005218584,
,,-2349.269287109375,881.9566608706893,
,,-2083.8544921875,998.5373087717819,
,,-2734.47802734375,425.91609152679933,
,,-3094.1591796875,1418.9148032204716,
,,-2676.291015625,583.7071286399971,
,,-2269.422119140625,715.6243871397559,
,,-2513.351806640625,792.8713878660024,
,,-2347.895751953125,628.9500062113475,
,,-3028.89599609375,575.645103408674,
,,-2551.218994140625,752.2023944121398,
,,-2662.26904296875,1383.1919960114556,
,,-3311.85791015625,467.3834095403113,
,,-2468.03173828125,1543.650059192775,
,,-2719.5166015625,490.62185989581167,
,,-1855.574462890625,636.5030348415657,
,,-2665.12109375,632.0290269498112,
,,-2472.1767578125,1185.270597787976,
,,-2518.561279296875,1094.781094872048,
,,-2147.548583984375,667.7419361761536,
,,-2241.10400390625,711.509441483377,
,,-2772.4716796875,889.1124326898607,
,,-2159.754150390625,1010.4357866542717,
,,-2419.578125,424.6156413353333,
,,-2538.197265625,351.57922676511475,
,,-2105.76904296875,345.4663842404128,
,,-2327.392333984375,585.8625893713591,
,,-2397.60888671875,1009.9256763373741,
,,-1798.9254150390625,493.8343832723441,
,,-2801.47509765625,917.4293386031309,
,,-1934.0960693359375,189.76445527621377,
,,-2768.755126953125,1018.8258496159394,
,,-2467.162353515625,303.8781374325005,
,,-2910.784423828125,1523.878157729379,
,,-2963.3017578125,475.9705344634051,
,,-2186.86669921875,353.62020281337084,
,,-1930.43603515625,658.2462604365642,
,,-2667.141845703125,476.2198923365726,
,,-3143.8125,1299.971232085985,
,,-2615.107421875,405.7432672553445,
,,-2265.115478515625,282.1301040055526,
,,-2841.06787109375,380.86574553745186,
,,-2328.3564453125,2134.1944688316516,
,,-3133.482177734375,798.0274627455196,
,,-2905.346923828125,518.0595172653119,
,,-3310.555908203125,1586.6788260711764,
,,-3228.89990234375,1435.150609322001,
,,-3104.36376953125,903.0060266492155,
,,-2709.988525390625,588.184801209329,
,,-2982.43115234375,326.21279753841964,
,,-3336.19970703125,2361.6680916952805,
,,-1607.2589111328125,3.718403712137019,
,,-2120.780517578125,2443.80502567849,
,,-2649.031982421875,779.068073605401,
,,-2636.52490234375,510.320898141952,
,,-2856.6875,1909.5103235744002,
,,-2824.757568359375,490.77417646148245,
,,-2646.6396484375,1188.1940865993447,
,,-2319.904296875,1750.2395366835235,
,,-2387.324951171875,828.1420043643759,
,,-2050.960693359375,888.0260446781441,
,,-1679.6419677734375,839.2159500086157,
,,-2724.9287109375,885.5891699559972,
,,-3497.796630859375,3678.5951552373967,
,,-2516.9658203125,1479.7921866006736,
,,-2572.12890625,2085.561549636258,
,,-2290.4697265625,1495.5968879719944,
,,-2144.0966796875,323.41427739837917,
,,-2292.149169921875,713.7705724757346,
,,-3080.950927734375,859.5385217816827,
,,-2934.94775390625,838.7424894946535,
,,-3422.98779296875,1295.979719292594,
,,-2344.566650390625,491.620465868658,
,,-2741.521240234375,511.37241171090534,
,,-3342.314453125,1115.3968502561077,
,,-3142.902587890625,1705.4850633304563,
,,-2951.1279296875,826.0631823813903,
,,-2843.220703125,60.29735784586508,
,,-3160.830322265625,472.35682890461305,
,,-2633.30908203125,732.0757982780783,
,,-2760.9296875,1729.3135324391349,
,,-2630.110595703125,998.626197624422,
,,-2999.932861328125,1318.4029214741333,
,,-2239.52294921875,990.0236683718699,
,,-2153.215576171875,273.712443548496,
,,-2410.48779296875,505.7024153608176,
,,-2294.737548828125,1662.961582304727,
,,-2133.968505859375,2534.489826935986,
,,-1483.4373779296875,808.8121143799347,
,,-2149.536865234375,992.3443069606365,
,,-2904.672119140625,1326.894485212245,
,,-2699.52880859375,2194.8588259495746,
,,-1659.49853515625,171.17722528286885,
,,-1500.0660400390625,944.4303481624559,
,,-2137.07080078125,702.3308769977361,
,,-1652.9559326171875,24.655413838522122,
,,-2289.43701171875,1377.5744239043788,
,,-2980.718994140625,517.8125344327663,
,,-2028.540771484375,1902.625076318595,
,,-2739.884521484375,889.1789746118989,
,,-1847.5009765625,70.68184807540833,
,,-2056.962158203125,944.5850540321347,
,,-3186.5634765625,2592.6490316948043,
,,-2919.102783203125,616.7578272053529,
,,-2971.751220703125,3591.303837950035,
,,-3014.4814453125,2976.3248573110377,
,,-2821.32421875,539.842620206583,
,,-2236.91015625,231.80914306092026,
,,-2466.956298828125,193.33791731885188,
,,-3207.6240234375,2670.8136413729976,
,,-3431.108642578125,1305.1606916374835,
,,-2655.419921875,19.33362747104864,
,,-2610.416748046875,349.38134773931245,
,,-1940.6964111328125,350.26501130878944,
,,-2155.431396484375,1106.311571457662,
,,-2642.69482421875,286.48715756288215,
,,-3659.517333984375,559.8446636200898,
,,-1914.2991943359375,618.8659202293704,
,,-2749.046142578125,1231.2186760220875,
,,-2975.114013671875,900.0199917998644,
,,-2753.812744140625,2945.9864905786135,
,,-2091.7548828125,198.55468767184544,
,,-1918.2215576171875,474.6009830730145,
,,-1909.8309326171875,167.40687278090635,
,,-2324.49365234375,272.63322326559523,
,,-2284.872802734375,431.409567667566,
,,-2704.42041015625,2247.741955949424,
,,-2353.700439453125,425.6136231112702,
,,-2600.718505859375,1338.7744478794289,
,,-2850.725341796875,1066.264966254216,
,,-2586.847412109375,1684.9179572173994,
,,-3463.589111328125,825.0636062141439,
,,-2057.38427734375,336.56083120547754,
,,-2180.554931640625,86.20561650007515,
,,-2486.32763671875,1655.7825356316243,
,,-1937.7171630859375,192.40163686954986,
,,-2756.660400390625,714.9404750554968,
,,-3207.536865234375,2572.5320030934613,
,,-2845.77783203125,1600.505197861514,
,,-2849.95458984375,1628.0460238637856,
,,-2318.66357421875,119.92706264354783,
,,-2177.351318359375,799.8532407422119,
,,-3457.48388671875,433.03615659879847,
,,-4048.824462890625,1623.9321490649156,
,,-3677.50244140625,875.5990309907957,
,,-3626.544189453125,945.894121804585,
,,-4185.43505859375,3550.2903412342216,
,,-3144.761474609375,1546.9425095374581,
,,-2822.162353515625,222.75545624796823,
,,-3739.295166015625,842.3139413673842,
,,-3299.501953125,2249.986554653314,
,,-3775.675048828125,1672.6880843627168,
,,-3869.052001953125,1543.5150684261394,
,,-3542.338134765625,332.2537120071463,
,,-3231.350341796875,1333.3504983006924,
,,-3501.655517578125,859.1175811659762,
,,-3597.494140625,832.3601733618783,
,,-2749.80224609375,2948.8776446261386,
,,-2644.922119140625,1087.6214908201007,
,,-3421.603271484375,3257.516071319762,
,,-3522.9833984375,1602.895380844395,
,,-2858.07861328125,1419.5588061965955,
,,-3235.906982421875,2701.847441344135,
,,-3069.05712890625,1070.138093609927,
,,-2992.6806640625,2487.088950248416,
,,-4070.343505859375,2823.1534245380944,
,,-3558.95556640625,916.9963026103767,
,,-3498.312255859375,2226.343273023791,
,,-3706.69970703125,1101.3342575034121,
,,-3717.216064453125,2439.4778492352943,
,,-3880.35498046875,635.5010436868122,
,,-3252.22607421875,870.090558741616,
,,-3740.465087890625,2284.573746656627,
,,-3358.42724609375,697.9920892613391,
,,-3447.8173828125,1684.5927344662352,
,,-3226.27734375,1304.2361916063678,
,,-3315.137451171875,2768.3002441750723,
,,-2929.750244140625,2383.6949187135715,
,,-3573.0732421875,1889.3246233281388,
,,-2143.46533203125,439.74707325560576,
,,-3275.43212890625,2697.297619424747,
,,-4189.0361328125,1862.421378917888,
,,-3135.33837890625,2722.64784788335,
,,-3445.67578125,727.3892838895836,
,,-3556.7734375,687.7892657756862,
,,-3457.971923828125,2328.2247308526184,
,,-3729.364013671875,779.2830279616769,
,,-2925.355224609375,2548.7031554338437,
,,-3419.119384765625,846.6277673159043,
,,-2280.2041015625,125.39576291211738,
,,-3613.310546875,2354.186835391803,
,,-3569.207275390625,861.0885986463137,
,,-3606.95458984375,1591.6856017895834,
,,-3188.9326171875,1687.5841965356449,
,,-3399.41943359375,3060.944690782051,
,,-3228.883056640625,1810.827188493671,
,,-2847.8095703125,1000.7706572609139,
,,-3552.092041015625,1732.8603416775622,
,,-3684.728759765625,1627.7370052358829,
,,-2734.571044921875,321.1234323854512,
,,-3099.444580078125,675.5195349932974,
,,-2027.3759765625,430.26763428681215,
,,-2327.4501953125,567.5936127835456,
,,-2652.726806640625,319.7333601709315,
,,-2406.427490234375,251.20638691995282,
,,-2928.735107421875,769.0475050061596,
,,-3426.6591796875,461.56684530539684,
,,-3443.40576171875,1519.0552941522485,
,,-3338.5390625,552.4906126909327,
,,-2845.357177734375,59.52528681641435,
,,-3730.600830078125,2729.032039017892,
,,-2884.61572265625,453.63810924623573,
,,-3179.396484375,305.17352715822585,
,,-3290.2626953125,1417.6647426508257,
,,-3309.692626953125,1063.8652675057451,
,,-3021.919189453125,513.9342990700939,
,,-3603.87255859375,1327.2009711952041,
,,-2933.56787109375,600.613022870622,
,,-3248.1337890625,1110.6975236770782,
,,-2847.63037109375,757.4956184629965,
,,-3478.1669921875,491.27643219969605,
,,-2669.54150390625,1298.6570725332326,
,,-2350.194091796875,726.510189853361,
,,-2201.59130859375,407.7162446790046,
,,-3693.418701171875,662.3571559244969,
,,-2058.928955078125,201.89367891369352,
,,-3174.249267578125,823.1255909882942,
,,-2593.319091796875,423.521429196434,
,,-3345.489013671875,1063.190115252945,
,,-2672.3388671875,672.1904750269342,
,,-3029.3271484375,516.3275437558674,
,,-2666.96533203125,442.19822206296766,
,,-2216.869140625,268.650073101486,
,,-3030.4599609375,1163.50586263605,
,,-2163.900146484375,638.8144450913469,
,,-2695.560302734375,1035.9409794445874,
,,-3109.62353515625,691.1236292576473,
,,-1947.3529052734375,145.96129608030213,
,,-3566.551025390625,1753.5727672152261,
,,-3027.3154296875,450.1972402555435,
,,-2549.0,258.00070404659436,
,,-2037.05322265625,157.8547217705599,
,,-2534.70361328125,1476.8929269191044,
,,-2586.793701171875,417.5944455864301,
,,-2887.084228515625,190.5043713658029,
,,-2956.8525390625,952.841799584892,
,,-3044.032958984375,2785.0521363555818,
,,-2962.24462890625,511.51575564971716,
,,-2831.079345703125,962.6635780566186,
,,-2148.6435546875,140.22940297315597,
,,-2395.26171875,367.88487971040746,
,,-2417.546875,245.06243193044634,
,,-2212.485107421875,547.9302478123757,
,,-3197.6083984375,1284.0994774999513,
,,-3253.289794921875,2945.955488040483,
,,-2629.74560546875,1585.683746944732,
,,-2246.21826171875,435.14949857641056,
,,-2385.4365234375,499.07567628647064,
,,-1710.4210205078125,507.84813858414986,
,,-3054.9072265625,634.3386757308043,
,,-2770.23291015625,1983.3726076043517,
,,-2084.583740234375,1624.166480284731,
,,-2275.9931640625,706.4236273366412,
,,-1904.0472412109375,1318.8580107461112,
,,-2022.3072509765625,737.9776654712366,
,,-2213.02978515625,1214.4867043332877,
,,-1857.5308837890625,2145.2701602274465,
,,-2242.537353515625,776.1384589174233,
,,-2916.025634765625,1525.6804589165756,
,,-2610.05810546875,2292.517961570234,
,,-1863.0802001953125,851.0991122941498,
,,-2696.24365234375,749.1831814765293,
,,-2637.252685546875,1883.5524006653857,
,,-1644.530517578125,530.7365506792969,
,,-1805.8988037109375,503.1111399255426,
,,-1893.156005859375,1235.4636439481742,
,,-2717.92333984375,1847.5326398436139,
,,-2057.06201171875,606.7192836664673,
,,-2958.301025390625,1636.9298216625991,
,,-2653.923828125,228.8279920366544,
,,-1811.514892578125,139.55771007948522,
,,-1876.365234375,2006.1955186935752,
,,-2387.837646484375,506.81013315829443,
,,-2984.149169921875,1232.1129381872042,
,,-2555.209716796875,591.7890365272808,
,,-1365.5762939453125,656.7811513670808,
,,-2302.649169921875,595.5823982352484,
,,-1495.11328125,20.80087354095803,
,,-1561.5748291015625,113.95604498817437,
,,-4161.13623046875,3669.242714894889,
,,-4012.779052734375,3858.0724672160095,
,,-2784.814208984375,1540.6740473158459,
,,-2926.692138671875,2330.375666040851,
,,-4005.857421875,1637.7346514811347,
,,-2899.82666015625,1179.1257951943646,
,,-3170.443115234375,1334.3350812717445,
,,-2391.0546875,330.1558669421172,
,,-2959.57275390625,458.0760930458249,
,,-3144.828369140625,815.3916378412773,
,,-3156.20361328125,2057.67020438893,
,,-3402.642578125,1154.2634897258768,
,,-3596.93408203125,1410.7530345950026,
,,-3617.492431640625,2435.643625720564,
,,-3421.04833984375,1033.4308528249203,
,,-3345.631103515625,994.0512658916449,
,,-2354.3369140625,221.33955883525064,
,,-3628.690185546875,3116.4132450789775,
,,-3825.26416015625,351.76994110694545,
,,-3611.43701171875,2300.2794958305703,
,,-2594.62353515625,195.5251351897167,
,,-3910.55615234375,2999.2174252502955,
,,-3734.197509765625,1435.0989628670163,
,,-4714.35400390625,2485.6522472694287,
,,-3875.743408203125,1276.913781744945,
,,-3447.02587890625,2196.8209088539124,
,,-3093.557373046875,1237.3719701408536,
,,-3961.84326171875,2205.4421997972777,
,,-2846.107421875,1082.5031433105096,
,,-3787.590087890625,1685.1737128846266,
,,-2381.725830078125,181.6329086532174,
,,-3319.8701171875,2990.4094408431592,
,,-1342.5113525390625,264.5517754144679,
,,-3034.39599609375,814.9841181802597,
,,-3192.189453125,914.514370713848,
,,-3006.375732421875,2692.9906325278816,
,,-2770.214111328125,713.2123405579455,
,,-3084.560791015625,1785.8522057845257,
,,-3058.578857421875,676.5488356237393,
,,-3092.484130859375,1236.6527178467163,
,,-3698.94384765625,2830.5234328343404,
,,-3202.10888671875,1756.0614360590462,
,,-3867.148193359375,2765.4361534558275,
,,-2979.974853515625,1100.9597823948038,
,,-2035.9869384765625,215.2993108705069,
,,-3523.113525390625,738.6305640745753,
,,-3803.125732421875,2895.273018814629,
,,-2548.951171875,355.5952328356006,
,,-2561.614013671875,199.61238881145616,
,,-3401.96435546875,2557.3222172243322,
,,-3605.11279296875,1411.4900810309705,
,,-3489.646240234375,2996.94994320641,
,,-3521.232177734375,2701.7282725140167,
,,-2741.53466796875,336.08629807245643,
,,-3371.248779296875,2231.516186673209,
,,-2707.985595703125,313.5473913982335,
,,-3749.817626953125,3518.962596629108,
,,-3645.22705078125,2360.9555328353927,
,,-2557.244140625,508.98783748520066,
,,-3636.337890625,1849.577585253402,
,,-3500.78955078125,377.8364201573516,
,,-3114.46240234375,1543.6579668302143,
,,-2729.21630859375,173.90290696311783,
,,-3422.102783203125,1480.6848040425232,
,,-3468.03271484375,982.120071856003,
,,-3561.242431640625,243.8313935146416,
,,-2465.68701171875,123.74628975235618,
,,-3163.70458984375,314.55403521263435,
,,-3446.58203125,2058.3319072837917,
,,-2987.25927734375,2664.896170340196,
,,-3145.438232421875,1720.9324776327492,
,,-3670.4208984375,2403.593432554969,
,,-3519.2255859375,1342.590354402636,
,,-2738.25830078125,816.751691071819,
,,-2023.953857421875,292.3103595254787,
,,-3010.56396484375,3265.450554400153,
,,-3990.971435546875,1243.791751222785,
,,-4159.73291015625,990.6771750009168,
,,-3493.645751953125,549.4280600807967,
,,-3783.546630859375,939.0386588796626,
,,-4127.1982421875,625.5011340472166,
,,-3696.784912109375,1383.8854033599246,
,,-3446.2041015625,905.1370173190118,
,,-3507.125,1508.734011767981,
,,-3115.54931640625,1095.1547171629004,
,,-3052.71337890625,567.0498991941945,
,,-4253.7158203125,2444.2392022011954,
,,-3030.0712890625,1829.1937982483691,
,,-3396.225830078125,3823.7942980482703,
,,-2948.99169921875,543.7691317493556,
,,-3382.456298828125,320.96938924501916,
,,-3275.68798828125,386.7013069922168,
,,-2808.9052734375,658.8630053393468,
,,-3867.15869140625,659.3670084853503,
,,-2831.537353515625,1310.3889206278604,
,,-3463.2109375,1927.1167250041383,
,,-3375.94287109375,440.77342216579797,
,,-3642.38916015625,266.2386318618842,
,,-3453.560302734375,1432.277410230528,
,,-3217.550537109375,2323.592544728248,
,,-3896.545654296875,2025.2539906489978,
,,-3262.6396484375,2643.243485665007,
,,-2946.582275390625,2189.333732011995,
,,-2918.726318359375,505.01297483757264,
,,-3745.823486328125,790.3509195109937,
,,-4141.02587890625,1961.2535029245128,
,,-3313.53271484375,416.75754816490684,
,,-3642.933837890625,1912.5785948091993,
,,-2883.857666015625,549.7150424795782,
,,-4508.3740234375,1747.3902196138897,
,,-3451.810546875,1808.6858006937327,
,,-3606.744873046875,1199.4915837443332,
,,-3267.701171875,2412.2144565174913,
,,-3504.0068359375,2176.3201124028146,
,,-3249.0888671875,691.7977191055622,
,,-1977.975830078125,212.7358886270374,
,,-2950.81787109375,1215.5260298533212,
,,-3694.47607421875,977.6645856134372,
,,-2593.775146484375,444.57676212662005,
,,-3838.499755859375,950.9233310123999,
,,-3362.667236328125,2790.3880318189254,
,,-3419.557373046875,1147.0472074628296,
,,-2538.3525390625,261.43945467865416,
,,-3574.822265625,669.6442342631058,
,,-2949.612548828125,2212.4551833328815,
,,-3475.218505859375,847.8537621900355,
,,-3019.30029296875,817.8763539118677,
,,-3118.527099609375,817.1691022325086,
,,-3093.15283203125,3224.4045884681273,
,,-3339.3896484375,2382.5368961165154,
,,-3470.97021484375,1635.558055985153,
,,-2122.066650390625,255.68919815876558,
,,-3104.5830078125,1573.1329382999484,
,,-2380.326416015625,1433.127539863267,
,,-2752.01416015625,325.11156247060677,
,,-1330.1845703125,1489.6921216716346,
,,-2567.18359375,3192.0271178505345,
,,-3021.413330078125,1376.1870063359568,
,,-3476.134521484375,465.7202364370471,
,,-1907.5958251953125,490.05154453435216,
,,-2887.5517578125,1006.37930633166,
,,-2809.23583984375,1206.9902286468782,
,,-2488.420654296875,134.36525641100542,
,,-1573.640625,1656.1427200069597,
,,-2523.854248046875,784.6794875702229,
,,-2707.04248046875,346.76985121992806,
,,-2609.947265625,611.5084666118298,
,,-2919.06591796875,905.3141797500559,
,,-2216.102294921875,718.2559440169189,
,,-1862.376953125,318.75118044844334,
,,-2225.788330078125,1326.774453025815,
,,-2066.12646484375,1622.900522311251,
,,-2211.48193359375,842.4926777068188,
,,-2626.378662109375,2584.3248274455464,
,,-2437.816650390625,801.4582553213507,
,,-1827.3306884765625,3338.2254764705826,
,,-1834.5374755859375,129.8169951742912,
,,-2797.889892578125,2201.100273550989,
,,-1781.7237548828125,1150.04163827097,
,,-3293.944091796875,1596.0038859084902,
,,-2676.506591796875,226.72936473942667,
,,-2337.933349609375,311.4030253221406,
,,-2334.31689453125,384.48198090640346,
,,-2219.96240234375,762.6268484307391,
,,-1577.2965087890625,267.319508852838,
,,-2926.312255859375,902.4232039749681,
,,-1499.4688720703125,1439.6203886056205,
,,-1021.2532348632812,1225.9596408629402,
,,-2598.98046875,469.09871759362795,
,,-2553.350341796875,1195.5894290607207,
,,-2092.427001953125,710.258486804386,
,,-1643.2000732421875,1892.9189085971168,
,,-2216.0107421875,893.6116796311064,
,,-2698.2568359375,1319.0023133445627,
,,-2132.695068359375,2020.15142128679,
,,-2106.46484375,326.4822014788515,
,,-2545.53564453125,1820.7622031681783,
,,-2833.82763671875,962.9910212484818,
,,-1927.7686767578125,828.0053700549165,
,,-2364.620361328125,1903.6481078108036,
,,-2153.38427734375,612.7927332644124,
,,-2538.5927734375,751.3247581682672,
,,-2273.510986328125,635.5224141567551,
,,-1528.0985107421875,290.871105095823,
,,-1950.185546875,687.1824798342659,
,,-2115.4326171875,1481.310800082041,
,,-1520.233642578125,2697.225979391952,
,,-2320.190185546875,2831.0448415640913,
,,-1353.198486328125,169.1705063418285,
,,-2001.3690185546875,1249.1673585454387,
,,-2755.53662109375,2369.447070199021,
,,-1493.0574951171875,263.6199593661258,
,,-1422.3631591796875,291.0636547476107,
,,-1657.75732421875,656.327921341297,
,,-2090.96533203125,392.2511830007562,
,,-2305.781005859375,267.06025652954975,
,,-1848.1290283203125,170.8239502429443,
,,-2035.556884765625,532.8652041934973,
,,-1483.3076171875,102.79058862588828,
,,-2559.693359375,464.61557284606954,
,,-2188.177978515625,239.24331317810976,
,,-1087.3167724609375,10.443006968326744,
,,-2614.745849609375,631.2000889098965,
,,-2398.154296875,1515.2236948873756,
,,-2324.870361328125,720.707913260371,
,,-2629.906982421875,687.1849789257241,
,,-3570.314697265625,476.7694597502814,
,,-3076.66259765625,1108.3411275452954,
,,-3101.04541015625,462.00589353281646,
,,-3100.699462890625,266.43940717946055,
,,-2953.828125,1640.4614315102863,
,,-2586.895751953125,481.0675126891283,
,,-2011.3740234375,374.89595877566614,
,,-1370.0059814453125,344.508390536124,
,,-1647.82763671875,247.06191917593148,
,,-2849.914794921875,513.0195268467829,
,,-2278.9873046875,754.3701879329265,
,,-2420.37646484375,255.93612643311386,
,,-1734.9034423828125,1073.7973611910058,
,,-2154.610595703125,75.81922062901478,
,,-1900.368408203125,540.2382820787294,
,,-2613.78662109375,277.10467828431973,
,,-2325.01708984375,573.9255908171199,
,,-2756.64306640625,1531.3582673563556,
,,-1981.3480224609375,514.9289260141842,
,,-2525.680908203125,210.9094951626996,
,,-3136.7724609375,533.5455581121983,
,,-2562.94580078125,469.7922758744488,
,,-1932.887451171875,461.8242786938446,
,,-1986.4205322265625,1054.8940295855423,
,,-1596.1253662109375,766.4442712915512,
,,-2603.72509765625,664.985181731967,
,,-1780.636474609375,31.487688001892742,
,,-2925.183349609375,571.2473125001789,
,,-2465.03125,487.6105401505931,
,,-2222.307861328125,284.8753150188148,
,,-2001.1197509765625,196.41171225142497,
,,-2697.8994140625,86.34701361610622,
,,-2731.820556640625,755.6452396445288,
,,-2370.179931640625,1153.5028634034356,
,,-3611.36279296875,215.85257722306787,
,,-3664.92333984375,413.1407439034363,
,,-2034.070556640625,696.528493630578,
,,-3195.797119140625,836.843870690567,
,,-2730.37744140625,446.440158061221,
,,-2894.46533203125,164.22691552217591,
,,-2961.066162109375,492.9390196000384,
,,-3395.456787109375,660.0761197278789,
,,-2696.353759765625,181.50508680196415,
,,-3479.54443359375,3058.628447473972,
,,-3340.721923828125,1019.6270900833456,
,,-2924.1240234375,847.269901367006,
,,-3499.855712890625,1241.1416616877532,
,,-2404.098388671875,16.53909649829538,
,,-3052.638916015625,907.1621110050539,
,,-3094.2490234375,440.2915340881116,
,,-2299.896728515625,1081.9686427814797,
,,-3447.500244140625,1214.58936395267,
,,-3408.60986328125,294.3630389397988,
,,-3011.303955078125,1754.304975828662,
,,-2834.178466796875,250.09362838564877,
,,-3237.089599609375,178.0625655500931,
,,-3356.6396484375,754.6899224050939,
,,-2610.120361328125,271.4926295856549,
,,-4024.66162109375,1325.6155573182393,
,,-3142.0029296875,621.6485829998651,
,,-3571.909912109375,849.3945695850359,
,,-2976.9521484375,210.7050467664216,
,,-3317.8173828125,170.47556052455727,
,,-3533.10009765625,2711.6168286096186,
,,-2146.267822265625,94.59131614572198,
,,-3053.827392578125,669.867495192801,
,,-3471.83642578125,1702.5728065444177,
,,-3289.97314453125,435.6326666157911,
,,-3943.330078125,597.9581016784934,
,,-3398.036376953125,912.0171877896787,
,,-2929.20947265625,369.89280649328947,
,,-2635.884033203125,1146.8246573522483,
,,-2204.76806640625,851.6386353078559,
,,-2492.369873046875,800.1855130271779,
,,-3123.0888671875,540.0224227461805,
,,-2829.658447265625,181.91566251247494,
,,-3377.013916015625,539.836893038171,
,,-2169.08056640625,1410.3929851060109,
,,-2658.460693359375,468.11113337691074,
,,-2794.244140625,553.6725810282753,
,,-3631.25732421875,888.440334921876,
,,-2633.783203125,684.7856965479946,
,,-2718.418212890625,416.9193081711878,
,,-2666.742919921875,439.7696692388646,
,,-3358.611328125,1162.9179990311218,
,,-3099.254150390625,418.58706358581105,
,,-3193.408203125,1488.4810368796311,
,,-2679.649169921875,597.7513345942508,
,,-2273.914306640625,602.5848087522857,
,,-2967.57666015625,1500.7253498896016,
,,-2756.41748046875,856.4755388649972,
,,-3143.735595703125,612.9952657088758,
,,-2967.49267578125,2020.436621245764,
,,-2981.1689453125,821.2504196998535,
,,-2832.697021484375,174.41216377713144,
,,-1943.075927734375,861.8166329255126,
,,-2979.7060546875,1063.4199097643295,
,,-2101.6416015625,276.594021877149,
,,-1833.3350830078125,885.5373797011179,
,,-3505.84619140625,834.5156093605241,
,,-2791.18408203125,1248.2982486403416,
,,-2874.796875,473.2289353939867,
,,-2943.9365234375,301.18351428606104,
,,-2711.515625,768.4059898203745,
,,-2866.16259765625,555.7636320304782,
,,-2316.349853515625,283.1895379861838,
,,-3319.26123046875,426.4740007299057,
,,-3236.24755859375,1715.2180876168939,
,,-2172.305908203125,772.3449556047651,
,,-2284.775634765625,486.98736075587254,
,,-3197.6083984375,629.8468721918321,
,,-3391.845947265625,432.7612659191425,
,,-3282.081787109375,871.8029796277414,
,,-2786.53369140625,1010.8537321907376,
,,-3699.9033203125,339.2982306788261,
,,-3097.80908203125,1056.1370969534887,
,,-3413.511962890625,306.3562465956461,
,,-2566.515869140625,184.24180492817814,
,,-3056.23681640625,1535.6497898172747,
,,-2516.90966796875,263.79531510332515,
,,-2116.024169921875,242.27194123034948,
,,-2410.54345703125,606.2579130436329,
,,-2482.884033203125,235.2291691435973,
,,-2277.571533203125,989.3834238318154,
,,-2270.7314453125,372.5048831338788,
,,-2530.575439453125,365.19018497512593,
,,-2177.4033203125,406.9852369336138,
,,-1677.08056640625,618.142616173704,
,,-2537.292724609375,1561.7380071543512,
,,-1297.204833984375,2.4526462250260295,
,,-3067.14892578125,819.9319052198921,
,,-2430.744140625,1882.8599581459114,
,,-2479.678466796875,992.5446382101661,
,,-2794.6630859375,425.3616577443455,
,,-1432.1129150390625,282.43968363327076,
,,-2053.949951171875,437.1081620505597,
,,-2278.075927734375,189.8753769256706,
,,-1467.8421630859375,470.89318661438574,
,,-2713.1630859375,672.9233736259409,
,,-2566.93408203125,268.43423412059747,
,,-2347.67431640625,401.3417274824436,
,,-2726.90673828125,801.0120457175813,
,,-3300.779296875,422.1200704313567,
,,-3099.260986328125,661.6611401981692,
,,-4035.288818359375,1133.9626296132,
,,-2660.43701171875,590.8195250560135,
,,-4410.037109375,501.3028078998967,
,,-2973.12060546875,1432.9285831184652,
,,-3474.15283203125,1129.9231254411611,
,,-3090.889404296875,271.75332415026537,
,,-2174.73583984375,454.89079895712166,
,,-2959.170166015625,803.8978919798462,
,,-3553.319580078125,783.1070712315668,
,,-4276.72216796875,1030.7845759260358,
,,-3420.44091796875,834.7998711661044,
,,-3712.841064453125,1342.9890773798336,
,,-3287.663330078125,320.5256886606257,
,,-3294.170166015625,392.45000929932144,
,,-2683.921630859375,617.110605454744,
,,-2603.456298828125,634.6291824120246,
,,-2302.413330078125,634.941033183573,
,,-2161.6796875,170.54531230475234,
,,-2831.25146484375,941.9510538235184,
,,-2809.311767578125,859.6219979153673,
,,-2394.60546875,408.7879354156953,
,,-2299.509521484375,604.0346717143993,
,,-2352.900634765625,319.5242081854979,
,,-2918.758544921875,507.9932353673869,
,,-2880.664794921875,1402.6154952798279,
,,-1862.8463134765625,1666.1125879422352,
,,-1566.73486328125,903.2207993620075,
,,-2957.24462890625,1031.9906692575619,
,,-1985.633544921875,454.4207253322353,
,,-2235.558349609375,503.9014144073614,
,,-2731.521240234375,330.33278020649277,
,,-2903.47802734375,1016.2268355314844,
,,-1905.1243896484375,503.1597798396332,
,,-2155.752197265625,654.8589604790945,
,,-2780.763427734375,807.3729750329434,
,,-2686.93994140625,994.997904093464,
,,-2570.377197265625,206.32690110466206,
,,-2368.8583984375,367.4929616125488,
,,-1153.455078125,342.59714598446504,
,,-2845.2724609375,972.3651296549888,
,,-2203.5390625,388.48012322162606,
,,-2259.290771484375,869.4461682990338,
,,-2141.91357421875,376.95704728838365,
,,-2789.98486328125,247.56556000071646,
,,-2789.27001953125,466.22717965034536,
,,-2436.83447265625,692.7466630322288,
,,-2594.176025390625,453.8741329621603,
,,-2539.3251953125,518.6829613008331,
,,-2741.7412109375,1735.276229212408,
,,-2516.510009765625,314.5683570179343,
,,-2319.985107421875,557.0642243558784,
,,-1597.241943359375,779.9180064033951,
,,-1943.1353759765625,253.17963923236778,
,,-2650.427978515625,429.7452113926828,
,,-2006.3846435546875,2.4371613508720116,
,,-2453.564453125,1022.8451324675343,
,,-2479.62109375,564.6314043935456,
,,-2250.1083984375,916.0357446239416,
,,-2488.08740234375,335.3479280037892,
,,-3020.38330078125,1957.294125578891,
,,-3155.320556640625,639.9974846374175,
,,-2733.71044921875,489.57629233956686,
,,-2738.095458984375,533.9006165445686,
,,-1913.8800048828125,83.00308715185311,
,,-2094.341796875,759.2452762449358,
,,-2494.11572265625,647.1996324553292,
,,-3185.685302734375,34.46827507706179,
,,-3420.122802734375,456.2436391960127,
,,-3188.586669921875,1339.5000958126434,
,,-2841.34228515625,799.4941867528169,
,,-2917.126953125,541.6846794752519,
,,-3769.72900390625,707.9348235928009,
,,-2901.93359375,477.6563726364443,
,,-2219.80029296875,210.2506003549463,
,,-2224.72802734375,770.6789384729915,
,,-2485.1923828125,1104.7086908827625,
,,-2202.0556640625,373.20644460818716,
,,-2968.34765625,599.3336672974597,
,,-2580.714599609375,270.5698138559022,
,,-2517.133056640625,370.81174035318963,
,,-2270.656005859375,463.0860295551425,
,,-3767.569580078125,1076.3466858874635,
,,-3509.4560546875,627.3143223975809,
,,-2278.4287109375,1141.2162449697603,
,,-2947.056884765625,459.295257620472,
,,-2732.3154296875,330.44368130972776,
,,-2830.4716796875,976.1432216441324,
,,-2630.94189453125,683.6470833095977,
,,-3453.640380859375,788.0350231885545,
,,-3169.416259765625,804.4736426856477,
,,-2764.4453125,421.62799523655735,
,,-2834.662353515625,870.263091529751,
,,-2542.52294921875,233.513185208606,
,,-2823.689697265625,473.9921891217155,
,,-3179.1591796875,218.21639291184772,
,,-3368.755859375,1337.003655283415,
,,-3376.377197265625,1409.1161398403901,
,,-2967.747802734375,211.2803837957473,
,,-2844.6650390625,842.3637865708836,
,,-2800.79296875,323.1970779136819,
,,-2944.2177734375,660.6917644677156,
,,-2726.841064453125,235.91805495676726,
,,-2548.7021484375,506.7565379408662,
,,-2438.660888671875,829.5943532858886,
,,-2411.355712890625,334.9596529312697,
,,-2752.51904296875,1078.0947891815026,
,,-2183.352294921875,84.32038266416455,
,,-1885.796630859375,321.3038401700946,
,,-1293.7596435546875,122.5195706246963,
,,-1690.4798583984375,519.5943510598439,
,,-2704.486083984375,422.65040601403433,
,,-2504.85498046875,247.8692963336579,
,,-2315.4765625,882.2083544899147,
,,-1597.9913330078125,73.88827286795237,
,,-1592.12841796875,0.5730345714181929,
,,-2336.0419921875,646.7850018710532,
,,-1255.861328125,6.47783294360031,
,,-2045.731689453125,29.361005951369773,
,,-2497.630859375,1107.4840108023634,
,,-1438.4891357421875,23.444125373162215,
,,-1851.9375,66.94635767983658,
,,-2078.65771484375,410.80798157743783,
,,-2888.490966796875,2592.5635371442977,
,,-2520.531982421875,1020.0590548827485,
,,-1908.6331787109375,286.8856935297341,
,,-1272.2508544921875,205.8896709321138,
,,-2443.538330078125,1819.736349871153,
,,-1246.0479736328125,44.46310426728059,
,,-2096.615478515625,331.0106698969969,
,,-2002.9857177734375,1412.24488820538,
,,-1892.6790771484375,396.2805517776636,
,,-2318.326171875,343.0013021538414,
,,-1907.4737548828125,423.349316289708,
,,-2039.56494140625,172.81637427080022,
,,-2560.82275390625,91.90634550014374,
,,-2061.716064453125,1215.3686683778437,
,,-3740.65283203125,563.8336322655956,
,,-3059.072509765625,203.9120514977178,
,,-2827.830810546875,316.9876734783505,
,,-3014.17431640625,76.96300075935058,
,,-3045.747314453125,282.16329873918323,
,,-2919.841796875,221.12035907310633,
,,-2578.56982421875,690.258897222202,
,,-3211.352783203125,1046.9506200539965,
,,-3112.829833984375,42.688204248130745,
,,-2829.16015625,425.86672952814433,
,,-2404.838134765625,2515.513064697134,
,,-2482.14599609375,472.8999344991487,
,,-3015.22216796875,525.6828295727476,
,,-2954.51318359375,1189.3786731207297,
,,-3574.000244140625,1012.0533242732631,
,,-3860.197509765625,631.3028438227432,
,,-3352.566650390625,172.49565314596543,
,,-3023.435546875,10.988379790403851,
,,-3739.954833984375,319.57363988407076,
,,-2596.900146484375,1324.0275645409968,
,,-2621.59130859375,340.750066234095,
,,-1433.4820556640625,603.03241864255,
,,-3899.29296875,1376.6052740425553,
,,-3213.04248046875,1223.3918974450748,
,,-3493.197509765625,1859.4251102008732,
,,-3969.80126953125,2135.4451410446,
,,-3164.92626953125,1017.1955092674689,
,,-3452.260986328125,1399.6923251970506,
,,-3029.647705078125,2877.837204352507,
,,-3552.067626953125,188.98010434974543,
,,-3185.47021484375,405.6067946374299,
,,-3626.586669921875,2080.9323679867134,
,,-3540.055908203125,564.9691639184445,
,,-2546.487060546875,312.24204170313675,
,,-3120.415283203125,500.2252768519036,
,,-3639.951416015625,1378.494843498777,
,,-1953.2109375,163.1097148489373,
,,-2412.2744140625,135.36646694816903,
,,-3164.16455078125,894.7504278959304,
,,-3133.4111328125,590.0064649398315,
,,-3142.04638671875,1276.3913600229923,
,,-2744.793701171875,301.8400081354213,
,,-3282.28759765625,1099.8008951365036,
,,-2675.6455078125,403.91733501855833,
,,-3440.2392578125,670.8936590419579,
,,-2183.81640625,215.5625792434572,
,,-3103.491455078125,1489.7676269727563,
,,-3164.235595703125,2218.717705693871,
,,-2512.25732421875,731.5676245984744,
,,-2731.2958984375,480.0873207299012,
,,-3066.89111328125,3025.4764214328843,
,,-3178.308837890625,1488.4307241209074,
,,-3408.033447265625,1581.1635225648376,
,,-2572.160400390625,436.2157221498245,
,,-2839.38916015625,911.336017829507,
,,-3025.59814453125,995.837387247838,
,,-3282.666259765625,1965.528344316656,
,,-2577.280029296875,418.10605061104604,
,,-2828.155029296875,735.91641844027,
,,-2407.73046875,193.56466039319326,
,,-2325.9208984375,653.3427287351096,
,,-2680.192138671875,576.8648088102535,
,,-3538.1025390625,1198.403766690269,
,,-3016.705810546875,251.01323457138244,
,,-2182.03857421875,71.10675210075355,
,,-3066.22998046875,1315.1961034077717,
,,-3036.87158203125,811.8034286906001,
,,-2802.178466796875,5.8330083023042425,
,,-3127.1728515625,1148.0170982755321,
,,-3093.389404296875,1324.8218160495012,
,,-3282.4765625,1607.1817448372897,
,,-3695.59375,1951.0753896525925,
,,-3436.9130859375,938.5070897099066,
,,-2653.268310546875,91.1537557914153,
,,-3253.99072265625,1038.0021373489149,
,,-3012.78076171875,1178.822338946881,
,,-2306.4111328125,562.9478101433772,
,,-3075.1611328125,1476.9002087150488,
,,-4005.265625,1911.2860419347514,
,,-2899.310302734375,1874.7298767683178,
,,-1637.85595703125,524.9099484665453,
,,-2296.21728515625,151.36865422347714,
,,-1272.2874755859375,23.725079689057335,
,,-1834.742431640625,0.027007480169282422,
,,-2677.3291015625,540.6795885161462,
,,-2929.941162109375,758.7556942316492,
,,-1927.677978515625,1409.5751751002135,
,,-1787.85546875,196.04862461122036,
,,-2343.3544921875,1820.7003290680213,
,,-1943.41748046875,326.59997554027086,
,,-2534.85107421875,482.9887980792504,
,,-2560.677001953125,1274.8052894423174,
,,-1856.5860595703125,961.8864032523819,
,,-1839.2320556640625,912.9716654442661,
,,-3574.53466796875,1431.942063962303,
,,-2649.036376953125,338.1683439752376,
,,-3186.481201171875,1337.6551611906123,
,,-3361.148193359375,991.7170593897646,
,,-3141.1767578125,1541.647415864599,
,,-2370.353515625,1158.8573661331543,
,,-2476.614013671875,444.3021782232889,
,,-1735.85107421875,289.25390570989833,
,,-2418.192626953125,390.79944225255326,
,,-2602.447265625,419.2206308836039,
,,-3733.392822265625,739.7370368147156,
,,-2095.315185546875,743.4706317598985,
,,-3371.141357421875,1112.8702463814288,
,,-2946.724853515625,494.95626772029135,
,,-3430.689208984375,1017.2951799517119,
,,-2199.53564453125,189.48077388122795,
,,-2959.695556640625,857.855996337782,
,,-2390.472900390625,235.40800643719245,
,,-3180.69873046875,343.1935925183634,
,,-2021.86181640625,80.5955301772434,
,,-1763.275634765625,342.87047587042446,
,,-2211.993408203125,1194.9099086498072,
,,-2831.384765625,471.7166373188092,
,,-2169.1611328125,317.82336408292963,
,,-3164.59326171875,692.2420663740174,
,,-3273.858154296875,730.5122867294215,
,,-2101.048828125,124.37376061991523,
,,-3565.5712890625,902.58890488785,
,,-2060.428466796875,149.68313238515563,
,,-2250.37841796875,360.95392910607757,
,,-2993.124755859375,1074.6714871979273,
,,-2898.071044921875,735.5922663157162,
,,-1378.4521484375,144.8389526878367,
,,-2984.590576171875,1365.983796790409,
,,-2736.9619140625,288.19248358558286,
,,-2781.120849609375,371.42318397686967,
,,-2722.16796875,573.1105702205232,
,,-3473.886474609375,245.44217698178858,
,,-2996.92626953125,1627.119480263192,
,,-2300.245361328125,1489.0405792742317,
,,-2300.27880859375,240.06127567570343,
,,-3836.718994140625,661.05179085433,
,,-3531.542236328125,583.5315824020905,
,,-2701.822265625,177.72205575273912,
,,-3229.2236328125,351.8618709296566,
,,-2580.634765625,979.17022035771,
,,-3081.607421875,408.90174652556453,
,,-2290.086181640625,223.37585466556806,
,,-3171.036865234375,1200.5020684479318,
,,-2816.50390625,773.0631000976988,
,,-3116.4169921875,1137.1565224148223,
,,-3150.552490234375,584.0097057282012,
,,-2680.880615234375,1348.7416915380077,
,,-2388.783447265625,840.4742418230596,
,,-3878.276123046875,617.9273800550133,
,,-2690.96484375,16.86582725516032,
,,-2499.803466796875,305.36336852987864,
,,-3134.529541015625,477.6479868005268,
,,-3023.74658203125,446.11913221656994,
,,-4306.68212890625,967.3126941000589,
,,-2882.50830078125,656.2060297815949,
,,-3331.10986328125,545.721114949632,
,,-3207.45751953125,793.8302148037906,
,,-2775.485595703125,596.4068988090803,
,,-3179.74462890625,500.35413108677335,
,,-3121.466796875,624.477606073827,
,,-3137.707275390625,1168.64298969408,
,,-3600.69384765625,423.151910734346,
,,-3669.4404296875,901.9645543043126,
,,-2913.016357421875,661.8228741882615,
,,-3073.498291015625,530.247952505225,
,,-3363.693359375,404.0960694346194,
,,-3271.237060546875,1025.905342536775,
,,-2467.09375,5.6194549019993545,
,,-2998.2802734375,139.99852701401312,
,,-2792.71728515625,404.66448711776235,
,,-3123.57568359375,1403.9007480395599,
,,-3692.194091796875,526.0050678451597,
,,-2130.259521484375,87.4727662366192,
,,-3307.379150390625,1822.0172582266332,
,,-2782.667236328125,936.3696587369714,
,,-3712.238037109375,498.9854458068746,
,,-3442.725341796875,288.5163678637565,
,,-2781.50048828125,342.56605936824377,
,,-2470.975341796875,914.625845598737,
,,-3585.541015625,1684.1286615468075,
,,-3741.263671875,2217.373284016033,
,,-3280.369140625,603.3325694426287,
,,-3134.14404296875,217.17141229661726,
,,-2488.03369140625,375.79256900964583,
,,-2271.44873046875,772.0219957493052,
,,-2633.160888671875,256.26675895843096,
,,-2507.41943359375,1033.1049680862288,
,,-1901.7572021484375,173.0598146239413,
,,-2689.12548828125,1282.9862199053227,
,,-2724.931640625,307.3745849404956,
,,-2885.671142578125,753.8880251463609,
,,-2234.539306640625,199.7720911010029,
,,-2895.955810546875,822.1984192360944,
,,-2588.427978515625,256.1693103818465,
,,-3404.9228515625,1398.7543616377018,
,,-2863.87109375,516.4190470416504,
,,-2123.396240234375,850.8299036928775,
,,-2739.745849609375,302.2042444252167,
,,-3152.723388671875,238.59335637391865,
,,-2313.168701171875,605.82959085636,
,,-2939.3896484375,312.9275353930184,
,,-2541.001220703125,717.0843303092756,
,,-2094.057373046875,984.3177912022013,
,,-2547.53271484375,146.36218834154366,
,,-2227.35009765625,945.8800246383286,
,,-1930.4207763671875,644.8744952371923,
,,-1791.4827880859375,411.70770643716355,
,,-1828.1046142578125,277.9472995131566,
,,-2133.271728515625,373.17849774148044,
,,-2123.981689453125,1192.012701746965,
,,-2729.013916015625,680.9223737404789,
,,-2845.089599609375,1148.7509343986726,
,,-1980.139892578125,304.81489088861434,
,,-2330.42626953125,824.5829896539069,
,,-3038.578125,845.4491421366647,
,,-1421.915283203125,619.3429234924253,
,,-3185.459716796875,1079.524666255779,
,,-2169.03955078125,289.27671975425335,
,,-2851.51123046875,462.72931896320114,
,,-2944.33935546875,1416.0159137123755,
,,-2841.547119140625,370.6855731770538,
,,-2197.248046875,1011.0157573237132,
,,-2908.42529296875,1174.678964798658,
,,-1856.9532470703125,1033.7814820521987,
,,-1914.614501953125,553.8664676116271,
,,-2505.756591796875,387.6541853475917,
,,-2665.294677734375,451.1623506958975,
,,-1445.7486572265625,489.3569843328205,
,,-2003.5609130859375,845.1402616340299,
,,-2361.4931640625,349.8567130770508,
,,-2876.89501953125,705.051845546729,
,,-1880.0364990234375,489.0865744181143,
,,-3081.368896484375,953.6648480119289,
,,-3112.760498046875,774.7218575286661,
,,-1917.7789306640625,162.25534642067305,
,,-2942.4404296875,889.4521335088572,
,,-2493.318359375,189.97546143213785,
,,-3166.452880859375,954.4417476778137,
,,-3368.755615234375,1378.1799546162918,
,,-3293.190673828125,1098.680213042017,
,,-2890.372314453125,377.16737153317837,
,,-3065.426513671875,916.4999045189822,
,,-2634.19921875,442.9561082842958,
,,-3313.120361328125,954.9222876078816,
,,-2748.220947265625,1182.1110614405357,
,,-2306.873779296875,677.9232044744673,
,,-2692.822509765625,208.64490398737632,
,,-2211.4384765625,662.5008642501991,
,,-2729.5185546875,2889.30056731387,
,,-1682.030517578125,2171.725782889177,
,,-2436.49169921875,727.058566064678,
,,-2088.215576171875,599.4945979094483,
,,-2888.365234375,991.9222468590795,
,,-2806.06005859375,251.72525595067714,
,,-2861.37890625,908.9880237618452,
,,-3282.13037109375,2817.9582584765058,
,,-2038.33154296875,463.9841335334283,
,,-2773.399658203125,629.7026313272186,
,,-1960.3076171875,136.50306219040317,
,,-2869.810546875,125.17248524752702,
,,-2028.0003662109375,308.5943344564935,
,,-2502.156005859375,49.43700371723746,
,,-3087.91748046875,59.84154470516178,
,,-2393.6416015625,3098.006930359965,
,,-2478.70703125,665.1487320315223,
,,-2457.5703125,307.7674375271151,
,,-1739.5849609375,213.98973211527414,
,,-3180.4794921875,1226.0321682209808,
,,-1698.998779296875,183.2075533134858,
,,-3518.733642578125,1326.2224911973005,
,,-3094.962158203125,1841.9751140805552,
,,-2646.33740234375,697.7998725755626,
,,-2508.19873046875,404.60121721508773,
,,-3372.925537109375,1448.523460767361,
,,-2561.537353515625,1343.6002936325908,
,,-3187.6552734375,733.0892458723181,
,,-2834.057373046875,669.2050626594134,
,,-3102.9814453125,2163.1887411072394,
,,-1843.261962890625,652.3572901496067,
,,-3326.581787109375,474.8293343298112,
,,-2176.2001953125,1411.9715757037368,
,,-2983.9541015625,609.6437013090007,
,,-2684.98876953125,1202.7691039703864,
,,-2991.693115234375,2041.1152310621578,
,,-2916.50830078125,358.91000246751776,
,,-2395.434326171875,962.1522465763146,
,,-3452.4248046875,3120.5790841328953,
,,-2676.434326171875,1245.862126121619,
,,-3471.466552734375,1838.6701135642422,
,,-2673.523193359375,3048.709605018808,
,,-2835.182373046875,2692.7118738776353,
,,-3037.26416015625,217.12338235322795,
,,-2150.533935546875,1386.0173378635354,
,,-2924.138671875,2651.429429214565,
,,-3338.0078125,1552.9023581413003,
,,-2504.507568359375,847.8915172613864,
,,-3506.740478515625,2412.678478525891,
,,-2766.801025390625,316.69429404912665,
,,-2707.230224609375,3492.2472006425114,
,,-2987.859375,1777.7429392738813,
,,-2135.64794921875,57.11676753331011,
,,-3219.759033203125,540.6485107038588,
,,-2626.125,235.94985558111182,
,,-3731.532470703125,2339.4829404569996,
,,-2669.783447265625,2698.3126441206277,
,,-2216.087158203125,1509.200523949513,
,,-2767.933837890625,2462.1439269270677,
,,-2343.867919921875,68.65358625875103,
,,-2205.829833984375,808.892916605753,
,,-1840.96435546875,33.16332380482953,
,,-3408.6923828125,2081.5151106033336,
,,-2912.17333984375,214.7791732605479,
,,-3618.306640625,1544.636279183807,
,,-3031.11279296875,978.4019472334721,
,,-3208.80322265625,1570.6748896323138,
,,-3547.5107421875,2853.443440470647,
,,-2927.4453125,186.83203175469484,
,,-3025.127197265625,1877.7540221298784,
,,-3703.4873046875,620.469157389301,
,,-1565.46484375,167.34166514775546,
,,-1435.1253662109375,235.06093669024548,
,,-3215.3642578125,2680.044885094912,
,,-1849.1383056640625,340.7840832566384,
,,-3606.385498046875,1638.4874330626076,
,,-2928.188232421875,1028.8561309569682,
,,-2066.323486328125,911.6211773163066,
,,-1656.356689453125,187.47134663669337,
,,-2380.3134765625,367.34500686999036,
,,-2288.222412109375,779.0285051422879,
,,-2265.32275390625,191.9926834029276,
,,-2792.120361328125,1808.2195931098872,
,,-2149.78564453125,124.98915832733267,
,,-2914.8583984375,1040.799551556615,
,,-1930.560791015625,794.6184915119408,
,,-3197.260498046875,2363.433345126555,
,,-2411.41357421875,514.9951613771095,
,,-2802.623779296875,915.3857141399203,
,,-2908.663818359375,3141.130791273738,
,,-2684.059814453125,1420.997147274798,
,,-2609.002197265625,3520.054718590469,
,,-2367.872314453125,1479.6344428462016,
,,-3356.864501953125,2471.5745377261073,
,,-2434.620849609375,55.12992493801265,
,,-3085.468017578125,2032.7993119729335,
,,-1671.155029296875,1.6832144563714688,
,,-3562.435791015625,1579.3797128266233,
,,-2184.78662109375,213.54618538919524,
,,-2695.53076171875,3185.867242674111,
,,-2265.87744140625,241.05088495739554,
,,-2824.946044921875,540.9766342727476,
,,-3197.43994140625,1749.4688740937881,
,,-3082.422119140625,1628.8914993718042,
,,-3024.6337890625,268.0218750191459,
,,-2512.37353515625,1394.3905201606217,
,,-2610.457275390625,1334.547292816747,
,,-3142.359619140625,2745.555143962513,
,,-1840.8846435546875,20.328079573354213,
,,-2312.06640625,258.18616611380486,
,,-2555.57080078125,630.1855001007825,
,,-2290.935791015625,72.76820835572362,
,,-2910.5224609375,446.9625274122613,
,,-2602.3310546875,590.9281272741521,
,,-2526.24267578125,970.4512854045006,
,,-1920.9715576171875,166.4867932305365,
,,-3230.602783203125,1505.1868316576274,
,,-3448.892333984375,268.3760796877038,
,,-2364.079833984375,433.70651054711084,
,,-2588.82763671875,1285.5934352119175,
,,-3746.434814453125,1595.8998126823444,
,,-2950.761962890625,395.17621268452024,
,,-4413.1572265625,1323.4627351402446,
,,-3979.649658203125,1768.1050173631727,
,,-2818.0302734375,342.7315893191464,
,,-3893.802490234375,1349.3770677769865,
,,-2830.83837890625,1994.2808904626904,
,,-3045.385498046875,1183.4081870994746,
,,-2153.358154296875,78.431336802668,
,,-3770.888916015625,1090.6301910579361,
,,-2890.739990234375,789.1676914767086,
,,-2086.748291015625,308.34738234476,
,,-3201.0458984375,1457.2807037303337,
,,-2841.77099609375,954.9872113242724,
,,-2917.334716796875,975.6516914112301,
,,-2888.052978515625,479.7696473730581,
,,-2910.645751953125,803.0436767663884,
,,-3680.54638671875,1802.3504408206386,
,,-3117.35107421875,1488.894324671973,
,,-3018.10498046875,1409.7855980717254,
,,-3195.1171875,696.7471282140114,
,,-1440.0557861328125,160.22335074276407,
,,-3381.14111328125,1454.019531978215,
,,-3704.2705078125,1712.4423567507602,
,,-2662.97216796875,153.35530321294436,
,,-3464.677978515625,2510.780877011952,
,,-3945.988525390625,2464.2612003052,
,,-2629.056396484375,254.35189690868253,
,,-3601.298828125,912.9062129243572,
,,-3601.24755859375,2349.2406872322485,
,,-2322.71630859375,556.1586222626655,
,,-3182.143310546875,62.83994308416546,
,,-3691.688720703125,869.8269770738601,
,,-3129.154052734375,381.0850942433768,
,,-3761.944091796875,2197.016399157812,
,,-2437.2578125,435.8050742396008,
,,-3524.639892578125,651.5540866443039,
,,-2447.553466796875,247.19148870823804,
,,-3382.068603515625,369.93581779005046,
,,-2343.314453125,499.67523990678694,
,,-3590.479248046875,937.0260132843098,
,,-3089.251708984375,929.1440323220254,
,,-3156.14306640625,1743.939186506047,
,,-1601.847900390625,277.70520853729806,
,,-3670.509521484375,1039.2267404650486,
,,-3030.943603515625,2089.434289850973,
,,-2198.056884765625,198.3699669818326,
,,-3297.981201171875,889.0063876149994,
,,-2666.624755859375,245.74144742827372,
,,-3483.4775390625,2860.155166838952,
,,-2271.891357421875,1065.7564411931062,
,,-2222.263916015625,131.7752083149249,
,,-2551.152099609375,544.6494966114001,
,,-1948.635986328125,316.0822424830759,
,,-3687.64208984375,1327.257925450976,
,,-3156.541015625,1163.2237624413024,
,,-2190.875,250.64424391658557,
,,-2965.55908203125,2232.7651964131355,
,,-3742.522216796875,2098.8339508817194,
,,-3588.504638671875,329.06178908634445,
,,-3621.271728515625,587.3824043054324,
,,-4028.178955078125,964.1839436043917,
,,-2118.113525390625,1.3824678475912449,
,,-3390.41162109375,672.4029043935675,
,,-2851.05224609375,181.4475402275852,
,,-2668.841796875,622.0809417535235,
,,-2644.326904296875,247.1050526768873,
,,-2736.145751953125,255.9508331842787,
,,-3217.060791015625,1914.4748175469053,
,,-3039.273681640625,3516.7202702760746,
,,-3409.93115234375,419.67230815693335,
,,-3746.038330078125,652.8132306438079,
,,-3255.50048828125,160.86277877580227,
,,-3403.4658203125,322.29152205208834,
,,-3172.5712890625,346.6049819666765,
,,-2960.254150390625,396.8984310957966,
,,-3118.494140625,420.7745581207055,
,,-2671.58984375,363.7035008003417,
,,-3503.943359375,267.24981258446064,
,,-2256.3427734375,776.1603733141278,
,,-2663.454345703125,277.19251990746824,
,,-2371.346435546875,783.4180215295373,
,,-2687.2099609375,2.1954167121097257,
,,-2436.02978515625,303.3077171326063,
,,-2563.810546875,1712.774334686716,
,,-2396.124755859375,620.4585642229918,
,,-3199.74560546875,753.956923734125,
,,-2738.6494140625,371.47980870749245,
,,-3074.607177734375,242.7806451459913,
,,-3077.97802734375,948.2775039302796,
,,-3241.7255859375,524.3008448903023,
,,-2056.158203125,0.09738848648851652,
,,-3244.177734375,570.6928193054532,
,,-2654.29248046875,465.5435282107238,
,,-2333.64306640625,321.23986000979625,
,,-3346.534912109375,827.4248733727088,
,,-3106.35791015625,830.9049294407255,
,,-3334.8916015625,623.3139478637021,
,,-2665.2958984375,330.9861311347629,
,,-1961.41748046875,634.6761579936506,
,,-3387.655029296875,548.4432853156796,
,,-3092.18115234375,608.1822141097575,
,,-2587.28466796875,941.169697636921,
,,-3279.7099609375,1625.2499284919254,
,,-3471.15478515625,1455.4385331606063,
,,-3651.942626953125,246.83377612912105,
,,-2986.362548828125,603.8773100723682,
,,-3159.611328125,1016.5843135297431,
,,-3163.013916015625,485.6859515181573,
,,-3487.08447265625,908.9332850095119,
,,-2968.689697265625,92.45882895501043,
,,-2473.0888671875,1276.481488872325,
,,-2860.66552734375,662.7418545470941,
,,-3232.96142578125,1626.3992737205633,
,,-2962.30908203125,837.9708501828973,
,,-3076.505615234375,549.750643955655,
,,-3277.67138671875,1190.872571120547,
,,-2695.81494140625,484.2159005680937,
,,-3661.377685546875,1314.050947994804,
,,-3249.381591796875,1888.9759343671367,
,,-2811.37255859375,106.24872072925103,
,,-2908.643798828125,1390.1586639861027,
,,-2997.761474609375,805.9688061973106,
,,-2739.021240234375,811.3374349060227,
,,-3465.3232421875,2546.69817836763,
,,-3073.2724609375,487.5490874211016,
,,-3435.88037109375,516.5720479370011,
,,-2485.609375,911.4633656587309,
,,-3346.701904296875,1340.97042975144,
,,-3345.73095703125,892.0869989004342,
,,-2779.49755859375,738.3907825022511,
,,-3235.561767578125,449.99589857420705,
,,-3122.119873046875,543.882313424341,
,,-3351.8212890625,654.7662242628226,
,,-3192.69970703125,2363.437871160846,
,,-3031.012939453125,295.7893562898438,
,,-2760.31982421875,329.9163345449517,
,,-3654.222900390625,1523.4932105459893,
,,-3189.753173828125,1175.3308858921305,
,,-3246.158447265625,222.80250037554606,
,,-3747.810546875,476.89842160080605,
,,-3437.8330078125,1458.3277783096876,
,,-2963.1298828125,423.9154951393489,
,,-3588.654296875,1534.191968759706,
,,-2492.347412109375,842.9138032286455,
,,-3286.57958984375,1292.7516863468873,
,,-2339.147705078125,875.0482721969322,
,,-3327.705810546875,991.2688341940411,
,,-2652.614990234375,131.82873839310398,
,,-3374.22265625,6.12320059138098,
,,-3272.525390625,1397.5157937099038,
,,-3145.59912109375,449.3267638776515,
,,-3248.130859375,2030.3372780447373,
,,-3100.703125,1237.3739135905457,
,,-3170.092529296875,1577.1100577599827,
,,-2636.591796875,801.7355093774319,
,,-3295.829833984375,514.795309779715,
,,-3034.552978515625,888.1586533805296,
,,-3180.0625,2253.6757239332546,
,,-3031.261474609375,1244.420323124631,
,,-3525.553466796875,322.58451645724983,
,,-4027.78955078125,3568.676918694548,
,,-3719.096435546875,900.2146049902044,
,,-3207.528564453125,627.55720292347,
,,-3932.7626953125,2968.6963069758767,
,,-3981.51904296875,2433.1497878753544,
,,-3005.634765625,1056.4519302370306,
,,-2680.957275390625,1116.9794840619725,
,,-3517.60986328125,1218.9993979541068,
,,-3537.6376953125,2827.7035548016593,
,,-3293.845947265625,1603.6418562330803,
,,-3274.94775390625,265.99282949072546,
,,-3316.176513671875,1393.0425197910768,
,,-3824.400390625,2482.7573865700306,
,,-2936.381103515625,457.07098173211193,
,,-3342.505615234375,699.4460777001166,
,,-3763.98974609375,1605.664760101922,
,,-3342.01806640625,1682.8084984553936,
,,-3242.204833984375,1137.820779119339,
,,-3499.47705078125,1967.6143134815552,
,,-4291.19189453125,1835.586958234752,
,,-3808.962646484375,1850.52861322025,
,,-3167.75048828125,1594.4661878304337,
,,-3068.922607421875,2264.5571652769618,
,,-3945.46044921875,470.71365582081216,
,,-3217.290771484375,2798.856657218257,
,,-3159.61083984375,720.666055714026,
,,-3367.3271484375,1554.5920002839343,
,,-3877.2421875,1077.0261769217582,
,,-2966.354736328125,776.6849068892011,
,,-3549.041015625,3100.2054958925046,
,,-3437.9833984375,1975.1331159729284,
,,-3879.143798828125,1880.9916408704685,
,,-2805.78515625,3058.916071383721,
,,-3938.354736328125,1154.1728345142105,
,,-2886.30908203125,1170.137442146453,
,,-3834.990478515625,1519.4722714492477,
,,-3688.757080078125,2002.3297686710393,
,,-2701.384765625,537.5747105606595,
,,-3406.8310546875,2821.66834689622,
,,-3386.931640625,1286.31836386791,
,,-2351.719482421875,300.5309876862028,
,,-2648.244873046875,714.7362146608693,
,,-2565.213134765625,522.0381906072573,
,,-2829.385498046875,696.1937699071138,
,,-2481.675537109375,1120.8361090749543,
,,-3092.69482421875,643.1215053631995,
,,-2953.346923828125,845.9145266871544,
,,-3107.5888671875,546.1459713138781,
,,-3378.80322265625,963.8306454208164,
,,-2419.647705078125,393.22441182796183,
,,-3264.122314453125,756.2021420709748,
,,-3207.6572265625,1193.110536309137,
,,-3205.262939453125,1878.761660130951,
,,-3426.885498046875,935.644441895629,
,,-2907.696044921875,600.1261481751924,
,,-3154.103759765625,901.6994134996926,
,,-3299.9228515625,485.7917793947091,
,,-3819.28369140625,1313.4142003499355,
,,-2378.60693359375,1000.7035841004915,
,,-3095.794189453125,846.4592695747444,
,,-2864.489013671875,807.2022363752524,
,,-3192.733642578125,1338.8308018828247,
,,-3875.6083984375,1618.122804619876,
,,-2509.56689453125,397.5521767210912,
,,-2711.885986328125,874.3706734357867,
,,-3372.73974609375,1140.2667477779805,
,,-3371.279541015625,825.5411899428068,
,,-2540.830810546875,302.0445027402668,
,,-3335.8701171875,1409.746899547238,
,,-2295.923828125,433.9945260988528,
,,-2116.33251953125,729.9628932076066,
,,-2132.121826171875,205.5806419178523,
,,-2549.165283203125,430.61034504239444,
,,-1779.350341796875,921.8467750063912,
,,-1993.523193359375,1401.3087111026787,
,,-2650.21240234375,2037.9583988249285,
,,-2610.3388671875,626.8975432890713,
,,-3254.609619140625,948.4587105400476,
,,-3595.9140625,1273.7491894840118,
,,-3254.520263671875,176.43557647471854,
,,-2312.653564453125,426.2194915456937,
,,-3999.267822265625,1501.7479054099963,
,,-3227.287841796875,676.4013786504698,
,,-3452.613525390625,667.8306841993963,
,,-3259.45263671875,359.2708755966428,
,,-2979.713623046875,81.0473763238805,
,,-3563.655029296875,1684.0375106018114,
,,-2538.072265625,414.13683465074445,
,,-3018.5654296875,1097.20903256468,
,,-2584.29052734375,482.9239606234346,
,,-2272.82080078125,36.27367934782443,
,,-2776.2890625,907.8415076566948,
,,-3910.846435546875,1829.751466669743,
,,-2595.080078125,603.284984195852,
,,-3435.673583984375,1625.1499793578255,
,,-3508.82958984375,945.1504141572058,
,,-2196.124755859375,214.83548337541018,
,,-3617.86962890625,1639.466694870661,
,,-2776.728515625,320.469256430396,
,,-3192.0576171875,261.21049285384544,
,,-3557.760498046875,1945.7467574098148,
,,-3173.588134765625,753.7594634270297,
,,-2576.080322265625,369.9308130733225,
,,-2821.104248046875,192.91651745319194,
,,-2817.474609375,430.6532535684171,
,,-2504.25341796875,232.7023703360561,
,,-2300.5751953125,665.5691562933106,
,,-1699.1463623046875,638.775531369707,
,,-2162.76318359375,507.7277087593902,
,,-2985.453857421875,511.2755658334612,
,,-2895.1279296875,1140.8549129863507,
,,-2484.46533203125,945.2109225422624,
,,-3256.72216796875,2433.0792408899365,
,,-2686.700439453125,1156.7512435366552,
,,-2660.906494140625,44.20658438965654,
,,-2378.669677734375,340.67528106450334,
,,-2943.65673828125,1714.7496680388927,
,,-3155.634765625,732.2857168035089,
,,-2641.194580078125,679.9905433922245,
,,-2919.375244140625,892.3854921819861,
,,-1959.6890869140625,136.38999686651158,
,,-3155.84765625,870.6218113271075,
,,-2778.728759765625,1986.2064349778657,
,,-2669.15234375,77.68324948957869,
,,-2654.63427734375,732.1014176405411,
,,-3600.43212890625,3720.8502505328897,
,,-2847.386474609375,185.1933749317223,
,,-3072.257080078125,362.9472793042467,
,,-4409.76904296875,2539.442197449734,
,,-4114.18603515625,2325.91925853524,
,,-2842.20849609375,1236.3211252312612,
,,-3060.37109375,318.0732759341784,
,,-2594.989501953125,1208.8077307437843,
,,-2637.56689453125,416.0822031646228,
,,-3201.446044921875,685.899562363112,
,,-2648.185546875,240.53362662373735,
,,-2712.6953125,1818.506642088128,
,,-2205.791015625,1209.6885844921378,
,,-2909.664306640625,589.3871208868165,
,,-2025.5101318359375,1298.5352124558503,
,,-3471.819580078125,556.3773825698767,
,,-3908.283935546875,545.2150748755771,
,,-3713.24951171875,418.12199030751486,
,,-3340.4375,1623.2792286119202,
,,-3501.511962890625,2544.739176927329,
,,-2910.447265625,390.90920350168335,
,,-3152.508544921875,1174.201250400201,
,,-3053.332763671875,242.49295953407696,
,,-2993.4794921875,1676.7046865028215,
,,-3301.997802734375,895.7902462500426,
,,-3224.563232421875,342.1511827319557,
,,-2305.8310546875,633.1073533326585,
,,-3077.074951171875,1058.3908999498908,
,,-2545.992919921875,831.4967378888234,
,,-3040.08642578125,1686.9266281410164,
,,-2467.92529296875,1484.9464109792634,
,,-2888.350341796875,1671.020120385691,
,,-2773.58203125,669.7119156288974,
,,-2723.353271484375,151.0096011457912,
,,-3592.326171875,1868.0634030604633,
,,-2473.8876953125,368.76486506028823,
,,-2770.139892578125,306.6683996037897,
,,-3775.4072265625,1274.016357790695,
,,-3229.450927734375,584.4821873949523,
,,-4046.88623046875,920.0405932854845,
,,-805.121826171875,219.35389148162727,
,,-2567.262451171875,2173.340339799088,
,,-3324.486083984375,1609.6207326718168,
,,-1953.6773681640625,784.2269895636915,
,,-1902.711181640625,687.2629279567543,
,,-2094.730712890625,269.57648718163335,
,,-2549.316650390625,351.7157654475181,
,,-3006.69677734375,1017.8594002236331,
,,-2409.640380859375,259.8140786749965,
,,-3260.4580078125,1048.0670294651086,
,,-3278.935791015625,455.15390055708247,
,,-3127.490478515625,164.25742267082782,
,,-3173.30908203125,1145.1125292432075,
,,-3204.032958984375,3319.908210450796,
,,-2857.164306640625,389.2336189120689,
,,-2529.69287109375,178.61660480881744,
,,-3003.44873046875,1163.1769723081106,
,,-2522.3291015625,899.4201217041245,
,,-2606.29638671875,322.88691994528256,
,,-2392.975830078125,192.44754834948262,
,,-2318.3076171875,1089.216838555442,
,,-2907.47119140625,344.44645377943345,
,,-3349.972412109375,1530.8329229116378,
,,-2860.142578125,82.3999202999998,
,,-2943.461669921875,1207.0353007655,
,,-3628.152099609375,1613.1723401960749,
,,-2804.53173828125,2134.985265942855,
,,-3381.830810546875,2044.5035851213959,
,,-2905.697021484375,1529.7762677572196,
,,-2125.558349609375,1257.052213679786,
,,-3312.253173828125,474.7962781907398,
,,-2146.747802734375,308.01671575485045,
,,-2864.420166015625,2529.273041254207,
,,-2559.03369140625,256.33746612557934,
,,-2851.85888671875,413.145127217268,
,,-3049.60986328125,426.0005996733218,
,,-3311.2216796875,1565.8369399393,
,,-3885.6123046875,953.0050117254536,
,,-2320.46728515625,140.44428217266716,
,,-3111.699462890625,1920.4862823902995,
,,-2817.98779296875,1047.1672161674337,
,,-3370.205810546875,325.86835039430537,
,,-3360.44970703125,1614.5224227219207,
,,-2928.87939453125,1300.0555299186599,
,,-2097.8447265625,169.3209184049036,
,,-2904.022216796875,2720.27358786728,
,,-3323.126708984375,633.5042230177668,
,,-3117.087890625,1116.7334270955753,
,,-2949.80029296875,804.0274088113974,
,,-3331.026611328125,1667.4972603235474,
,,-3758.494873046875,2936.2873401353027,
,,-3548.375244140625,2769.2033902618673,
,,-3378.664794921875,1817.2519662825935,
,,-3547.70361328125,3119.6844504708106,
,,-3175.356689453125,170.2579372014954,
,,-2873.361328125,1178.645277750896,
,,-2917.89453125,1376.2223140567253,
,,-2722.529541015625,1245.5518813659824,
,,-3132.75830078125,60.15803578876533,
,,-3634.84814453125,1724.2638313299153,
,,-3445.432861328125,651.2122940944239,
,,-2457.065185546875,411.026338444251,
,,-2856.9853515625,1015.3749517076283,
,,-3188.52294921875,2088.6310698539664,
,,-3162.153564453125,3466.320220965419,
,,-3416.0830078125,912.5327548160252,
,,-2881.3212890625,1941.6631178754078,
,,-2610.794677734375,47.075535987398816,
,,-3502.83984375,139.89827302206507,
,,-3447.40625,1512.8823491649998,
,,-4005.194580078125,1224.5827675332175,
,,-3694.8125,2448.3187677558126,
,,-3286.081298828125,636.9616143095927,
,,-3187.623291015625,458.07439672490716,
,,-3140.9345703125,638.7795036123576,
,,-3622.155029296875,973.6373169684545,
,,-2608.541259765625,572.8500245667553,
,,-2599.711669921875,1254.0122006847064,
,,-2381.67822265625,598.44144937449,
,,-2249.93505859375,257.5146818206327,
,,-3612.14501953125,580.8649190245862,
,,-3275.03369140625,1235.5499195570462,
,,-3122.89111328125,78.39546922479335,
,,-3000.9697265625,539.8019218504649,
,,-3716.322021484375,2258.9063942718963,
,,-2534.906005859375,1637.4252157031729,
,,-3128.99365234375,313.51055707693456,
,,-3072.477783203125,628.3120849132495,
,,-2801.11376953125,213.90937778118172,
,,-2762.37353515625,827.1774460439062,
,,-2973.11572265625,1547.8597304409484,
,,-2479.94970703125,46.11235546244277,
,,-1746.58642578125,44.78527849442234,
,,-2881.477294921875,301.8018250046895,
,,-3278.1494140625,396.6231620114991,
,,-2671.510009765625,1518.6185922478585,
,,-2007.465576171875,1.1652781079288537,
,,-1844.8370361328125,244.4514042500221,
,,-2615.12890625,649.7575302298046,
,,-3576.227294921875,840.7662782081288,
,,-1984.2835693359375,284.53531060548005,
,,-3268.86767578125,1369.7685832582458,
,,-2903.0908203125,649.4436214510607,
,,-3303.2666015625,2712.40263482893,
,,-1960.713623046875,243.17558059322494,
,,-3024.128173828125,90.12609798074413,
,,-3092.903564453125,337.1625090333996,
,,-3189.324462890625,2966.787510739864,
,,-3452.492919921875,655.8607967724305,
,,-2533.83935546875,492.5507148152724,
,,-2151.3056640625,282.9565478255571,
,,-3603.10205078125,731.1017103620482,
,,-3259.61181640625,2065.414734816828,
,,-3149.7275390625,956.9503586338208,
,,-3575.2373046875,1311.294835261823,
,,-2132.6875,192.47647176122462,
,,-2556.6298828125,444.90944054310705,
,,-3363.792724609375,2056.996527805658,
,,-2557.30810546875,422.34283984587995,
,,-2461.0830078125,67.67589661951425,
,,-2699.273193359375,582.2900695936331,
,,-3413.7734375,2889.784067837196,
,,-3118.41943359375,2419.580818775429,
,,-2751.3173828125,289.4584549194451,
,,-3577.996337890625,1118.4026969329984,
,,-2890.951416015625,853.1098703658295,
,,-3770.4677734375,1199.9503431005123,
,,-3612.098388671875,3493.7028230809533,
,,-2829.535888671875,518.333500318666,
,,-2687.906494140625,1087.7825125277398,
,,-2929.114013671875,280.0740689985656,
,,-2566.5146484375,228.31520490322822,
,,-3050.444091796875,1876.4271437524112,
,,-3774.81640625,1432.1224319569924,
,,-2631.904296875,299.05650475864167,
,,-2893.826171875,648.6754823282033,
,,-2456.80908203125,891.1798680576858,
,,-3131.375244140625,640.7362069243159,
,,-2362.744140625,306.1629409841471,
,,-3732.14111328125,2335.5932203229795,
,,-2480.300537109375,200.2299739006665,
,,-3853.156982421875,2957.244897374272,
,,-2759.484619140625,1206.3826538822964,
,,-3450.676025390625,866.4282283846222,
,,-2743.7841796875,1731.476439781438,
,,-2839.885986328125,611.976703761195,
,,-2445.004638671875,1133.8818785395865,
,,-1872.13671875,267.38900168377074,
,,-3065.7802734375,1569.318922860427,
,,-3679.307373046875,3113.970535170797,
,,-2193.2373046875,363.1235871928455,
,,-3047.9013671875,408.4415461503226,
,,-3562.92919921875,312.91021977515277,
,,-2754.875732421875,976.7067477967032,
,,-2548.1474609375,385.0103401047809,
,,-3157.716796875,1330.1147409076561,
,,-2717.0966796875,1729.855776180679,
,,-2954.134765625,880.129471542511,
,,-3583.588623046875,2078.691139541391,
,,-3030.0166015625,210.01658852301733,
,,-2351.953857421875,273.9979599712292,
,,-3510.633056640625,1350.8482283766348,
,,-3498.11767578125,1585.2098598152322,
,,-2934.181640625,763.6997810361698,
,,-3410.31103515625,3070.184576121889,
,,-3580.43505859375,3097.37362130114,
,,-1717.005615234375,642.196624149976,
,,-2478.079345703125,350.7801273300882,
,,-4093.21240234375,2425.6770651986317,
,,-3120.224609375,278.42459227825583,
,,-3591.5048828125,2108.5882923972545,
,,-3404.459716796875,832.6423803708882,
,,-2712.94873046875,1367.9221124976639,
,,-3195.86328125,1007.7218846912319,
,,-2908.6962890625,3184.286207477029,
,,-3396.0546875,3709.6207908666247,
,,-2374.7041015625,189.1594745573684,
,,-3240.32568359375,1079.9227291542327,
,,-2689.97998046875,568.2462528216902,
,,-2917.281982421875,303.3494985763841,
,,-3407.404052734375,671.1393522341818,
,,-3480.90625,1511.8594666571014,
,,-3333.789306640625,378.7485759139918,
,,-3572.49072265625,1704.3731422813166,
,,-3525.458984375,1831.3133411348579,
,,-2644.902587890625,59.76905647176654,
,,-3536.044189453125,3749.313753582625,
,,-2940.411865234375,586.3220912548368,
,,-3313.60400390625,3289.1415150540242,
,,-2784.6904296875,875.8772329024634,
,,-3174.0009765625,459.50042586279864,
,,-2767.05224609375,2144.741455862099,
,,-2261.492919921875,230.47023258877638,
,,-3977.271728515625,1889.868406006466,
,,-3476.9365234375,3479.7679602267754,
,,-3525.59716796875,1450.7043681094128,
,,-2167.44384765625,174.15790985446222,
,,-2922.636474609375,2093.5758343003795,
,,-2927.806884765625,3166.345052456955,
,,-2912.554931640625,1995.4620205641324,
,,-2357.050048828125,806.6307790864532,
,,-2127.756103515625,699.8544746144246,
,,-3514.234130859375,343.62873864698855,
,,-2137.84765625,599.6941711816944,
,,-1734.4949951171875,14.67322770848349,
,,-2180.52783203125,501.8009696441461,
,,-3521.71923828125,1507.5276030178557,
,,-2252.36572265625,182.78339647818916,
,,-2281.728759765625,662.3866728749579,
,,-2600.13525390625,1058.4678308708178,
,,-2744.813232421875,3475.336291495929,
,,-2510.651611328125,112.56386826099649,
,,-2067.32421875,2206.887000484358,
,,-2366.64208984375,2939.967630145056,
,,-1694.1397705078125,577.7698602246161,
,,-2416.67626953125,1231.2534157968985,
,,-2090.76806640625,6.718400844038201,
,,-2639.0537109375,1948.2296854091119,
,,-2660.493408203125,1683.775926251841,
,,-1959.0433349609375,1.5525549814496622,
,,-2895.707275390625,1175.9191956532768,
,,-2628.394775390625,278.61164927374796,
,,-2722.85986328125,1292.8765371479117,
,,-2788.291259765625,1798.8229762916553,
,,-2828.339111328125,1524.9022223985448,
,,-2414.8623046875,2184.6379670629076,
,,-1087.71142578125,124.9355926402296,
,,-2479.547607421875,686.0456315565352,
,,-3151.112548828125,1135.9416249251617,
,,-3083.01220703125,1610.7333010281022,
,,-3170.960693359375,396.0996782821449,
,,-1939.6551513671875,2225.1150212717503,
,,-3172.479736328125,275.2132838849085,
,,-2935.6923828125,1399.7717265841834,
,,-2794.364013671875,1968.824408756,
,,-3026.345703125,1216.628599220147,
,,-2736.6513671875,862.5675065051486,
,,-2818.11572265625,370.36549970617364,
,,-3577.01806640625,1804.6502049588821,
,,-3849.36572265625,2958.5230383781345,
,,-3434.1826171875,1386.649153392939,
,,-2980.238525390625,1215.4225534793916,
,,-3895.96630859375,1853.9112972399826,
,,-3944.6748046875,1416.0227981478452,
,,-3596.819091796875,3104.9177663972296,
,,-3303.43408203125,2618.1869424751258,
,,-3543.23974609375,1447.6695011580755,
,,-3691.1826171875,1108.3831013452884,
,,-2921.504638671875,1174.3017597816224,
,,-3412.98681640625,3072.5108195824832,
,,-3356.837158203125,1999.6807050116386,
,,-2351.766357421875,408.8345868414877,
,,-2918.22119140625,2091.9934962588723,
,,-3443.883544921875,2827.907392431792,
,,-3286.123046875,1958.8803663862234,
,,-3677.94482421875,610.3015747960683,
,,-3170.779052734375,1678.2624616506205,
,,-2852.1337890625,329.407607029535,
,,-2655.30419921875,600.2572119338777,
,,-3272.490966796875,1369.3388395615252,
,,-3130.47314453125,2105.039039527269,
,,-2692.7255859375,404.129737836691,
,,-3188.708984375,701.8318543167218,
,,-2398.797607421875,190.11113168745655,
,,-3503.5205078125,1424.8259334658028,
,,-2466.322998046875,365.27886619365955,
,,-3191.66943359375,816.4741580270208,
,,-3805.270263671875,2963.1796561760348,
,,-2593.311767578125,446.06140424245575,
,,-3168.319091796875,364.88234123081475,
,,-3438.62890625,3112.7088688404015,
,,-2699.18505859375,1932.0735609573642,
,,-3590.527587890625,1352.3495030868407,
,,-3188.33837890625,2064.225357511579,
,,-3289.58251953125,1020.400652591618,
,,-2798.060546875,664.7716942421554,
,,-2667.7685546875,492.4426069713561,
,,-2893.957275390625,1896.8779030350272,
,,-3603.861083984375,2073.9546144122687,
,,-2151.9072265625,292.2790234173798,
,,-3357.8447265625,2367.6997564615567,
,,-3666.591796875,3558.1351492818803,
,,-3264.14013671875,461.5580870493268,
,,-3787.436279296875,1060.3203628227243,
,,-3279.89697265625,1463.821819682652,
,,-2120.55810546875,80.41042712922267,
,,-3743.103515625,1029.3285747056032,
,,-3749.23388671875,2839.550992699941,
,,-2950.01611328125,667.4971558299465,
,,-2171.65283203125,19.318039533045745,
,,-2923.771728515625,1551.6327344517572,
,,-2742.716552734375,1034.77916991019,
,,-2886.7080078125,2965.6848252726822,
,,-2309.536865234375,194.21065182756087,
,,-3461.42919921875,1063.5133459877247,
,,-4152.4765625,1483.1925908557719,
,,-3234.06640625,659.4914819468988,
,,-3478.411865234375,1677.2915817752444,
,,-3020.994384765625,503.3393988215546,
,,-2076.490966796875,190.12123872517148,
,,-2790.0302734375,457.6962158518339,
,,-3221.259033203125,1589.1627247774888,
,,-2733.258544921875,470.3801305630175,
,,-2063.072998046875,315.3196315524243,
,,-3418.19580078125,1644.863029824817,
,,-2971.704345703125,1091.548412879875,
,,-2581.982177734375,1802.6036096603207,
,,-3076.942138671875,2511.8978916100855,
,,-2208.17529296875,599.6388928831052,
,,-3608.797607421875,1794.7405335515712,
,,-3762.945068359375,3112.424278554231,
,,-2464.615478515625,297.50392486431673,
,,-2712.997314453125,1083.653027210854,
,,-2326.525390625,203.68752560364095,
,,-2750.952880859375,773.2312450911099,
,,-2660.158203125,1642.781473797776,
,,-2561.596435546875,2802.050620034888,
,,-3188.109375,3015.372260919712,
,,-2485.3056640625,226.06095109480077,
,,-1799.3809814453125,155.58911789911227,
,,-2716.028076171875,737.8696533213661,
,,-3069.763916015625,3221.978875427156,
,,-2423.497802734375,263.11729608166956,
,,-2409.77685546875,3050.506396452546,
,,-2503.204345703125,1998.1348121075898,
,,-1688.479736328125,98.29625576533113,
,,-2986.514892578125,2907.2635345640024,
,,-3411.157958984375,1876.3808695816201,
,,-3217.314453125,2243.0687439211533,
,,-2845.6767578125,1305.8789514258074,
,,-1909.310546875,81.02142231833142,
,,-2582.8896484375,1602.2296385754257,
,,-3173.38330078125,2034.7237668994553,
,,-3620.686279296875,3464.074244793503,
,,-3166.21240234375,885.4954102810618,
,,-3333.103759765625,2541.369464736046,
,,-3820.329345703125,3279.73992551576,
,,-3147.745849609375,636.4750391141683,
,,-3360.242431640625,1014.0982274195933,
,,-3006.34716796875,1524.416921692695,
,,-3508.435791015625,1391.014616573287,
,,-2994.515380859375,926.3650287263918,
,,-2781.750244140625,448.40216120771333,
,,-2692.020263671875,1106.8876053777824,
,,-2642.2802734375,478.4697802197322,
,,-2826.79931640625,1471.871778712433,
,,-3176.354248046875,613.4502464737837,
,,-2161.5478515625,1776.0836952619456,
,,-2752.654541015625,1061.1058333552946,
,,-3092.56494140625,2211.6138560347345,
,,-2573.3271484375,185.02008785095188,
,,-3087.129638671875,2569.673297593534,
,,-2929.841552734375,901.9731173812896,
,,-3272.669189453125,526.8594514681131,
,,-2299.79638671875,1679.2639129187355,
,,-2960.692138671875,801.3818979672365,
,,-2710.8984375,1966.0529722780534,
,,-2902.288330078125,1419.7272702441137,
,,-2754.388671875,776.132680769556,
,,-2588.778076171875,289.23977855526437,
,,-2551.032470703125,548.8342261593955,
,,-1512.7611083984375,164.1543948325101,
,,-2512.80029296875,286.238789586404,
,,-2364.861083984375,208.8569667757656,
,,-3367.18310546875,503.9183370142676,
,,-1831.6846923828125,10.601562188235153,
,,-3269.597900390625,746.7217835952099,
,,-3318.25341796875,1183.7066050653525,
,,-3037.16552734375,1029.1999158723906,
,,-2876.688720703125,1895.729665097577,
,,-3545.953369140625,1616.6163034952394,
,,-3696.9609375,3253.3484412598855,
,,-3116.200439453125,885.6900504043679,
,,-2548.220703125,90.45343085297095,
,,-2534.286865234375,3135.73124645856,
,,-3636.912109375,3025.9131947580577,
,,-2609.160400390625,893.1734792037311,
,,-2764.834228515625,341.213273392169,
,,-2557.16796875,342.8933803893575,
,,-2991.47021484375,2091.6550084356063,
,,-3025.436767578125,3421.578075180286,
,,-4067.265869140625,2724.4656432253187,
,,-3459.537841796875,1207.724789036081,
,,-2749.27587890625,1368.183709282889,
,,-3468.468505859375,1713.1100788691829,
,,-3217.8828125,2022.8288340466258,
,,-3236.0888671875,3604.4996498937953,
,,-2392.629150390625,222.1931634252854,
,,-3351.408203125,2876.835866366646,
,,-3281.532470703125,2250.8229942550724,
,,-1483.7073974609375,71.30130020039303,
,,-3670.0234375,1131.0939846341655,
,,-3642.252197265625,818.1430172531329,
,,-3342.159912109375,1471.9353252740837,
,,-3187.515869140625,3197.50290212079,
,,-3639.554931640625,1537.7509727946835,
,,-3207.56787109375,536.2014691723721,
,,-3067.90087890625,1696.0069296208026,
,,-2930.181884765625,775.1087133676036,
,,-2785.00439453125,1613.459589153037,
,,-3118.950927734375,1958.5092457626256,
,,-3210.56591796875,437.3403960101925,
,,-1601.327392578125,127.14167212302519,
,,-3440.625244140625,2657.2220512292065,
,,-2954.869384765625,379.47310420400186,
,,-3030.17138671875,1756.437415586638,
,,-1967.4674072265625,1115.41319591351,
,,-2776.133056640625,2140.7778427136473,
,,-3294.66162109375,992.6899124805134,
,,-3393.709228515625,1420.0355397500412,
,,-3309.664794921875,1112.3314158438284,
,,-3410.68701171875,866.1752268464196,
,,-3274.947998046875,664.3758978825555,
,,-2506.157470703125,1091.7569299927995,
,,-2824.986083984375,1892.0148564679373,
,,-3085.724365234375,354.6904928103871,
,,-2159.44384765625,236.04808305725228,
,,-2979.946044921875,1593.4415557537138,
,,-3490.405029296875,2708.9009571367615,
,,-2801.807373046875,568.5962325146912,
,,-3553.122314453125,1203.516185447442,
,,-2698.300537109375,1852.1594466327685,
,,-3671.568115234375,1017.1069153765753,
,,-3025.01708984375,2095.475289894666,
,,-3164.67529296875,2107.888876979215,
,,-3005.602783203125,1238.750085000859,
,,-1627.40869140625,231.22802827032848,
,,-2261.0400390625,231.19795122603236,
,,-3106.24267578125,3047.4933728787864,
,,-2974.416015625,198.30578339394754,
,,-3039.834228515625,1717.3400467392144,
,,-3195.27978515625,1076.6209343715182,
,,-3538.323486328125,1737.8790259080156,
,,-2696.640380859375,95.6016377260022,
,,-3933.63525390625,2705.5463647069505,
,,-3369.75439453125,977.0096610980993,
,,-3330.5029296875,921.4021695219297,
,,-3598.952392578125,2134.817071190484,
,,-3239.419189453125,519.9479364944921,
,,-3514.73095703125,1827.2466388494731,
,,-2587.5576171875,724.5574563381292,
,,-3039.10498046875,1215.2404690385927,
,,-2861.214599609375,768.3046213711488,
,,-2533.3330078125,401.9781416075119,
,,-3195.962890625,1625.6959690266874,
,,-3600.5771484375,2169.497807468872,
,,-3116.220703125,200.8429409311144,
,,-2989.302734375,2641.7221743730524,
,,-2932.9462890625,1306.712119166727,
,,-3425.604736328125,2111.646003683869,
,,-2683.214111328125,429.744430751211,
,,-2756.02685546875,1050.5757821870166,
,,-1997.497802734375,198.38527075103542,
,,-2801.63427734375,2058.490753962671,
,,-2991.9521484375,2977.5645302288876,
,,-3662.740234375,3678.831199318498,
,,-3093.894287109375,1058.9829901889939,
,,-3679.405517578125,1052.2695147403701,
,,-2948.61669921875,659.7539477718352,
,,-3026.6279296875,708.213190232116,
,,-3533.382080078125,1355.7802720856544,
,,-3008.482177734375,552.0002886795949,
,,-3406.44873046875,1809.1450360006174,
,,-3115.9033203125,2134.665940931237,
,,-3002.6279296875,165.89710979982655,
,,-3524.349365234375,416.45278020636704,
,,-3544.295654296875,1591.0003263988397,
,,-3099.515625,567.933315376654,
,,-3238.705078125,238.3884264783545,
,,-3586.555908203125,1000.3304599349692,
,,-1730.48193359375,543.2445004586607,
,,-3748.053466796875,559.9904905631189,
,,-4154.60546875,572.7495066350655,
,,-3681.31201171875,367.7460458735328,
,,-3780.2392578125,448.3475609034741,
,,-3669.078857421875,803.6245964570219,
,,-3548.614501953125,1000.2555979919534,
,,-1957.425048828125,375.5214617057968,
,,-3893.64990234375,1013.0755692352136,
,,-3274.52294921875,775.4965997413435,
,,-2968.410888671875,1099.394038403902,
,,-3699.02783203125,840.1688306662588,
,,-3326.74658203125,1500.6599689790644,
,,-3046.24462890625,1091.6468231715553,
,,-3335.15771484375,373.2546661388277,
,,-3482.592041015625,1576.0220361689871,
,,-3040.169677734375,731.6150194539666,
,,-3673.316162109375,1968.4342690876206,
,,-3371.31591796875,361.5715356868369,
,,-2797.830322265625,996.7644850180093,
,,-3589.8974609375,1046.6033013229912,
,,-1533.6005859375,650.7996603694419,
,,-3736.75439453125,293.53013917458605,
,,-3614.8916015625,802.9229934811439,
,,-3090.246826171875,423.63610579465427,
,,-3311.477294921875,540.5243625867104,
,,-3801.155517578125,1246.6306869086561,
,,-3159.745849609375,2004.8252209121697,
,,-3797.0498046875,461.9708627639386,
,,-4044.4326171875,2264.676153010336,
,,-4447.4638671875,1527.3654420506414,
,,-3279.751953125,375.6242244776234,
,,-3845.301513671875,346.54181416779875,
,,-3884.9951171875,507.49276862455713,
,,-2551.693359375,906.4640646093341,
,,-3358.3544921875,487.29408440955353,
,,-1849.309814453125,641.1626277570725,
,,-2235.9599609375,417.5745740095217,
,,-1706.1351318359375,1031.419767840568,
,,-2781.017578125,474.9374247249052,
,,-2994.830810546875,390.74182202650104,
,,-1633.2869873046875,802.3643059108443,
,,-2579.39208984375,538.7244737600366,
,,-1936.272216796875,368.4817058655335,
,,-3080.65380859375,344.5086863986952,
,,-2426.497802734375,823.4389670873626,
,,-3237.54345703125,286.1429407232157,
,,-2229.624267578125,545.8162021195776,
,,-2404.078125,641.6547365698616,
,,-1794.773681640625,370.2646543572159,
,,-2270.06103515625,780.5264751467121,
,,-2957.349365234375,370.94533266108215,
,,-2400.432373046875,589.6463002650551,
,,-2779.727783203125,878.7284318742501,
,,-2856.5732421875,394.09208735410766,
,,-2443.19921875,705.5135844980397,
,,-2381.765869140625,833.0285818338638,
,,-2933.89453125,211.38371102170908,
,,-2288.99951171875,849.5109986365289,
,,-1697.6822509765625,599.1400134638576,
,,-2477.4462890625,57.22902129173269,
,,-1757.2935791015625,439.604016267611,
,,-2780.3505859375,1028.1335217744308,
,,-1917.1337890625,287.5081634961119,
,,-3197.46875,743.370718921371,
,,-2641.437744140625,398.8238811829867,
,,-2158.8486328125,595.3559174054976,
,,-2507.365966796875,361.10239694287066,
,,-3156.10693359375,939.4963750786447,
,,-2695.219970703125,363.4179693464757,
,,-2062.127197265625,767.481543462005,
,,-3054.05810546875,808.0051428318104,
,,-2658.97998046875,550.1186424940101,
,,-2671.63818359375,569.0755614444032,
,,-2812.213134765625,941.7445243869304,
,,-2380.110107421875,377.4667519775086,
,,-1858.994384765625,488.3078944455382,
,,-2667.41357421875,631.3571906776712,
,,-2393.692626953125,182.29238131758933,
,,-2429.673583984375,383.23779859740364,
,,-2087.007568359375,578.6413289246328,
,,-1809.6021728515625,739.0075360718513,
,,-1697.3612060546875,722.3249311999004,
,,-2442.780517578125,201.0745342239295,
,,-2502.10546875,209.97874657669357,
,,-1266.969970703125,1262.900496914165,
,,-1768.3953857421875,372.42181133557585,
,,-2060.017333984375,874.6395251479202,
,,-1748.3514404296875,359.60621896288154,
,,-1895.978759765625,589.2971661590655,
,,-2867.25244140625,418.86379076582045,
,,-2694.45458984375,630.204870220512,
,,-2932.944091796875,725.9541043016957,
,,-2875.588134765625,776.5122136403282,
,,-2715.447998046875,197.80862786267232,
,,-2388.940673828125,720.3458472711316,
,,-2304.182373046875,858.1147741626313,
,,-4189.92333984375,1863.1222251720549,
,,-3479.266357421875,253.977688327034,
,,-4254.30712890625,223.13835399545593,
,,-3297.87255859375,2519.679315018227,
,,-3686.580322265625,1394.8711409661762,
,,-4202.810546875,1042.257125429252,
,,-3874.02734375,1355.5291839140732,
,,-3164.71923828125,120.69003535055977,
,,-2361.05615234375,95.23556093136766,
,,-3409.16259765625,1017.057038469916,
,,-3014.69384765625,341.05239156757955,
,,-2859.396484375,747.5493852020145,
,,-3199.20556640625,683.1660121482828,
,,-3669.0537109375,1146.686354029392,
,,-3689.263671875,1836.36159669,
,,-3341.83447265625,162.12511261504832,
,,-3612.8349609375,800.4909920863147,
,,-4048.6640625,580.3192916012262,
,,-3920.69384765625,286.8848399011257,
,,-3220.076171875,436.09649061530433,
,,-3447.802734375,433.9301110862359,
,,-3290.9306640625,541.0299002903123,
,,-3360.64990234375,341.73309302932824,
,,-3699.972412109375,1494.0869453846215,
,,-2415.9677734375,220.0068883651706,
,,-3612.1767578125,748.573396157085,
,,-2908.5302734375,441.58200184723955,
,,-3141.431396484375,1007.8278137644224,
,,-3444.7880859375,806.5628799362835,
,,-2833.528564453125,390.3683096823821,
,,-3213.983642578125,788.6178839469599,
,,-2161.9140625,217.96482926092656,
,,-3240.7158203125,1820.80300422088,
,,-3315.578125,1444.7002931734387,
,,-3781.956298828125,636.3792370945032,
,,-3522.63232421875,2683.521935171979,
,,-3616.088134765625,474.0691985325401,
,,-3076.75830078125,674.4098765231702,
,,-4014.79150390625,2772.638520967754,
,,-3260.458740234375,497.6155730861363,
,,-3607.086669921875,2108.776939155602,
,,-3657.9228515625,1007.9997473391554,
,,-2339.407958984375,1600.698246528666,
,,-2910.09423828125,730.9523213471866,
,,-3172.732666015625,301.85577058749914,
,,-3219.392822265625,672.79638271524,
,,-2843.726318359375,381.7693697961928,
,,-2305.7607421875,293.0507393116843,
,,-2725.03076171875,1605.528780672025,
,,-3566.024169921875,1201.529416282075,
,,-2604.28955078125,1919.4312274670708,
,,-2820.95458984375,1737.4729127956923,
,,-2730.33447265625,1815.9118873628852,
,,-2363.7119140625,2299.619688829679,
,,-2775.640380859375,1747.4189794506628,
,,-1292.2445068359375,209.07292095171783,
,,-3333.740234375,1291.893712405612,
,,-2936.501708984375,1057.0816338931936,
,,-3512.929931640625,2678.6284626585857,
,,-3006.20849609375,634.0131749906107,
,,-4101.6953125,1301.4783399026337,
,,-2011.1470947265625,579.207478807836,
,,-2743.552978515625,415.89404220095474,
,,-3069.7822265625,311.18580020499104,
,,-3088.51025390625,2353.2205133807233,
,,-1468.7659912109375,46.97802910307551,
,,-2520.8486328125,1376.1001058730476,
,,-2601.514404296875,626.7917158365115,
,,-3776.51513671875,1545.4059839743327,
,,-3002.41845703125,304.3540816315609,
,,-3028.6943359375,794.2613304422499,
,,-2242.6826171875,605.996149283224,
,,-2736.168701171875,1287.9817375924317,
,,-2749.310546875,367.3641632338626,
,,-2973.484619140625,647.8852071266622,
,,-2795.8857421875,655.7461986840759,
,,-3080.47119140625,385.65199658632326,
,,-2881.518310546875,472.6500282428833,
,,-2295.593017578125,274.5065651453107,
,,-2875.759765625,485.3729494975594,
,,-2692.055908203125,650.5722248912393,
,,-2744.374755859375,527.0782959473554,
,,-2021.1348876953125,410.3412723034322,
,,-3012.07568359375,1035.125725488036,
,,-3407.302490234375,271.6528413566956,
,,-3666.349609375,1269.3359078153971,
,,-2617.609619140625,298.80375969047924,
,,-3527.7451171875,1252.6963485501474,
,,-2930.746337890625,244.15313987128235,
,,-3343.012451171875,1211.7937000835327,
,,-2953.0810546875,259.11950936913735,
,,-3487.41845703125,423.3659724023991,
,,-3598.3671875,762.6247324092701,
,,-3383.954345703125,1210.7551301303422,
,,-3434.3818359375,739.8874382035165,
,,-3584.636962890625,1482.4469529712028,
,,-3375.78662109375,1621.1534258651905,
,,-3476.88671875,882.371058277682,
,,-2999.681884765625,97.78006120817304,
,,-3862.7490234375,743.0661852405085,
,,-3395.141357421875,830.9317305816555,
,,-3407.219970703125,469.9187660928126,
,,-3485.11572265625,602.4316513614311,
,,-3206.735107421875,1209.7307270334932,
,,-3628.26171875,1251.7739653375193,
,,-2940.2119140625,587.3571110817236,
,,-2439.665283203125,1632.2259407634488,
,,-3537.505615234375,815.3344046373219,
,,-3778.7119140625,1228.37923540254,
,,-2860.606201171875,336.21620359083846,
,,-3487.425537109375,741.9096856794702,
,,-3256.556640625,570.2572309758665,
,,-2916.154541015625,940.7326832688723,
,,-3065.680908203125,1084.4019748868895,
,,-3329.783935546875,428.30984699715395,
,,-3431.02001953125,1290.0360122825919,
,,-2845.193359375,86.22212238222333,
,,-3004.936767578125,1640.8782150524403,
,,-2790.684814453125,1472.8312744662908,
,,-2827.443603515625,885.0768625404719,
,,-3049.1552734375,410.8829635801346,
,,-2207.1474609375,892.5833097552766,
,,-1566.9908447265625,56.66013621154189,
,,-2458.7734375,155.51225397233952,
,,-2895.51220703125,928.7285261239756,
,,-2695.892822265625,625.3431170535607,
,,-2860.505126953125,1423.8015917439463,
,,-2202.115234375,547.1340198308347,
,,-3457.896240234375,1294.878260819241,
,,-2527.105712890625,889.6249313564267,
,,-2603.678955078125,123.83597820604615,
,,-2056.983154296875,684.28133269708,
,,-2823.3515625,939.270923418062,
,,-2507.542724609375,548.2034369182664,
,,-2863.970947265625,750.1479053686683,
,,-2704.453369140625,457.9547124706078,
,,-2980.774169921875,1448.149142845613,
,,-3242.80859375,2952.1891369203995,
,,-3243.0966796875,2411.238005653174,
,,-2672.17822265625,2547.0954717539425,
,,-3222.412353515625,2191.773859120139,
,,-3271.686767578125,2635.7078255616307,
,,-2911.709716796875,2084.2862789989294,
,,-2463.8466796875,1222.5698672014564,
,,-1973.73046875,258.60260117869893,
,,-3134.83544921875,619.0525777613918,
,,-3137.974853515625,1727.2269669805785,
,,-3390.447265625,1754.6570645798906,
,,-2902.80859375,1856.767940470544,
,,-2909.015380859375,840.3171788541944,
,,-1621.72607421875,170.71107412922356,
,,-3301.583251953125,2113.9983227420116,
,,-2273.70166015625,418.9691356376933,
,,-3662.366943359375,1221.9305834867341,
,,-3389.959228515625,618.2013614316829,
,,-3369.81787109375,182.64514037142953,
,,-3221.355224609375,521.9796807806596,
,,-2906.955078125,608.443570526933,
,,-2632.329345703125,6.2072728270137425,
,,-3258.16162109375,686.9132973980545,
,,-3622.646484375,1885.0336470923767,
,,-2732.94580078125,455.33290632015064,
,,-3728.19384765625,1615.596527492708,
,,-3259.858642578125,2141.9226941528996,
,,-2471.854248046875,369.35805093774786,
,,-2730.022216796875,337.90333374908744,
,,-2304.8193359375,397.57970242337217,
,,-3193.945556640625,454.4414081810884,
,,-3469.310791015625,447.9140959666044,
,,-2771.344482421875,290.2372002114424,
,,-2655.96630859375,1821.2584059143328,
,,-3489.708984375,2391.4550247556745,
,,-2986.757568359375,925.3818213141278,
,,-2047.842529296875,103.43598274026813,
,,-2522.279541015625,205.13100785088548,
,,-3232.92626953125,1123.7937605811435,
,,-2842.831787109375,800.5366850773315,
,,-2994.746337890625,1376.6886389260746,
,,-3232.516845703125,566.4027736025279,
,,-2705.321044921875,1320.3272849435245,
,,-3792.86328125,1747.8061395927457,
,,-2437.202392578125,688.9720291541014,
,,-1196.3052978515625,131.62321672840088,
,,-2457.883544921875,162.07993144735048,
,,-3520.259521484375,907.168442266531,
,,-2650.73828125,509.7968171105719,
,,-3330.634765625,367.5378126398534,
,,-3533.772216796875,607.6388301308784,
,,-2935.892822265625,346.7274249461336,
,,-2516.63720703125,457.49445770582486,
,,-3126.583740234375,1766.9604125655492,
,,-3704.379638671875,2597.560452482544,
,,-2738.324951171875,175.58939665231765,
,,-2407.52490234375,569.4482341283273,
,,-2974.88623046875,428.58946783520355,
,,-2264.13037109375,63.072753233539565,
,,-1909.708740234375,142.5059536373238,
,,-2843.56103515625,519.0391857463446,
,,-2023.2874755859375,808.5791556312056,
,,-1701.14111328125,205.63030991686085,
,,-1748.47607421875,565.5099338149475,
,,-2159.29638671875,749.9874949649511,
,,-2294.843017578125,102.92391091629838,
,,-3077.452880859375,535.4004366008201,
,,-2849.92431640625,511.3798442341663,
,,-2485.135009765625,847.2651335297304,
,,-2662.37353515625,608.3256216845941,
,,-3071.0087890625,2856.60587111419,
,,-2859.385498046875,1099.863778242469,
,,-2900.01513671875,1250.8149935355827,
,,-2684.401611328125,192.48543733649524,
,,-2818.109130859375,1181.2993347556153,
,,-2592.27099609375,448.91795759867995,
,,-2923.051513671875,815.9445582190933,
,,-1646.2291259765625,0.00028117734975732084,
,,-2672.950927734375,2378.832979812285,
,,-2733.96728515625,1698.502255705148,
,,-2056.922607421875,1382.4939125734377,
,,-2310.870361328125,716.2327534594931,
,,-2693.31298828125,662.7206754343567,
,,-2813.359375,1366.6361632197636,
,,-3036.826904296875,1387.1709212469132,
,,-2843.129150390625,1978.8897901520356,
,,-2038.12109375,897.5331488800457,
,,-2258.59521484375,637.0218181445738,
,,-2441.03564453125,1101.0739793604073,
,,-1385.0755615234375,798.3364373932219,
,,-2371.5322265625,711.2173848517007,
,,-1392.1419677734375,430.7545290967767,
,,-1876.7081298828125,1100.550228470605,
,,-2147.47216796875,484.87232768244894,
,,-2338.26220703125,1924.551217386395,
,,-2230.461181640625,682.6482535522632,
,,-3318.78515625,1526.1523290568143,
,,-3358.096923828125,1324.643574863045,
,,-3722.746337890625,617.7287969453487,
,,-3152.765380859375,91.19355352479391,
,,-2864.164306640625,508.0078301423591,
,,-3206.61181640625,923.0485637284262,
,,-2411.5810546875,227.48490745602902,
,,-2886.759033203125,1284.6251693647973,
,,-2777.095703125,788.3382211859829,
,,-2617.455322265625,365.2332080672895,
,,-2148.766357421875,724.7379736759316,
,,-2669.037109375,876.1726473922273,
,,-2180.059814453125,148.07604757644538,
,,-2129.771240234375,1034.0599684712283,
,,-2563.799072265625,323.35795492394107,
,,-2268.120361328125,39.433390221853315,
,,-2618.2646484375,1172.287814874967,
,,-3480.570556640625,762.0355014858852,
,,-2810.97900390625,226.71119970755726,
,,-2182.064697265625,48.84723604577724,
,,-2886.072998046875,1207.8662361419042,
,,-2539.744384765625,692.5412265923801,
,,-2744.565673828125,235.8592586716146,
,,-2919.75341796875,541.3626683876043,
,,-2550.35498046875,208.54923180052936,
,,-3037.01318359375,1955.6946713718667,
,,-1892.177978515625,69.51307331032736,
,,-1918.4437255859375,207.84583834053862,
,,-2920.264404296875,1316.672438611742,
,,-3497.885498046875,1707.1043105774622,
,,-178.59878540039062,228.03039198917432,
,,-3161.3818359375,609.9352821237476,
,,-2982.382568359375,2505.0202697324457,
,,-2176.536865234375,1285.7988054545012,
,,-2732.6455078125,563.6489059372553,
,,-3206.023193359375,930.6069922628724,
,,-2458.14013671875,313.57604351864273,
,,-2867.799072265625,220.6600630907949,
,,-2800.246826171875,301.673956336383,
,,-3078.1650390625,394.41092685490975,
,,-1734.6683349609375,653.378635273606,
,,-2409.37255859375,410.9325793601882,
,,-2719.5556640625,1348.9759732864175,
,,-2787.144287109375,1298.3387506885738,
,,-3068.30908203125,2531.926749619152,
,,-2381.7841796875,191.44851122523198,
,,-1888.443603515625,272.735331414969,
,,-2305.351318359375,1599.1862565213946,
,,-1333.618408203125,1790.0981853809583,
,,-1804.5174560546875,692.308212610813,
,,-2421.8330078125,917.9102069223312,
,,-2027.9569091796875,851.6112388406079,
,,-1981.0433349609375,927.9040419328738,
,,-1961.1566162109375,1945.1364738520097,
,,-1717.46142578125,22.022426130743995,
,,-2389.89990234375,1908.09377866484,
,,-2774.374267578125,1804.626426117607,
,,-2941.364013671875,1387.3682159837365,
,,-3710.572998046875,806.130170627179,
,,-2204.733154296875,895.798094194255,
,,-2632.828369140625,379.61976442554965,
,,-3006.436279296875,2241.728932380662,
,,-3386.064697265625,1291.0082455456536,
,,-3172.857421875,1715.4686973352502,
,,-3397.81982421875,2247.5967427059486,
,,-4074.890625,2080.509746321555,
,,-3703.82763671875,1208.0086706794411,
,,-3609.578369140625,1360.327637794459,
,,-3266.663818359375,1286.5443569223496,
,,-2917.946044921875,468.2942506561779,
,,-2383.981689453125,8.499521140243639,
,,-2125.791748046875,281.73600908157874,
,,-1728.224609375,33.52719435360051,
,,-2845.952880859375,1359.2347643081503,
,,-2458.38330078125,65.80030196324721,
,,-1899.1766357421875,453.4022780324099,
,,-2835.550537109375,655.8499384125023,
,,-2309.18212890625,476.6592560341362,
,,-2912.25830078125,749.7697488426732,
,,-2037.5595703125,308.94026743928873,
,,-3294.7314453125,1367.2513806009113,
,,-2599.941162109375,311.1076278992932,
,,-3192.487548828125,1111.7626092528772,
,,-2774.037841796875,124.03085515275944,
,,-2716.1591796875,306.06674536910066,
,,-3470.41796875,718.1854386163211,
,,-2389.487548828125,951.3334885708506,
,,-2717.616455078125,1454.3554841436717,
,,-2898.689453125,1379.315894783067,
,,-3083.853759765625,870.0262392826078,
,,-3416.04052734375,969.9066466787227,
,,-2990.629638671875,172.08183235635244,
,,-4095.23974609375,2128.0365801755142,
,,-2706.5908203125,343.67925845557704,
,,-2969.967529296875,1807.8501452511628,
,,-2932.72021484375,1023.0028623461556,
,,-3653.81884765625,749.6981722944108,
,,-1970.6580810546875,337.8087834006255,
,,-2371.128662109375,946.6481071441544,
,,-2542.9951171875,246.6337786401712,
,,-2364.045166015625,2466.4713177866724,
,,-3011.32568359375,342.5128250260426,
,,-2684.888916015625,1378.8725611518205,
,,-2606.0419921875,798.9211148685372,
,,-2686.899169921875,1087.1779049768643,
,,-2784.683349609375,1653.5259360697235,
,,-2511.33935546875,1651.8851315041802,
,,-2502.33056640625,267.85421752963975,
,,-2798.86865234375,276.85961923788665,
,,-2882.566162109375,1193.1891732657475,
,,-3211.13671875,1201.8377762651915,
,,-2795.41015625,1787.5289647063105,
,,-3795.276611328125,1961.7470744632078,
,,-3311.5439453125,1721.6900508939425,
,,-3406.2685546875,1739.0974683780114,
,,-2866.682861328125,2763.986350656698,
,,-3442.014404296875,1121.7435331363702,
,,-3068.083251953125,334.2947610039446,
,,-3637.98583984375,1834.921590539469,
,,-3163.71826171875,642.5854941001943,
,,-2429.728271484375,1970.8148393738811,
,,-3152.39501953125,1802.65443901262,
,,-2578.449951171875,1147.3572597350515,
,,-2816.103759765625,956.0531779500659,
,,-2579.02490234375,409.5541544008292,
,,-2241.832763671875,1182.8369262836034,
,,-2627.613525390625,1077.3413040649505,
,,-2780.45166015625,1584.892975961573,
,,-2411.886962890625,2364.830734197166,
,,-2743.94580078125,974.1006977233701,
,,-2825.9931640625,1864.318235110123,
,,-1019.7954711914062,27.592081753273387,
,,-3205.804931640625,1733.5265784384605,
,,-3228.499755859375,1453.670182132546,
,,-2623.78466796875,453.38401692808316,
,,-3260.4970703125,306.1225233514043,
,,-3084.15234375,1623.9850900819501,
,,-3292.529296875,798.9669964934039,
,,-3331.387451171875,773.2978764775632,
,,-3386.080078125,1811.0704825097882,
,,-2394.389892578125,507.15146687476283,
,,-2838.694580078125,1026.25571718563,
,,-3292.55859375,881.2521101991789,
,,-3451.034912109375,1753.5226196265626,
,,-2382.234375,1063.8785956839522,
,,-3051.453125,1076.015289621451,
,,-2950.214111328125,3058.764937478639,
,,-2352.988525390625,475.350793009565,
,,-2460.496826171875,178.32457726091408,
,,-3266.673095703125,1833.1099755997802,
,,-1950.3822021484375,1599.799700500016,
,,-1660.194091796875,170.1525109388753,
,,-2458.8466796875,1327.1440590460434,
,,-2845.833740234375,922.7929685434036,
,,-2615.773681640625,1415.4015138969262,
,,-1659.841064453125,308.2780034329443,
,,-2224.54345703125,961.6447289543111,
,,-2800.4501953125,601.0100098030484,
,,-2193.52490234375,809.7967733754728,
,,-1858.330078125,209.81299169946908,
,,-3523.76318359375,617.9398887602244,
,,-3066.951171875,580.7332457398201,
,,-3038.320068359375,893.23225181214,
,,-3961.44970703125,1063.3889009126574,
,,-2581.64892578125,220.3842033442249,
,,-3204.16015625,950.3168332731647,
,,-3564.06005859375,1181.6184155217352,
,,-3166.239013671875,2148.587407863766,
,,-2824.55322265625,635.042365513413,
,,-3110.763916015625,141.68952982822555,
,,-2549.219970703125,1279.8681527670774,
,,-2122.127197265625,229.06045320260773,
,,-3412.775390625,1666.7486927067598,
,,-2869.978515625,602.5997570742732,
,,-2952.99951171875,621.1915487855186,
,,-2851.935791015625,743.1556357471914,
,,-2827.666748046875,1290.2093635248168,
,,-2182.06103515625,118.21495848629947,
,,-2750.764892578125,1057.6930779718746,
,,-3552.757080078125,530.1197414196703,
,,-3104.970458984375,787.7281255484781,
,,-2194.759033203125,865.3677475005998,
,,-3281.765869140625,1747.0050286532205,
,,-3299.343994140625,1982.727877210128,
,,-2977.010498046875,1469.241702784845,
,,-2478.668701171875,931.6417157135586,
,,-3012.991943359375,1232.0617159142976,
,,-3686.216552734375,2365.2128424985935,
,,-3370.943115234375,1395.432899925301,
,,-3472.177734375,1228.1055448709599,
,,-2700.53271484375,1072.6534827205173,
,,-2728.737060546875,858.2262359114834,
,,-2206.37158203125,881.3893731883359,
,,-2351.731201171875,2917.0778207149615,
,,-2737.359619140625,1787.4537029352505,
,,-2940.66162109375,314.1701748270229,
,,-1957.48193359375,902.2596154174032,
,,-2661.60546875,1966.6916005095138,
,,-2675.8515625,262.91250415388083,
,,-3195.384521484375,1501.4516710247835,
,,-3658.366943359375,1250.448359244896,
,,-3223.097900390625,918.5999196860903,
,,-3243.18798828125,954.3893568231194,
,,-3609.269775390625,1976.134869853403,
,,-3278.3447265625,993.2834670722654,
,,-3549.8134765625,1692.3082448371426,
,,-3840.83251953125,2593.950084932596,
,,-3317.614501953125,1607.901994752654,
,,-3688.57275390625,1610.9993449704239,
,,-3591.39013671875,2531.9165472187924,
,,-2692.266357421875,1143.0399234505524,
,,-3844.03857421875,448.7435879867942,
,,-3216.486083984375,1824.4682611494086,
,,-3494.399658203125,2027.2849221402957,
,,-3126.521484375,1105.6696167554967,
,,-3510.1728515625,1986.0193820688933,
,,-3222.390625,1129.1443095821267,
,,-2319.20458984375,1157.3893096807842,
,,-3103.820068359375,986.5825705095376,
,,-2864.3037109375,1103.1437038391848,
,,-2135.955322265625,21.31996744549369,
,,-2646.5458984375,1472.2579640791341,
,,-2879.608154296875,1574.3850832811759,
,,-2547.10693359375,364.9095790726973,
,,-2916.306640625,827.6747724793374,
,,-2045.283935546875,261.2729997680324,
,,-2829.134765625,2885.451854189781,
,,-2423.903564453125,926.274374606073,
,,-2606.453857421875,1253.636806049186,
,,-3423.857666015625,2155.4616774018014,
,,-1830.9725341796875,324.7707360546108,
,,-3166.266845703125,1256.4814553934348,
,,-3084.2138671875,2763.274369789314,
,,-1873.5606689453125,304.66922470251757,
,,-2968.76953125,2206.2659830145376,
,,-2614.558837890625,760.1873662398629,
,,-3038.057861328125,2252.338413320181,
,,-2198.585205078125,277.5214394528045,
,,-2616.50341796875,1113.7430065228873,
,,-2329.144775390625,584.96317513566,
,,-2477.40185546875,307.67429502475625,
,,-2728.352783203125,684.0521617749703,
,,-2727.087646484375,696.0523175623745,
,,-2658.51171875,953.9980085854195,
,,-3072.216064453125,515.1986120846811,
,,-2956.321044921875,845.2650924727016,
,,-2635.010986328125,587.7096592638043,
,,-3026.685546875,2105.4994853884536,
,,-3305.9365234375,2129.9793747047224,
,,-3329.922119140625,1674.1621563957167,
,,-2811.034912109375,406.71247978808594,
,,-2463.5654296875,727.7550323259298,
,,-2723.365478515625,1288.892484937162,
,,-2859.697998046875,500.2437137343443,
,,-3251.96142578125,2295.3085143435446,
,,-2637.640625,1118.9607827235827,
,,-1932.318603515625,498.6767331543904,
,,-2874.289794921875,1533.051939733546,
,,-2820.74951171875,905.140032179031,
,,-2486.523193359375,916.6785835635368,
,,-1751.8096923828125,1641.4030721331887,
,,-2588.165283203125,338.8534384430254,
,,-2176.72802734375,791.7388727452399,
,,-2105.828369140625,2094.0554655758306,
,,-2567.095458984375,1723.4694747118324,
,,-2943.347900390625,66.1216262959688,
,,-3408.720458984375,1456.564889354349,
,,-2658.390869140625,863.3943615304163,
,,-2797.66064453125,120.81805688469979,
,,-2566.659912109375,2930.340154414895,
,,-2924.194580078125,1037.921573070998,
,,-2429.924072265625,913.5860622136031,
,,-1828.3642578125,1773.9920642978923,
,,-2885.18408203125,454.3774487620368,
,,-2847.97314453125,583.1290747529365,
,,-2748.47705078125,1167.9685861925905,
,,-2079.546142578125,2517.8873118568536,
,,-2060.91064453125,320.5051102722837,
,,-2257.298583984375,2016.9274469347286,
,,-2236.2421875,505.86351892558366,
,,-2646.97705078125,720.6974745412703,
,,-3115.498046875,1362.6995286324814,
,,-2182.795654296875,962.7653828321083,
,,-2676.581298828125,685.3804761618495,
,,-2862.28759765625,166.65345228295865,
,,-2637.078369140625,1048.5558470172243,
,,-2785.361328125,1085.912412789701,
,,-3227.185546875,1630.3579294386127,
,,-3279.87060546875,2558.051399115373,
,,-2545.83642578125,2503.6827509247655,
,,-2377.50341796875,1016.8735324293492,
,,-2622.69873046875,2241.0915143287457,
,,-2715.05810546875,710.6175896019995,
,,-2501.343505859375,938.3008611488791,
,,-2667.04248046875,1151.0242183701043,
,,-2291.218505859375,1059.960857722293,
,,-2818.668701171875,1626.5671980759275,
,,-3213.859375,1087.9033929831814,
,,-3035.7412109375,442.18726529959673,
,,-3579.8251953125,1645.9548906840316,
,,-3068.66845703125,1408.4313905098236,
,,-2963.604736328125,1041.7414921303312,
,,-3217.467041015625,449.2141348883395,
,,-3332.547119140625,2227.920570718383,
,,-2993.2333984375,1744.2037160399414,
,,-2170.007080078125,138.5471234295279,
,,-2675.024658203125,2048.649701498727,
,,-2740.500732421875,208.4823222562982,
,,-2593.500732421875,1557.0435494585695,
,,-3164.685302734375,618.4234538711263,
,,-2387.9130859375,2252.288689006218,
,,-2845.7734375,1368.601010437385,
,,-1699.13134765625,824.4346189149107,
,,-1465.794921875,739.9755382847848,
,,-2270.34130859375,2135.936771299091,
,,-2788.276611328125,1117.6644997819221,
,,-1484.6317138671875,639.6577924251534,
,,-1577.387939453125,683.2023353916788,
,,-2553.560791015625,1923.4125661817393,
,,-2081.8759765625,673.3001884919981,
,,-2163.4912109375,285.80113124348674,
,,-2734.668701171875,1805.124659581093,
,,-3087.918701171875,1249.8467634642527,
,,-3250.048828125,1756.2222340281405,
,,-3558.3193359375,1626.8690439205643,
,,-3402.965087890625,1870.6128171639714,
,,-2167.341552734375,1261.8532382039039,
,,-2394.391357421875,1799.8330796630498,
,,-3415.677978515625,300.36355026408665,
,,-2570.3544921875,1445.3082120574088,
,,-2805.97900390625,2099.8696916685985,
,,-3109.9990234375,826.1403661380186,
,,-3028.41943359375,1688.068826698295,
,,-2500.627685546875,246.25002743905475,
,,-2768.75390625,1717.6147476153856,
,,-3219.285888671875,461.4595876101588,
,,-2488.318603515625,1075.6346622113335,
,,-2145.03515625,1319.1527368610887,
,,-2290.921142578125,540.1049594728329,
,,-2405.386474609375,1199.0040807641865,
,,-2522.64697265625,1926.0324078807128,
,,-2534.16650390625,282.3426477489113,
,,-2354.317626953125,1268.148649638711,
,,-2405.185302734375,1177.779289417761,
,,-2132.77392578125,135.36703158777433,
,,-2633.830322265625,1259.827884065927,
,,-2525.53759765625,1254.332433344266,
,,-2308.302734375,323.802061773045,
,,-3247.550537109375,2504.5136031692164,
,,-3373.907958984375,2473.319434927859,
,,-2369.963623046875,1649.8945994214296,
,,-2889.742919921875,2006.5973452954995,
,,-2329.990966796875,860.2147872435285,
,,-2860.056884765625,1319.6160842043262,
,,-2425.68017578125,2188.2860317742343,
,,-2038.058837890625,614.4702501802417,
,,-2287.478759765625,1167.9914785505434,
,,-3225.73388671875,413.43791277739615,
,,-3530.076171875,1596.2098462028716,
,,-2817.98193359375,227.38516047587007,
,,-2434.4267578125,781.5983415271064,
,,-3133.77392578125,2125.6465808141625,
,,-3407.16064453125,1545.0732001384383,
,,-2500.307373046875,690.6460087842827,
,,-2733.840576171875,1229.6114988953884,
,,-3202.708251953125,1227.118021934507,
,,-2683.254150390625,1734.893463260607,
,,-1874.7745361328125,329.6968978121233,
,,-3383.1015625,2288.218577393797,
,,-2406.574462890625,1388.5679620452984,
,,-2763.592041015625,2266.5381680102128,
,,-2740.300048828125,2293.3174933559367,
,,-2730.184814453125,1037.62307225767,
,,-2689.736328125,640.9740554625621,
,,-2821.3271484375,2228.6416586407463,
,,-2210.748291015625,193.4217816945621,
,,-2758.96435546875,938.4514760124243,


==> data/plot_gw0005_iam_phoconfnet_wer.csv <==
cum_x,cum_wer,cum_top5_wer,split_x,split_wer,split_top5_wer
10,0.7706896551724138,0.6629310344827586,0,0.7086206896551723,0.6051724137931034
11,0.7774294670846396,0.6700626959247649,5,0.8327586206896551,0.7206896551724138
12,0.7852011494252873,0.6817528735632183,10,0.8827586206896552,0.806896551724138
13,0.7924403183023873,0.6909814323607427,15,0.8931034482758621,0.8258620689655173
14,0.7980295566502463,0.6976600985221675,20,0.9206896551724137,0.8379310344827586
15,0.8080459770114943,0.7109195402298851,25,0.9137931034482758,0.8448275862068966
16,0.8119612068965517,0.7160560344827587,30,0.9620689655172414,0.9
17,0.8184584178498986,0.7231237322515214,35,0.95,0.8931034482758621
18,0.8199233716475096,0.725095785440613,40,0.946551724137931,0.8862068965517241
19,0.823502722323049,0.7318511796733213,45,0.95,0.906896551724138
20,0.8293103448275863,0.7396551724137931,50,0.9775862068965517,0.9362068965517242
21,0.8353858784893268,0.7446633825944171,55,0.9775862068965517,0.9448275862068966
22,0.838166144200627,0.7468652037617555,60,0.9724137931034482,0.943103448275862
23,0.8418290854572714,0.7507496251874063,65,0.9689655172413794,0.9344827586206896
24,0.8455459770114943,0.7561063218390804,70,0.9741379310344828,0.9362068965517242
25,0.8475862068965517,0.7593103448275862,75,0.9879310344827587,0.9655172413793104
26,0.8498010610079576,0.761604774535809,80,0.9862068965517241,0.9603448275862069
27,0.8518518518518519,0.7653256704980843,85,0.9827586206896551,0.9603448275862069
28,0.8522167487684729,0.7660098522167488,90,0.9896551724137931,0.9637931034482758
29,0.8558263971462545,0.7708085612366231,95,0.993103448275862,0.9913793103448276
30,0.8586206896551725,0.7735632183908046,,,
31,0.8612347052280311,0.7778086763070078,,,
32,0.8642241379310345,0.7809806034482758,,,
33,0.8675548589341693,0.7847439916405434,,,
34,0.8704361054766734,0.7885395537525355,,,
35,0.8733990147783252,0.7916256157635468,,,
36,0.8754789272030652,0.7933429118773947,,,
37,0.8774464119291705,0.7963653308480895,,,
38,0.8797640653357531,0.7992286751361162,,,
39,0.8819628647214854,0.8023872679045093,,,
40,0.8829741379310345,0.8043103448275862,,,
41,0.883515559293524,0.8055088309503785,,,
42,0.8852627257799671,0.8074712643678161,,,
43,0.8869286287089013,0.8095429029671211,,,
44,0.8883228840125392,0.8111285266457681,,,
45,0.8900383141762452,0.8134099616858237,,,
46,0.8914917541229386,0.8148425787106447,,,
47,0.8926999266324285,0.8171313279530448,,,
48,0.8940373563218391,0.8195043103448276,,,
49,0.8946164672765657,0.8207248416608023,,,
50,0.8960344827586206,0.8227586206896551,,,
51,0.8975659229208925,0.8248816768086544,,,
52,0.8985411140583555,0.8264257294429709,,,
53,0.9001301236174366,0.8290500975927131,,,
54,0.9018199233716475,0.8314176245210728,,,
55,0.903448275862069,0.8330721003134796,,,
56,0.9051724137931034,0.8354371921182266,,,
57,0.9065335753176044,0.837265577737447,,,
58,0.9072532699167658,0.8385850178359097,,,
59,0.9083869082407948,0.8405902980713034,,,
60,0.9096264367816091,0.8423850574712644,,,
61,0.9102600339174675,0.8432730356133409,,,
62,0.9111512791991101,0.8449666295884316,,,
63,0.9121510673234812,0.8464696223316913,,,
64,0.9133890086206896,0.8481950431034483,,,
65,0.9144562334217506,0.850132625994695,,,
66,0.9152298850574713,0.8509665621734588,,,
67,0.9161091096242924,0.8522902727740607,,,
68,0.9164553752535497,0.8531947261663286,,,
69,0.9171664167916042,0.8541979010494752,,,
70,0.9183497536945813,0.8561576354679803,,,
71,0.9192569208353569,0.8572122389509471,,,
72,0.9196599616858238,0.858117816091954,,,
73,0.9202881435994331,0.8591166745394426,,,
74,0.9211323392357875,0.8603215284249767,,,
75,0.9220689655172414,0.8614942528735632,,,
76,0.9230943738656987,0.863089836660617,,,
77,0.9239811912225705,0.8645320197044335,,,
78,0.9247347480106101,0.8658267020335986,,,
79,0.9255783500654736,0.8671977302487996,,,
80,0.9261853448275862,0.8679956896551724,,,
81,0.926990208599404,0.8689868028948489,,,
82,0.9276703111858705,0.8700588730025232,,,
83,0.92823016202742,0.8713128375571251,,,
84,0.9290845648604269,0.8723316912972086,,,
85,0.9297160243407708,0.8734279918864097,,,
86,0.9304330392943063,0.8744987971130713,,,
87,0.9310344827586207,0.8753468093539437,,,
88,0.9315242946708464,0.8762735109717869,,,
89,0.9320999612553273,0.8772762495156916,,,
90,0.9326628352490421,0.878256704980843,,,
91,0.9333080712391058,0.8793103448275862,,,
92,0.9338455772113943,0.8800599700149925,,,
93,0.9345569150908417,0.8811642565813868,,,
94,0.9350696991929567,0.8818782098312545,,,
95,0.9356624319419238,0.8827586206896552,,,
96,0.936242816091954,0.8838900862068966,,,
97,0.9369001066477071,0.885087095627444,,,
98,0.9374560168895144,0.8861717100633357,,,
99,0.9380006966213863,0.8871473354231975,,,
100,0.9385397810533574,0.8881992931643824,,,


==> data/plot_gw0005_phoconfnet_tcurve.csv <==
t,mAPs,mRs,covs,baseline,thresholds
-4995.01318359375,0.46757030683179773,1.0,0.9999219725343321,0.9541066472157189,q1
-4897.629557291667,0.46757030683179773,1.0,0.9999219725343321,,568.5075805664062
-4800.245930989583,0.4675587358951679,1.0,0.9998439450686641,,q5
-4702.8623046875,0.46755199101292394,1.0,0.9997659176029963,,952.821044921875
-4605.478678385417,0.46766456670498907,1.0,0.9995318352059925,,cdf
-4508.095052083333,0.4676694044987835,1.0,0.9989076154806492,,-324.10844096049186
-4410.71142578125,0.4677003834939847,1.0,0.9982053682896379,,
-4313.327799479167,0.4677477163800666,1.0,0.9970349563046192,,
-4215.944173177083,0.4678990858935756,1.0,0.9952403245942572,,
-4118.560546875,0.4726820483586252,1.0,0.990792759051186,,
-4021.176920572917,0.47320237418576766,1.0,0.9848626716604245,,
-3923.7932942708335,0.4740418838277596,1.0,0.9769038701622972,,
-3826.40966796875,0.47663458264102115,1.0,0.964107365792759,,
-3729.026041666667,0.4820134439931464,1.0,0.9462390761548065,,
-3631.6424153645835,0.4843482090318008,1.0,0.9239232209737828,,
-3534.2587890625,0.48685512465299075,1.0,0.8945068664169787,,
-3436.875162760417,0.49107729617013574,1.0,0.8590823970037453,,
-3339.4915364583335,0.5003749210944173,1.0,0.8174937578027466,,
-3242.10791015625,0.510782320584226,1.0,0.7741885143570537,,
-3144.724283854167,0.5232100811552225,1.0,0.7235486891385767,,
-3047.3406575520835,0.5338830523285691,1.0,0.6683832709113608,,
-2949.95703125,0.555432349253384,1.0,0.612125468164794,,
-2852.573404947917,0.570411684704404,1.0,0.5575062421972534,,
-2755.1897786458335,0.5880614628113682,1.0,0.5009363295880149,,
-2657.80615234375,0.6157964736820999,1.0,0.44288389513108617,,
-2560.422526041667,0.6421801016560653,1.0,0.3910736579275905,,
-2463.0388997395835,0.6750717411103295,1.0,0.34363295880149813,,
-2365.6552734375,0.7065545052882855,1.0,0.3026685393258427,,
-2268.271647135417,0.7428233685267939,1.0,0.2648252184769039,,
-2170.8880208333335,0.7660134305587429,1.0,0.23353620474406991,,
-2073.50439453125,0.7987488173220051,1.0,0.20482209737827714,,
-1976.120768229167,0.8165944704767008,1.0,0.1822721598002497,,
-1878.7371419270835,0.8483677637031999,1.0,0.16104868913857678,,
-1781.353515625,0.8665011525311883,1.0,0.14528714107365792,,
-1683.969889322917,0.8868635112756286,1.0,0.13366104868913858,,
-1586.5862630208335,0.8982034890087327,1.0,0.12328339575530586,,
-1489.20263671875,0.9137139177978747,1.0,0.11587078651685394,,
-1391.819010416667,0.9243797756858321,1.0,0.11040886392009988,,
-1294.4353841145835,0.9358252712016604,1.0,0.1064294631710362,,
-1197.0517578125,0.940543222078061,1.0,0.10245006242197253,,
-1099.668131510417,0.9441153631116321,1.0,0.10081148564294631,,
-1002.2845052083335,0.9492588223573926,1.0,0.09839263420724095,,
-904.90087890625,0.949458759593011,1.0,0.09753433208489388,,
-807.517252604167,0.949895167897225,1.0,0.09698813982521848,,
-710.1336263020839,0.9515856705509786,1.0,0.09636392009987516,,
-612.75,0.9548591003501314,0.9969879518072289,0.09597378277153558,,
-515.366373697917,0.956080187704224,0.9969879518072289,0.09581772784019975,,
-417.98274739583394,0.9562052682372482,0.9969879518072289,0.09566167290886392,,
-320.59912109375,0.9560098489915102,0.9963855421686747,0.09527153558052434,,
-223.21549479166697,0.9560698837850516,0.9963855421686747,0.09519350811485643,,
-125.83186848958394,0.9570203711812078,0.9963855421686747,0.09488139825218476,,
-28.4482421875,0.9571487311809124,0.9960508701472556,0.09472534332084893,,
68.93538411458303,0.9571789439454709,0.9960508701472556,0.09449126092384519,,
166.31901041666606,0.9590719777410155,0.9937809207845876,0.09417915106117353,,
263.70263671875,0.9589146998909773,0.9897648565275595,0.09363295880149813,,
361.08626302083303,0.9646288509237484,0.9830080154988483,0.09277465667915107,,
458.46988932291606,0.964503063230638,0.9799959673060773,0.09183832709113608,,
555.853515625,0.9622694740252796,0.9720475067973758,0.09137016229712859,,
653.237141927083,0.967883724497284,0.9629495766151082,0.09035580524344569,,
750.6207682291661,0.967696888918743,0.9513997541367892,0.08910736579275905,,
848.00439453125,0.9676657344328015,0.9315455317929984,0.08707865168539326,,
945.388020833333,0.9670163898682003,0.9149363288643423,0.08442571785268414,,
1042.771647135416,0.9739238282468845,0.8915118212386369,0.08255305867665418,,
1140.1552734375,0.9723840964535496,0.8631565783207958,0.07990012484394507,,
1237.538899739583,0.971232049872747,0.8302864823546126,0.0770131086142322,,
1334.922526041666,0.9759276777310222,0.7831435417601672,0.0733458177278402,,
1432.30615234375,0.9869861535421471,0.7503948092704167,0.06960049937578028,,
1529.689778645833,0.9863545928989962,0.7055564388686983,0.06554307116104868,,
1627.073404947916,0.9857716095391036,0.653979570246211,0.06164169787765293,,
1724.45703125,0.9835917050145923,0.610033474440277,0.05703807740324594,,
1821.840657552083,0.986922464411269,0.5600580569568215,0.05196629213483146,,
1919.224283854166,0.9873874148489368,0.5014398433428752,0.046660424469413236,,
2016.60791015625,0.9856336352697286,0.46255646336908424,0.0423689138576779,,
2113.991536458333,0.9982314657611773,0.42237435358766257,0.039091760299625467,,
2211.375162760416,0.9969342251950949,0.38348266023468336,0.035190387016229716,,
2308.7587890625,1.0,0.3377048189618185,0.03160112359550562,,
2406.142415364583,1.0,0.2926729853376094,0.027231585518102373,,
2503.526041666666,1.0,0.25114953621528646,0.023798377028714107,,
2600.90966796875,1.0,0.193702455577354,0.019506866416978776,,
2698.293294270833,1.0,0.1469969987493605,0.015605493133583021,,
2795.676920572916,1.0,0.12978990737250162,0.013654806491885144,,
2893.060546875,1.0,0.10470833860178344,0.01178214731585518,,
2990.444173177083,1.0,0.09002668237023197,0.009753433208489388,,
3087.827799479166,1.0,0.07536659273633406,0.008114856429463172,,
3185.21142578125,1.0,0.05976270506456467,0.006944444444444444,,
3282.595052083332,1.0,0.044360412665153365,0.005461922596754058,,
3379.978678385416,1.0,0.032554753174187434,0.004369538077403246,,
3477.3623046875,1.0,0.02729894734216369,0.003589263420724095,,
3574.745930989582,1.0,0.02159621924551207,0.0026529338327091136,,
3672.129557291666,1.0,0.01902750754571079,0.002028714107365793,,
3769.51318359375,1.0,0.010774204478368962,0.001482521847690387,,
3866.896809895832,1.0,0.007092812242759859,0.0011704119850187266,,
3964.280436197916,1.0,0.005666818412365819,0.0008583021223470662,,
4061.6640625,1.0,0.0040495834268752025,0.0006242197253433209,,
4159.047688802082,1.0,0.0031016924842226044,0.00046816479400749064,,
4256.431315104166,1.0,0.0015717632434499903,0.00023408239700374532,,
4353.81494140625,1.0,0.0007111780455153949,0.00015605493133583021,,
4451.198567708332,1.0,0.00033467202141900936,7.802746566791511e-05,,
4548.582194010416,1.0,0.00033467202141900936,7.802746566791511e-05,,
4645.9658203125,1.0,0.0,0.0,,


==> data/plot_gw0006_gw_phoconfnetID_wer.csv <==
cum_x,cum_wer,cum_top5_wer,split_x,split_wer,split_top5_wer
10,0.11570247933884292,0.016528925619834656,0,0.1333333333333333,0.033333333333333326
11,0.12030075187969924,0.015037593984962405,5,0.09999999999999998,0.0
12,0.1103448275862069,0.01379310344827589,10,0.1333333333333333,0.01666666666666672
13,0.12101910828025475,0.019108280254777066,15,0.08333333333333337,0.06666666666666665
14,0.12352941176470589,0.01764705882352946,20,0.09999999999999998,0.01666666666666672
15,0.1208791208791209,0.016483516483516536,25,0.1333333333333333,0.033333333333333326
16,0.11340206185567014,0.015463917525773141,30,0.15000000000000002,0.06666666666666665
17,0.11650485436893199,0.024271844660194164,35,0.1333333333333333,0.01666666666666672
18,0.11926605504587151,0.02752293577981646,40,0.18333333333333335,0.1166666666666667
19,0.11739130434782608,0.0304347826086957,45,0.1166666666666667,0.033333333333333326
20,0.11111111111111116,0.028806584362139898,50,0.09999999999999998,0.01666666666666672
21,0.11764705882352944,0.03137254901960784,55,0.15000000000000002,0.06666666666666665
22,0.1123595505617978,0.029962546816479363,60,0.01666666666666672,0.0
23,0.11111111111111116,0.028673835125448077,65,0.050000000000000044,0.01666666666666672
24,0.10996563573883167,0.027491408934707917,70,0.1166666666666667,0.033333333333333326
25,0.1089108910891089,0.02640264026402639,75,0.050000000000000044,0.01666666666666672
26,0.11111111111111116,0.031746031746031744,80,0.09999999999999998,0.01666666666666672
27,0.11585365853658536,0.030487804878048808,85,0.18333333333333335,0.08333333333333337
28,0.11764705882352944,0.02941176470588236,90,0.08333333333333337,0.0
29,0.11363636363636365,0.02840909090909094,95,0.16666666666666663,0.09999999999999998
30,0.11263736263736268,0.027472527472527486,,,
31,0.11702127659574468,0.0292553191489362,,,
32,0.115979381443299,0.028350515463917536,,,
33,0.11750000000000005,0.030000000000000027,,,
34,0.11864406779661019,0.03147699757869249,,,
35,0.12,0.03529411764705881,,,
36,0.1167048054919908,0.034324942791762014,,,
37,0.1180400890868597,0.03340757238307346,,,
38,0.11930585683297179,0.03253796095444683,,,
39,0.12050739957716705,0.03382663847780132,,,
40,0.12139917695473246,0.03292181069958844,,,
41,0.12048192771084343,0.032128514056224855,,,
42,0.1215686274509804,0.03529411764705881,,,
43,0.12260536398467436,0.036398467432950166,,,
44,0.1235955056179775,0.0393258426966292,,,
45,0.1282051282051282,0.042124542124542086,,,
46,0.12724014336917566,0.04121863799283154,,,
47,0.1260945709281961,0.04028021015761818,,,
48,0.12349914236706694,0.03945111492281306,,,
49,0.12605042016806722,0.04033613445378148,,,
50,0.12685337726523893,0.041186161449752845,,,
51,0.12439418416801296,0.04038772213247177,,,
52,0.12361331220285265,0.03961965134706813,,,
53,0.12130637636080865,0.038880248833592534,,,
54,0.12652439024390238,0.03963414634146345,,,
55,0.12425149700598803,0.038922155688622784,,,
56,0.125,0.039705882352941146,,,
57,0.12283236994219648,0.039017341040462394,,,
58,0.12357954545454541,0.03977272727272729,,,
59,0.12569832402234637,0.04050279329608941,,,
60,0.12620027434842251,0.04115226337448563,,,
61,0.12415654520917674,0.04048582995951422,,,
62,0.12217795484727756,0.03984063745019917,,,
63,0.12026143790849675,0.039215686274509776,,,
64,0.11840411840411835,0.038610038610038644,,,
65,0.11787072243346008,0.03802281368821292,,,
66,0.11735330836454427,0.038701622971285876,,,
67,0.11670761670761676,0.03808353808353804,,,
68,0.11501210653753025,0.03753026634382561,,,
69,0.11455847255369933,0.03699284009546544,,,
70,0.11294117647058821,0.036470588235294144,,,
71,0.11600928074245942,0.03828306264501158,,,
72,0.11556064073226546,0.03775743707093826,,,
73,0.11399548532731374,0.03724604966139955,,,
74,0.11345939933259175,0.036707452725250334,,,
75,0.11306256860592756,0.03622392974753019,,,
76,0.11375947995666302,0.03683640303358615,,,
77,0.11229946524064172,0.036363636363636376,,,
78,0.11193241816261879,0.035902851108764566,,,
79,0.11053180396246087,0.035453597497393075,,,
80,0.10905349794238683,0.034979423868312765,,,
81,0.108739837398374,0.03556910569105687,,,
82,0.10943775100401609,0.03514056224899598,,,
83,0.10912698412698407,0.03472222222222221,,,
84,0.10882352941176465,0.03431372549019607,,,
85,0.10852713178294571,0.03391472868217049,,,
86,0.11015325670498088,0.03352490421455934,,,
87,0.11069063386944178,0.0340586565752129,,,
88,0.11131898971000931,0.03554724041159962,,,
89,0.11100832562442187,0.03607770582793712,,,
90,0.11253430924062213,0.036596523330283626,,,
91,0.11402714932126701,0.03619909502262442,,,
92,0.11459265890778869,0.035810205908684,,,
93,0.11337466784765282,0.035429583702391465,,,
94,0.11208406304728546,0.035026269702276736,,,
95,0.1109185441941074,0.03466204506065862,,,
96,0.111492281303602,0.03516295025728988,,,
97,0.11205432937181659,0.035653650254668934,,,
98,0.11176470588235299,0.03613445378151259,,,
99,0.11231281198003329,0.03743760399334439,,,
100,0.11358024691358026,0.037860082304526754,,,


==> data/plot_gw0006_iam_phoconfnetID_hist.csv <==
bins,test_hist,dist_hist,train_hist,thresholds
0,0,13,0,q1
1,0,57,0,10.76742359161377
2,0,561,0,q5
3,0,910,0,18.939002990722656
4,0,1780,0,cdf
5,0,1757,0,-2.572756296640879
6,0,1371,0,
7,0,1172,0,
8,0,884,0,
9,0,663,0,
10,0,511,0,
11,0,367,0,
12,0,284,0,
13,0,259,0,
14,0,164,0,
15,0,145,0,
16,0,87,0,
17,0,74,0,
18,0,65,0,
19,0,38,0,
20,0,22,0,
21,0,7,0,
22,0,4,0,
23,0,0,0,
24,1,1,0,
25,0,1,0,
26,0,2,1,
27,0,0,0,
28,0,0,0,
29,1,0,1,
30,0,1,3,
31,1,1,4,
32,1,0,7,
33,1,0,4,
34,0,0,3,
35,4,0,9,
36,0,0,10,
37,3,0,11,
38,5,0,18,
39,5,0,11,
40,6,0,25,
41,12,0,27,
42,7,0,24,
43,10,0,30,
44,13,0,35,
45,14,0,50,
46,12,0,49,
47,18,0,50,
48,23,0,58,
49,23,0,58,
50,30,0,65,
51,30,0,69,
52,24,0,75,
53,34,0,87,
54,28,0,82,
55,37,0,79,
56,37,0,98,
57,32,0,114,
58,38,0,114,
59,35,0,110,
60,35,0,90,
61,41,0,107,
62,46,0,104,
63,39,0,111,
64,34,0,101,
65,39,0,108,
66,22,0,95,
67,40,0,119,
68,23,0,109,
69,38,0,119,
70,28,0,96,
71,37,0,92,
72,33,0,109,
73,27,0,84,
74,29,0,97,
75,20,0,91,
76,27,0,87,
77,10,0,57,
78,28,0,54,
79,22,0,59,
80,20,0,40,
81,17,0,54,
82,8,0,35,
83,10,0,36,
84,9,0,21,
85,8,0,36,
86,7,0,24,
87,8,0,31,
88,6,0,19,
89,6,0,11,
90,3,0,9,
91,2,0,18,
92,1,0,8,
93,2,0,9,
94,1,0,4,
95,0,0,5,
96,1,0,3,
97,1,0,3,
98,0,0,7,
99,2,0,2,


==> data/plot_gw0006_iam_phoconfnet_wer.csv <==
cum_x,cum_wer,cum_top5_wer,split_x,split_wer,split_top5_wer
10,0.7301724137931034,0.6120689655172413,0,0.6431034482758621,0.5137931034482759
11,0.7421630094043887,0.6238244514106583,5,0.8172413793103448,0.7103448275862069
12,0.7521551724137931,0.6372126436781609,10,0.8741379310344828,0.7741379310344827
13,0.7619363395225465,0.646551724137931,15,0.8948275862068965,0.8155172413793104
14,0.7733990147783252,0.6594827586206897,20,0.9310344827586207,0.8724137931034482
15,0.7781609195402299,0.6660919540229885,25,0.9482758620689655,0.8913793103448275
16,0.7839439655172413,0.6756465517241379,30,0.9379310344827586,0.8879310344827587
17,0.7890466531440162,0.6800202839756593,35,0.9620689655172414,0.9275862068965517
18,0.7974137931034483,0.6920498084291188,40,0.9637931034482758,0.9086206896551724
19,0.8017241379310345,0.6973684210526316,45,0.9603448275862069,0.9241379310344827
20,0.8073275862068965,0.703448275862069,50,0.9551724137931035,0.9310344827586207
21,0.8144499178981938,0.7118226600985222,55,0.9741379310344828,0.9413793103448276
22,0.820141065830721,0.7186520376175549,60,0.9637931034482758,0.9327586206896552
23,0.8242128935532234,0.7241379310344828,65,0.9758620689655172,0.9517241379310345
24,0.8275862068965517,0.7313218390804598,70,0.9862068965517241,0.9586206896551724
25,0.8320689655172414,0.7372413793103448,75,0.9810344827586207,0.9672413793103448
26,0.8362068965517242,0.7413793103448276,80,0.9827586206896551,0.9655172413793104
27,0.8397190293742018,0.7464878671775224,85,0.9862068965517241,0.9741379310344828
28,0.8448275862068966,0.7536945812807881,90,0.9948275862068966,0.9775862068965517
29,0.8489892984542211,0.7598097502972652,95,1.0,0.996551724137931
30,0.8514367816091954,0.7629310344827587,,,
31,0.8545606229143493,0.767797552836485,,,
32,0.8564116379310345,0.7699353448275862,,,
33,0.8594566353187043,0.7735109717868338,,,
34,0.8620689655172413,0.7776369168356998,,,
35,0.8637931034482759,0.7807881773399015,,,
36,0.8663793103448276,0.7847222222222222,,,
37,0.8690587138863001,0.787977632805219,,,
38,0.8718239564428312,0.7921960072595281,,,
39,0.8740053050397878,0.7959770114942528,,,
40,0.8760775862068966,0.7991379310344827,,,
41,0.8780487804878049,0.8023549201009251,,,
42,0.8797208538587848,0.8045977011494253,,,
43,0.8813151563753008,0.8053327987169207,,,
44,0.8836206896551724,0.8079937304075235,,,
45,0.885823754789272,0.8113026819923371,,,
46,0.8868065967016492,0.8135307346326837,,,
47,0.8877476155539251,0.8152971386647102,,,
48,0.8891882183908046,0.8169899425287357,,,
49,0.8912737508796622,0.8196692470091484,,,
50,0.8932758620689655,0.8225862068965517,,,
51,0.8950304259634888,0.8250507099391481,,,
52,0.896054376657825,0.8270888594164456,,,
53,0.8967143786597267,0.8288874430709174,,,
54,0.8976692209450831,0.8309386973180076,,,
55,0.8989028213166144,0.8324451410658307,,,
56,0.9000923645320197,0.8345135467980296,,,
57,0.9012401693889898,0.8357531760435571,,,
58,0.9023483947681332,0.8373959571938169,,,
59,0.9038573933372297,0.8395675043834016,,,
60,0.9051724137931034,0.8415229885057471,,,
61,0.9061616732617298,0.8428490672696438,,,
62,0.9067018909899889,0.8439933259176863,,,
63,0.9081828133552271,0.8460591133004927,,,
64,0.9092133620689655,0.84765625,,,
65,0.9096816976127321,0.8485411140583554,,,
66,0.9107889237199582,0.8501828631138976,,,
67,0.9116057642820381,0.8516469377251673,,,
68,0.9126521298174443,0.8533215010141988,,,
69,0.9135432283858071,0.8545727136431784,,,
70,0.9144088669950738,0.8559113300492611,,,
71,0.9154929577464789,0.8575764934434191,,,
72,0.9164272030651341,0.858955938697318,,,
73,0.9173358526216344,0.8599433160132263,,,
74,0.918219944082013,0.8613699906803355,,,
75,0.9191954022988506,0.8627586206896551,,,
76,0.91991833030853,0.8642241379310345,,,
77,0.920846394984326,0.8657635467980296,,,
78,0.9217506631299734,0.8671529619805483,,,
79,0.9226320384111741,0.8687254474028808,,,
80,0.9230603448275863,0.8692887931034483,,,
81,0.9237973605789698,0.870583226905066,,,
82,0.9242010092514719,0.8714255677039529,,,
83,0.9250103863730785,0.8724553385957623,,,
84,0.9256978653530378,0.8736658456486043,,,
85,0.9265720081135903,0.874949290060852,,,
86,0.9271251002405774,0.8759021651964716,,,
87,0.9277645659928656,0.8770313119302418,,,
88,0.9284874608150471,0.8781347962382445,,,
89,0.9290972491282449,0.8792134831460674,,,
90,0.9298850574712644,0.8804597701149426,,,
91,0.9306555513452065,0.8816786661614248,,,
92,0.931315592203898,0.882496251874063,,,
93,0.9320541342232109,0.8836670374490174,,,
94,0.9325935436537051,0.8845377842993397,,,
95,0.9333030852994555,0.8855716878402904,,,
96,0.9339978448275862,0.8867636494252874,,,
97,0.9346782794169926,0.8879310344827587,,,
98,0.9353448275862069,0.8888986629134412,,,
99,0.9359979101358412,0.8900208986415883,,,
100,0.9366433928109645,0.891130074993535,,,


==> data/plot_gw0007_gw_phoconfnet_wer.csv <==
cum_x,cum_wer,cum_top5_wer,split_x,split_wer,split_top5_wer
10,0.0,0.0,0,0.0,0.0
11,0.0,0.0,5,0.0,0.0
12,0.0,0.0,10,0.0,0.0
13,0.0,0.0,15,0.01666666666666672,0.0
14,0.0,0.0,20,0.01666666666666672,0.01666666666666672
15,0.0,0.0,25,0.0,0.0
16,0.0,0.0,30,0.033333333333333326,0.0
17,0.0,0.0,35,0.01666666666666672,0.0
18,0.0,0.0,40,0.06666666666666665,0.0
19,0.0,0.0,45,0.01666666666666672,0.0
20,0.004115226337448541,0.0,50,0.08333333333333337,0.0
21,0.0039215686274509665,0.0,55,0.1333333333333333,0.050000000000000044
22,0.0037453183520599342,0.0,60,0.08333333333333337,0.033333333333333326
23,0.007168458781361964,0.0035842293906810374,65,0.16666666666666663,0.050000000000000044
24,0.0068728522336769515,0.0034364261168384758,70,0.16666666666666663,0.033333333333333326
25,0.0066006600660065695,0.0033003300330033403,75,0.19999999999999996,0.050000000000000044
26,0.006349206349206327,0.0031746031746031633,80,0.2666666666666667,0.1166666666666667
27,0.0060975609756097615,0.0030487804878048808,85,0.2833333333333333,0.08333333333333337
28,0.00588235294117645,0.002941176470588225,90,0.18333333333333335,0.09999999999999998
29,0.005681818181818232,0.0028409090909090606,95,0.35,0.18333333333333335
30,0.005494505494505475,0.0027472527472527375,,,
31,0.007978723404255317,0.0026595744680850686,,,
32,0.0077319587628865705,0.002577319587628857,,,
33,0.007499999999999951,0.0024999999999999467,,,
34,0.009685230024213065,0.002421307506053294,,,
35,0.009411764705882342,0.0023529411764705577,,,
36,0.009153318077803174,0.0022883295194507935,,,
37,0.008908685968819552,0.00222717149220486,,,
38,0.008676789587852451,0.002169197396963085,,,
39,0.010570824524312905,0.0021141649048626032,,,
40,0.012345679012345734,0.002057613168724326,,,
41,0.014056224899598346,0.002008032128514081,,,
42,0.01764705882352946,0.0019607843137254832,,,
43,0.019157088122605415,0.0019157088122605526,,,
44,0.01872659176029967,0.0018726591760299671,,,
45,0.01831501831501836,0.001831501831501825,,,
46,0.017921146953404965,0.0017921146953404632,,,
47,0.017513134851138368,0.0017513134851138146,,,
48,0.01715265866209259,0.0017152658662092923,,,
49,0.01848739495798324,0.001680672268907557,,,
50,0.018121911037891292,0.0016474464579900872,,,
51,0.01938610662358642,0.001615508885298822,,,
52,0.020602218700475405,0.0015847860538826808,,,
53,0.02021772939346811,0.0015552099533436836,,,
54,0.021341463414634165,0.0015243902439023849,,,
55,0.0239520958083832,0.0014970059880239361,,,
56,0.02352941176470591,0.0014705882352941124,,,
57,0.024566473988439252,0.0014450867052022698,,,
58,0.02840909090909094,0.0028409090909090606,,,
59,0.03212290502793291,0.005586592178770999,,,
60,0.03292181069958844,0.005486968449931462,,,
61,0.03238866396761131,0.005398110661268607,,,
62,0.03452855245683928,0.006640106241699861,,,
63,0.03529411764705881,0.006535947712418277,,,
64,0.03474903474903479,0.006435006435006385,,,
65,0.03675538656527255,0.0076045627376425395,,,
66,0.03995006242197252,0.008739076154806513,,,
67,0.04054054054054057,0.008599508599508643,,,
68,0.0423728813559322,0.009685230024213065,,,
69,0.04415274463007157,0.009546539379474916,,,
70,0.045882352941176485,0.010588235294117676,,,
71,0.04640371229698381,0.01044083526682138,,,
72,0.05034324942791757,0.011441647597253968,,,
73,0.050790067720090315,0.011286681715575675,,,
74,0.0522803114571746,0.011123470522803158,,,
75,0.053787047200878124,0.01207464324917673,,,
76,0.05633802816901412,0.014084507042253502,,,
77,0.06096256684491974,0.0149732620320856,,,
78,0.06124604012671597,0.014783526927138357,,,
79,0.0615224191866528,0.014598540145985384,,,
80,0.06275720164609055,0.014403292181069949,,,
81,0.06605691056910568,0.015243902439024404,,,
82,0.06726907630522083,0.015060240963855387,,,
83,0.06845238095238093,0.015873015873015928,,,
84,0.0725490196078431,0.0186274509803922,,,
85,0.07461240310077522,0.02034883720930236,,,
86,0.07567049808429116,0.021072796934865856,,,
87,0.07757805108798488,0.021759697256386046,,,
88,0.08138447146866234,0.022450888681010306,,,
89,0.08325624421831634,0.023126734505087843,,,
90,0.08600182982616655,0.023787740164684323,,,
91,0.08687782805429867,0.025339366515837125,,,
92,0.08683974932855865,0.025962399283795845,,,
93,0.09034543844109832,0.0265721877767936,,,
94,0.09106830122591947,0.027145359019264403,,,
95,0.09098786828422878,0.02772963604852685,,,
96,0.09433962264150941,0.029159519725557415,,,
97,0.09677419354838712,0.02971137521222411,,,
98,0.09999999999999998,0.031092436974789917,,,
99,0.1031613976705491,0.03410981697171378,,,
100,0.1045267489711934,0.036213991769547316,,,


==> data/plot_gw0007_iam_phoconfnet_hist.csv <==
bins,test_hist,dist_hist,train_hist,thresholds
0,0,1,0,q1
1,0,0,0,440.7894555664062
2,0,0,0,q5
3,0,0,0,948.4921508789063
4,0,1,0,cdf
5,0,2,0,-479.1128672617924
6,0,2,0,
7,0,7,0,
8,0,7,0,
9,0,4,0,
10,0,20,0,
11,0,28,0,
12,0,34,0,
13,0,38,0,
14,0,69,0,
15,0,99,0,
16,0,114,0,
17,0,147,0,
18,0,188,0,
19,0,251,0,
20,0,300,0,
21,0,380,0,
22,0,487,0,
23,0,538,0,
24,0,612,0,
25,0,637,0,
26,0,773,0,
27,0,732,0,
28,0,766,0,
29,0,750,0,
30,0,754,0,
31,0,651,0,
32,0,604,0,
33,0,531,0,
34,0,406,0,
35,0,369,0,
36,0,290,0,
37,0,251,0,
38,0,165,0,
39,0,137,0,
40,0,106,0,
41,0,101,0,
42,0,56,0,
43,0,40,0,
44,0,41,0,
45,0,34,0,
46,1,23,0,
47,0,18,1,
48,1,13,0,
49,1,3,0,
50,1,9,0,
51,1,2,1,
52,9,2,1,
53,8,1,3,
54,4,2,7,
55,11,1,12,
56,11,3,9,
57,8,1,16,
58,10,0,16,
59,16,0,23,
60,10,0,37,
61,27,0,39,
62,27,0,44,
63,28,0,67,
64,29,0,83,
65,30,0,85,
66,45,0,98,
67,53,0,124,
68,46,0,128,
69,50,0,125,
70,37,0,172,
71,48,0,183,
72,43,0,183,
73,60,0,193,
74,55,0,205,
75,44,0,194,
76,52,0,187,
77,52,0,191,
78,36,0,178,
79,35,0,140,
80,48,0,137,
81,32,0,129,
82,34,0,110,
83,28,0,98,
84,30,0,85,
85,32,0,50,
86,19,0,58,
87,18,0,53,
88,11,0,41,
89,14,0,39,
90,12,0,29,
91,11,0,23,
92,11,0,18,
93,5,0,6,
94,6,0,10,
95,4,0,7,
96,3,0,3,
97,1,0,1,
98,0,0,1,
99,2,0,2,


==> data/plot_gw0007_iam_phoconfnet_wer.csv <==
cum_x,cum_wer,cum_top5_wer,split_x,split_wer,split_top5_wer
10,0.6974137931034483,0.5801724137931035,0,0.5913793103448276,0.4672413793103448
11,0.713166144200627,0.5971786833855799,5,0.8034482758620689,0.693103448275862
12,0.7248563218390804,0.6048850574712643,10,0.8603448275862069,0.746551724137931
13,0.7320954907161803,0.6147214854111406,15,0.9051724137931034,0.8155172413793104
14,0.7438423645320197,0.6268472906403941,20,0.8948275862068965,0.8258620689655173
15,0.7517241379310344,0.635632183908046,25,0.9206896551724137,0.8637931034482759
16,0.7580818965517242,0.6454741379310345,30,0.9448275862068966,0.8879310344827587
17,0.7667342799188641,0.6561866125760649,35,0.9482758620689655,0.8982758620689655
18,0.7739463601532567,0.6628352490421456,40,0.9706896551724138,0.9327586206896552
19,0.7817604355716878,0.6715063520871143,45,0.9724137931034482,0.9534482758620689
20,0.7900862068965517,0.680603448275862,50,0.9775862068965517,0.9344827586206896
21,0.7935139573070608,0.6884236453201971,55,0.9758620689655172,0.943103448275862
22,0.7974137931034483,0.6939655172413793,60,0.9827586206896551,0.9517241379310345
23,0.8020989505247376,0.6990254872563718,65,0.9896551724137931,0.9706896551724138
24,0.8071120689655172,0.7061781609195402,70,0.9913793103448276,0.9775862068965517
25,0.8110344827586207,0.7096551724137932,75,0.9862068965517241,0.9741379310344828
26,0.8146551724137931,0.715185676392573,80,0.993103448275862,0.9862068965517241
27,0.8173690932311621,0.7190293742017879,85,0.993103448275862,0.9896551724137931
28,0.8220443349753694,0.7259852216748768,90,0.993103448275862,0.9913793103448276
29,0.8246135552913199,0.7312722948870393,95,0.9982758620689656,0.996551724137931
30,0.8293103448275863,0.7353448275862069,,,
31,0.8331479421579533,0.739432703003337,,,
32,0.8359375,0.7438038793103448,,,
33,0.8390804597701149,0.7476489028213167,,,
34,0.8427991886409736,0.7527890466531441,,,
35,0.8458128078817734,0.7571428571428571,,,
36,0.8474616858237548,0.7598180076628352,,,
37,0.8497204100652377,0.7628145386766076,,,
38,0.8527676950998185,0.7672413793103449,,,
39,0.8561007957559682,0.7721043324491601,,,
40,0.8586206896551725,0.7747844827586207,,,
41,0.8620689655172413,0.7794365012615643,,,
42,0.8639162561576355,0.7826354679802956,,,
43,0.8664795509222133,0.7860866078588613,,,
44,0.8687304075235109,0.7897727272727273,,,
45,0.871072796934866,0.7923371647509578,,,
46,0.8733133433283358,0.7955397301349325,,,
47,0.8750917094644167,0.7986060161408657,,,
48,0.8773347701149425,0.8017241379310345,,,
49,0.8794862772695285,0.8054187192118226,,,
50,0.8812068965517241,0.808448275862069,,,
51,0.8828600405679513,0.8103448275862069,,,
52,0.884449602122016,0.8129973474801061,,,
53,0.8858165256994145,0.815224463240078,,,
54,0.8879310344827587,0.8178480204342273,,,
55,0.8899686520376175,0.8199059561128527,,,
56,0.8919334975369458,0.822814039408867,,,
57,0.8929219600725953,0.8245614035087719,,,
58,0.8943222354340071,0.8262485136741974,,,
59,0.8956750438340152,0.8278784336645237,,,
60,0.8971264367816092,0.8301724137931035,,,
61,0.898671565856416,0.832391181458451,,,
62,0.899888765294772,0.8342602892102335,,,
63,0.9012041598248495,0.8362068965517242,,,
64,0.9026131465517242,0.837823275862069,,,
65,0.9037135278514589,0.8395225464190982,,,
66,0.9050417972831766,0.8415621734587252,,,
67,0.9063304168811117,0.8435409161091096,,,
68,0.907707910750507,0.8454614604462475,,,
69,0.9090454772613693,0.8473263368315842,,,
70,0.9098522167487685,0.8488916256157635,,,
71,0.911121903836814,0.8508984944147644,,,
72,0.9121168582375478,0.8527298850574713,,,
73,0.9130845536136042,0.8545111006140765,,,
74,0.9141425908667288,0.8558946877912395,,,
75,0.9152873563218391,0.8574712643678161,,,
76,0.9161751361161524,0.8587794918330308,,,
77,0.9169278996865203,0.860165696372593,,,
78,0.9179929266136163,0.8619584438549956,,,
79,0.9189218681798341,0.8634875600174596,,,
80,0.9197198275862069,0.8647629310344828,,,
81,0.9206045125585356,0.866113239676458,,,
82,0.9214676198486123,0.8675357443229604,,,
83,0.9222060656418779,0.8689239717490652,,,
84,0.923132183908046,0.8704844006568144,,,
85,0.9240365111561866,0.8719066937119675,,,
86,0.9249198075380914,0.8732959101844426,,,
87,0.9257827982560444,0.8746531906460563,,,
88,0.9263322884012539,0.8757836990595611,,,
89,0.9271600154978691,0.8771793878341728,,,
90,0.9278735632183908,0.878448275862069,,,
91,0.9285714285714286,0.8795945433876469,,,
92,0.9293478260869565,0.8809032983508246,,,
93,0.9301075268817205,0.882183908045977,,,
94,0.9308510638297872,0.8834372707263389,,,
95,0.9313067150635209,0.8843920145190562,,,
96,0.9319324712643678,0.8855064655172413,,,
97,0.9326341983647352,0.8866868112335585,,,
98,0.9333216045038705,0.8877551020408163,,,
99,0.933995123650296,0.8888888888888888,,,
100,0.9346608051030083,0.890009481941212,,,


==> data/plot_gw0008_gw_phoconfnet_wer.csv <==
cum_x,cum_wer,cum_top5_wer,split_x,split_wer,split_top5_wer
10,0.0,0.0,0,0.0,0.0
11,0.0,0.0,5,0.0,0.0
12,0.0,0.0,10,0.0,0.0
13,0.0,0.0,15,0.0,0.0
14,0.0,0.0,20,0.01666666666666672,0.01666666666666672
15,0.0,0.0,25,0.0,0.0
16,0.0,0.0,30,0.050000000000000044,0.0
17,0.0,0.0,35,0.0,0.0
18,0.0,0.0,40,0.06666666666666665,0.01666666666666672
19,0.0,0.0,45,0.01666666666666672,0.0
20,0.0,0.0,50,0.033333333333333326,0.0
21,0.0039215686274509665,0.0039215686274509665,55,0.050000000000000044,0.0
22,0.0037453183520599342,0.0037453183520599342,60,0.1333333333333333,0.033333333333333326
23,0.0035842293906810374,0.0035842293906810374,65,0.2666666666666667,0.06666666666666665
24,0.0034364261168384758,0.0034364261168384758,70,0.16666666666666663,0.050000000000000044
25,0.0033003300330033403,0.0033003300330033403,75,0.23333333333333328,0.08333333333333337
26,0.0031746031746031633,0.0031746031746031633,80,0.2833333333333333,0.06666666666666665
27,0.0030487804878048808,0.0030487804878048808,85,0.16666666666666663,0.050000000000000044
28,0.002941176470588225,0.002941176470588225,90,0.3666666666666667,0.15000000000000002
29,0.0028409090909090606,0.0028409090909090606,95,0.3666666666666667,0.18333333333333335
30,0.0027472527472527375,0.0027472527472527375,,,
31,0.0026595744680850686,0.0026595744680850686,,,
32,0.005154639175257714,0.002577319587628857,,,
33,0.007499999999999951,0.0024999999999999467,,,
34,0.007263922518159771,0.002421307506053294,,,
35,0.009411764705882342,0.0023529411764705577,,,
36,0.009153318077803174,0.0022883295194507935,,,
37,0.008908685968819552,0.00222717149220486,,,
38,0.008676789587852451,0.002169197396963085,,,
39,0.008456659619450302,0.0021141649048626032,,,
40,0.010288065843621408,0.002057613168724326,,,
41,0.012048192771084376,0.004016064257028162,,,
42,0.0117647058823529,0.0039215686274509665,,,
43,0.011494252873563204,0.003831417624521105,,,
44,0.01310861423220977,0.0037453183520599342,,,
45,0.016483516483516536,0.00366300366300365,,,
46,0.016129032258064502,0.0035842293906810374,,,
47,0.015761821366024553,0.003502626970227629,,,
48,0.01715265866209259,0.0034305317324184736,,,
49,0.01680672268907568,0.003361344537815114,,,
50,0.016474464579901205,0.0032948929159802853,,,
51,0.016155088852988664,0.003231017770597755,,,
52,0.015847860538827252,0.0031695721077654726,,,
53,0.015552099533437058,0.0031104199066873672,,,
54,0.018292682926829285,0.0030487804878048808,,,
55,0.017964071856287456,0.0029940119760478723,,,
56,0.01764705882352946,0.002941176470588225,,,
57,0.018786127167630062,0.0028901734104046506,,,
58,0.021306818181818232,0.0028409090909090606,,,
59,0.020949720670391025,0.0027932960893854997,,,
60,0.020576131687242816,0.002743484224965731,,,
61,0.021592442645074206,0.0026990553306343035,,,
62,0.0239043824701195,0.0026560424966799445,,,
63,0.02614379084967322,0.0039215686274509665,,,
64,0.028314028314028294,0.005148005148005175,,,
65,0.0291508238276299,0.005069708491761693,,,
66,0.03620474406991259,0.0074906367041198685,,,
67,0.039312039312039304,0.0073710073710073765,,,
68,0.03995157384987891,0.007263922518159771,,,
69,0.042959427207637235,0.007159904534606243,,,
70,0.045882352941176485,0.009411764705882342,,,
71,0.04640371229698381,0.009280742459396807,,,
72,0.04919908466819223,0.01258581235697942,,,
73,0.050790067720090315,0.01241534988713322,,,
74,0.05116796440489435,0.012235817575083408,,,
75,0.053787047200878124,0.01207464324917673,,,
76,0.057421451787649014,0.013001083423618609,,,
77,0.06096256684491974,0.013903743315508033,,,
78,0.0623020063357973,0.014783526927138357,,,
79,0.06465067778936395,0.015641293013555768,,,
80,0.06584362139917699,0.016460905349794275,,,
81,0.06910569105691056,0.017276422764227695,,,
82,0.07228915662650603,0.017068273092369468,,,
83,0.07341269841269837,0.016865079365079416,,,
84,0.07647058823529407,0.01764705882352946,,,
85,0.07848837209302328,0.019379844961240345,,,
86,0.07950191570881227,0.019157088122605415,,,
87,0.08041627246925265,0.019867549668874163,,,
88,0.08138447146866234,0.020579981290926086,,,
89,0.08233117483811281,0.021276595744680882,,,
90,0.08325709057639519,0.021043000914913068,,,
91,0.08506787330316745,0.020814479638009087,,,
92,0.08863025962399285,0.0232766338406446,,,
93,0.09300265721877765,0.025686448184233823,,,
94,0.09544658493870406,0.02626970227670755,,,
95,0.09792027729636044,0.02772963604852685,,,
96,0.10120068610634647,0.028301886792452824,,,
97,0.10271646859083194,0.03056027164685904,,,
98,0.1067226890756302,0.032773109243697474,,,
99,0.10898502495840268,0.03327787021630613,,,
100,0.11193415637860082,0.036213991769547316,,,


==> data/plot_gw1001_gw_activation_wer.csv <==
cum_x,cum_wer,cum_top5_wer,split_x,split_wer,split_top5_wer
10,0.008264462809917328,0.008264462809917328,0,0.0,0.0
11,0.007518796992481258,0.007518796992481258,5,0.01666666666666672,0.01666666666666672
12,0.006896551724137945,0.006896551724137945,10,0.01666666666666672,0.0
13,0.01273885350318471,0.006369426751592355,15,0.0,0.0
14,0.0117647058823529,0.00588235294117645,20,0.0,0.0
15,0.01098901098901095,0.005494505494505475,25,0.0,0.0
16,0.010309278350515427,0.005154639175257714,30,0.0,0.0
17,0.009708737864077666,0.004854368932038833,35,0.0,0.0
18,0.00917431192660545,0.004587155963302725,40,0.0,0.0
19,0.008695652173912993,0.004347826086956497,45,0.0,0.0
20,0.008230452674897082,0.004115226337448541,50,0.01666666666666672,0.01666666666666672
21,0.007843137254901933,0.0039215686274509665,55,0.0,0.0
22,0.0074906367041198685,0.0037453183520599342,60,0.06666666666666665,0.0
23,0.007168458781361964,0.0035842293906810374,65,0.06666666666666665,0.01666666666666672
24,0.0068728522336769515,0.0034364261168384758,70,0.09999999999999998,0.01666666666666672
25,0.0066006600660065695,0.0033003300330033403,75,0.06666666666666665,0.01666666666666672
26,0.006349206349206327,0.0031746031746031633,80,0.31666666666666665,0.08333333333333337
27,0.0060975609756097615,0.0030487804878048808,85,0.41666666666666663,0.09999999999999998
28,0.00588235294117645,0.002941176470588225,90,0.5,0.19999999999999996
29,0.005681818181818232,0.0028409090909090606,95,0.6333333333333333,0.3833333333333333
30,0.005494505494505475,0.0027472527472527375,,,
31,0.005319148936170248,0.0026595744680850686,,,
32,0.005154639175257714,0.002577319587628857,,,
33,0.0050000000000000044,0.0024999999999999467,,,
34,0.004842615012106588,0.002421307506053294,,,
35,0.004705882352941226,0.0023529411764705577,,,
36,0.004576659038901587,0.0022883295194507935,,,
37,0.0044543429844098315,0.00222717149220486,,,
38,0.004338394793926281,0.002169197396963085,,,
39,0.0042283298097252064,0.0021141649048626032,,,
40,0.004115226337448541,0.002057613168724326,,,
41,0.004016064257028162,0.002008032128514081,,,
42,0.0039215686274509665,0.0019607843137254832,,,
43,0.003831417624521105,0.0019157088122605526,,,
44,0.0037453183520599342,0.0018726591760299671,,,
45,0.00366300366300365,0.001831501831501825,,,
46,0.0035842293906810374,0.0017921146953404632,,,
47,0.003502626970227629,0.0017513134851138146,,,
48,0.0034305317324184736,0.0017152658662092923,,,
49,0.003361344537815114,0.001680672268907557,,,
50,0.0032948929159802853,0.0016474464579900872,,,
51,0.004846526655896577,0.003231017770597755,,,
52,0.004754358161648153,0.0031695721077654726,,,
53,0.004665629860031051,0.0031104199066873672,,,
54,0.004573170731707266,0.0030487804878048808,,,
55,0.004491017964071808,0.0029940119760478723,,,
56,0.004411764705882337,0.002941176470588225,,,
57,0.00433526011560692,0.0028901734104046506,,,
58,0.0042613636363636465,0.0028409090909090606,,,
59,0.0041899441340782495,0.0027932960893854997,,,
60,0.004115226337448541,0.002743484224965731,,,
61,0.005398110661268607,0.0026990553306343035,,,
62,0.006640106241699861,0.0026560424966799445,,,
63,0.009150326797385588,0.002614379084967311,,,
64,0.009009009009009028,0.002574002574002532,,,
65,0.008871989860583018,0.0025348542458808465,,,
66,0.009987515605493158,0.0037453183520599342,,,
67,0.011056511056511065,0.0036855036855036882,,,
68,0.01210653753026636,0.003631961259079941,,,
69,0.011933174224343701,0.0035799522673031214,,,
70,0.012941176470588234,0.003529411764705892,,,
71,0.012761020881670526,0.0034802784222738303,,,
72,0.013729977116704761,0.004576659038901587,,,
73,0.015801354401805856,0.004514672686230292,,,
74,0.018909899888765347,0.004449388209121219,,,
75,0.01866081229418226,0.004390779363336983,,,
76,0.018418201516793076,0.004333694474539573,,,
77,0.018181818181818188,0.004278074866310155,,,
78,0.019007391763463555,0.004223864836325197,,,
79,0.02085505735140769,0.005213764337851923,,,
80,0.02263374485596703,0.005144032921810648,,,
81,0.024390243902439046,0.0060975609756097615,,,
82,0.026104417670682722,0.007028112449799173,,,
83,0.031746031746031744,0.007936507936507908,,,
84,0.033333333333333326,0.007843137254901933,,,
85,0.039728682170542595,0.009689922480620172,,,
86,0.04501915708812265,0.011494252873563204,,,
87,0.05203405865657518,0.012298959318826852,,,
88,0.0551917680074836,0.012160898035547207,,,
89,0.057354301572617894,0.01295097132284917,,,
90,0.061299176578225034,0.014638609332113472,,,
91,0.06425339366515836,0.017194570135746656,,,
92,0.06893464637421665,0.017905102954342,,,
93,0.07351638618246237,0.02037201062887506,,,
94,0.0796847635726795,0.02276707530647981,,,
95,0.08492201039861347,0.024263431542461023,,,
96,0.09176672384219553,0.029159519725557415,,,
97,0.09592529711375208,0.03140916808149408,,,
98,0.10084033613445376,0.03361344537815125,,,
99,0.10648918469217972,0.03660565723793674,,,
100,0.11275720164609049,0.04279835390946507,,,


==> data/plot_gw1001_gw_test_dropout_wer.csv <==
cum_x,cum_wer,cum_top5_wer,split_x,split_wer,split_top5_wer
10,0.008264462809917328,0.008264462809917328,0,0.01666666666666672,0.01666666666666672
11,0.007518796992481258,0.007518796992481258,5,0.0,0.0
12,0.006896551724137945,0.006896551724137945,10,0.0,0.0
13,0.006369426751592355,0.006369426751592355,15,0.0,0.0
14,0.00588235294117645,0.00588235294117645,20,0.0,0.0
15,0.005494505494505475,0.005494505494505475,25,0.01666666666666672,0.0
16,0.005154639175257714,0.005154639175257714,30,0.01666666666666672,0.01666666666666672
17,0.004854368932038833,0.004854368932038833,35,0.01666666666666672,0.0
18,0.004587155963302725,0.004587155963302725,40,0.0,0.0
19,0.004347826086956497,0.004347826086956497,45,0.0,0.0
20,0.004115226337448541,0.004115226337448541,50,0.0,0.0
21,0.0039215686274509665,0.0039215686274509665,55,0.033333333333333326,0.01666666666666672
22,0.0037453183520599342,0.0037453183520599342,60,0.0,0.0
23,0.0035842293906810374,0.0035842293906810374,65,0.050000000000000044,0.0
24,0.0034364261168384758,0.0034364261168384758,70,0.09999999999999998,0.033333333333333326
25,0.0033003300330033403,0.0033003300330033403,75,0.16666666666666663,0.050000000000000044
26,0.006349206349206327,0.0031746031746031633,80,0.35,0.15000000000000002
27,0.0060975609756097615,0.0030487804878048808,85,0.30000000000000004,0.08333333333333337
28,0.00588235294117645,0.002941176470588225,90,0.5833333333333333,0.16666666666666663
29,0.005681818181818232,0.0028409090909090606,95,0.6333333333333333,0.23333333333333328
30,0.005494505494505475,0.0027472527472527375,,,
31,0.005319148936170248,0.0026595744680850686,,,
32,0.005154639175257714,0.002577319587628857,,,
33,0.0050000000000000044,0.0024999999999999467,,,
34,0.007263922518159771,0.004842615012106588,,,
35,0.007058823529411784,0.004705882352941226,,,
36,0.006864988558352381,0.004576659038901587,,,
37,0.008908685968819552,0.0044543429844098315,,,
38,0.008676789587852451,0.004338394793926281,,,
39,0.008456659619450302,0.0042283298097252064,,,
40,0.008230452674897082,0.004115226337448541,,,
41,0.008032128514056214,0.004016064257028162,,,
42,0.007843137254901933,0.0039215686274509665,,,
43,0.007662835249042099,0.003831417624521105,,,
44,0.0074906367041198685,0.0037453183520599342,,,
45,0.0073260073260073,0.00366300366300365,,,
46,0.007168458781361964,0.0035842293906810374,,,
47,0.007005253940455369,0.003502626970227629,,,
48,0.006861063464837058,0.0034305317324184736,,,
49,0.006722689075630228,0.003361344537815114,,,
50,0.00658978583196046,0.0032948929159802853,,,
51,0.00646203554119551,0.003231017770597755,,,
52,0.006339144215530945,0.0031695721077654726,,,
53,0.0062208398133748455,0.0031104199066873672,,,
54,0.0060975609756097615,0.0030487804878048808,,,
55,0.005988023952095856,0.0029940119760478723,,,
56,0.00588235294117645,0.002941176470588225,,,
57,0.005780346820809301,0.0028901734104046506,,,
58,0.005681818181818232,0.0028409090909090606,,,
59,0.005586592178770999,0.0027932960893854997,,,
60,0.008230452674897082,0.004115226337448541,,,
61,0.0080971659919028,0.004048582995951455,,,
62,0.007968127490039834,0.003984063745019917,,,
63,0.007843137254901933,0.0039215686274509665,,,
64,0.007722007722007707,0.0038610038610038533,,,
65,0.0076045627376425395,0.0038022813688213253,,,
66,0.0074906367041198685,0.0037453183520599342,,,
67,0.0073710073710073765,0.0036855036855036882,,,
68,0.008474576271186418,0.003631961259079941,,,
69,0.009546539379474916,0.0035799522673031214,,,
70,0.010588235294117676,0.003529411764705892,,,
71,0.011600928074245953,0.0034802784222738303,,,
72,0.01258581235697942,0.003432494279176246,,,
73,0.01241534988713322,0.003386004514672636,,,
74,0.013348164627363768,0.004449388209121219,,,
75,0.016465422612513714,0.005488474204171201,,,
76,0.01950162513542797,0.00650054171180936,,,
77,0.021390374331550777,0.007486631016042744,,,
78,0.023231256599788752,0.008447729672650506,,,
79,0.023983315954118845,0.008342022940563076,,,
80,0.026748971193415683,0.008230452674897082,,,
81,0.030487804878048808,0.008130081300813052,,,
82,0.034136546184738936,0.010040160642570295,,,
83,0.038690476190476164,0.011904761904761862,,,
84,0.042156862745098,0.014705882352941124,,,
85,0.0455426356589147,0.016472868217054293,,,
86,0.04789272030651337,0.017241379310344862,,,
87,0.05108798486281929,0.01797540208136239,,,
88,0.05238540692235738,0.017773620205799867,,,
89,0.05642923219241447,0.01942645698427381,,,
90,0.06038426349496795,0.020128087831655983,,,
91,0.06606334841628958,0.021719457013574694,,,
92,0.07072515666965085,0.0232766338406446,,,
93,0.07971656333038091,0.027457927369353374,,,
94,0.08318739054290714,0.028021015761821366,,,
95,0.08752166377816295,0.02772963604852685,,,
96,0.09348198970840482,0.030874785591766707,,,
97,0.09677419354838712,0.032258064516129004,,,
98,0.10336134453781509,0.03529411764705881,,,
99,0.10732113144758737,0.03660565723793674,,,
100,0.1152263374485597,0.03868312757201642,,,


==> data/plot_gw1001_iam_a1005050_hist.csv <==
bins,test_hist,dist_hist,train_hist,thresholds
0,735,66,732,q1
1,50,35,51,5.222248015154894e-14
2,34,38,38,q5
3,25,27,29,4.525037332683834e-12
4,23,46,20,cdf
5,15,82,18,0.0009436780722948735
6,17,80,16,
7,16,120,11,
8,7,133,16,
9,6,145,2,
10,11,232,8,
11,7,280,11,
12,9,263,4,
13,6,244,13,
14,9,276,4,
15,8,326,11,
16,8,317,5,
17,7,285,11,
18,6,353,7,
19,8,333,8,
20,6,299,5,
21,10,273,5,
22,4,280,6,
23,7,285,9,
24,11,261,9,
25,1,261,9,
26,9,251,5,
27,9,254,6,
28,6,240,6,
29,10,262,9,
30,6,259,9,
31,4,232,3,
32,5,248,8,
33,10,196,5,
34,3,214,2,
35,6,195,5,
36,4,216,4,
37,5,193,6,
38,4,214,6,
39,2,195,4,
40,5,182,0,
41,3,166,7,
42,5,193,4,
43,2,157,6,
44,3,131,2,
45,3,176,3,
46,6,164,2,
47,4,172,5,
48,3,140,4,
49,2,132,2,
50,2,135,3,
51,6,132,5,
52,5,120,0,
53,2,113,4,
54,4,96,4,
55,3,98,2,
56,2,72,4,
57,2,76,0,
58,0,78,0,
59,1,70,3,
60,3,69,0,
61,1,46,1,
62,2,44,3,
63,2,34,2,
64,3,32,1,
65,0,40,1,
66,1,41,0,
67,1,25,1,
68,2,18,3,
69,1,18,0,
70,1,17,0,
71,2,16,1,
72,0,13,1,
73,1,7,1,
74,1,11,0,
75,1,8,0,
76,0,10,0,
77,0,7,0,
78,0,1,1,
79,1,7,1,
80,0,5,0,
81,0,3,0,
82,0,6,0,
83,0,2,0,
84,0,2,0,
85,1,2,0,
86,0,0,0,
87,0,0,0,
88,0,0,0,
89,0,1,0,
90,0,1,1,
91,0,0,0,
92,0,0,0,
93,1,0,0,
94,0,1,0,
95,0,0,0,
96,0,0,0,
97,0,2,0,
98,0,0,0,
99,1,0,1,


==> data/plot_gw1001_iam_activation_hist.csv <==
bins,test_hist,dist_hist,train_hist,thresholds
0,0,0,0,q1
1,0,0,0,0.9998910880088807
2,0,0,0,q5
3,0,0,0,0.9999898433685303
4,0,0,0,cdf
5,0,0,0,0.9379379379379379
6,0,0,0,
7,0,0,0,
8,0,0,0,
9,0,0,0,
10,0,0,0,
11,0,0,0,
12,0,0,0,
13,0,0,0,
14,0,0,0,
15,0,0,0,
16,0,0,0,
17,0,0,0,
18,0,0,0,
19,0,0,0,
20,0,0,0,
21,0,0,0,
22,0,0,0,
23,0,0,0,
24,0,0,0,
25,0,0,0,
26,0,0,0,
27,0,0,0,
28,0,0,0,
29,0,0,0,
30,0,0,0,
31,0,0,0,
32,0,0,0,
33,0,0,0,
34,0,0,0,
35,0,0,0,
36,0,0,0,
37,0,0,0,
38,0,0,0,
39,0,0,0,
40,0,0,0,
41,0,0,0,
42,0,0,0,
43,0,0,0,
44,0,0,0,
45,0,0,0,
46,0,0,0,
47,0,0,0,
48,0,0,0,
49,0,0,0,
50,0,15,0,
51,0,19,0,
52,0,31,0,
53,0,35,0,
54,0,50,0,
55,0,61,0,
56,0,94,0,
57,0,102,0,
58,0,94,0,
59,0,128,0,
60,0,128,0,
61,0,172,0,
62,0,182,0,
63,0,198,0,
64,2,204,0,
65,0,231,0,
66,0,258,0,
67,0,267,0,
68,0,305,0,
69,0,292,0,
70,0,309,0,
71,0,312,0,
72,0,330,0,
73,0,316,0,
74,0,363,0,
75,0,327,0,
76,0,326,0,
77,1,356,0,
78,2,348,0,
79,0,381,0,
80,1,316,0,
81,2,358,0,
82,3,347,0,
83,4,320,0,
84,5,320,0,
85,3,316,0,
86,3,287,0,
87,5,307,0,
88,4,280,1,
89,8,229,0,
90,6,236,0,
91,14,225,1,
92,16,216,0,
93,18,190,0,
94,18,167,0,
95,26,165,0,
96,31,140,0,
97,36,147,0,
98,26,163,1,
99,979,458,3642,


==> data/plot_gw1001_iam_activation_wer.csv <==
cum_x,cum_wer,cum_top5_wer,split_x,split_wer,split_top5_wer
10,0.703448275862069,0.5793103448275863,0,0.6051724137931034,0.496551724137931
11,0.7163009404388715,0.5971786833855799,5,0.8017241379310345,0.6620689655172414
12,0.7255747126436782,0.6091954022988506,10,0.8482758620689655,0.7689655172413793
13,0.7380636604774535,0.6240053050397878,15,0.8793103448275862,0.8086206896551724
14,0.7469211822660098,0.6373152709359606,20,0.9206896551724137,0.8258620689655173
15,0.7517241379310344,0.6425287356321839,25,0.9362068965517242,0.8586206896551725
16,0.7580818965517242,0.6524784482758621,30,0.9482758620689655,0.8913793103448275
17,0.7657200811359026,0.6622718052738337,35,0.9724137931034482,0.9344827586206896
18,0.7710727969348659,0.6695402298850575,40,0.9724137931034482,0.9275862068965517
19,0.779491833030853,0.6792196007259528,45,0.9810344827586207,0.95
20,0.7836206896551724,0.684051724137931,50,0.9810344827586207,0.9534482758620689
21,0.7894088669950738,0.6892446633825944,55,0.9775862068965517,0.943103448275862
22,0.7950626959247649,0.6947492163009404,60,0.9862068965517241,0.9655172413793104
23,0.800599700149925,0.7008995502248876,65,0.9879310344827587,0.9637931034482758
24,0.8060344827586207,0.7065373563218391,70,0.9862068965517241,0.9758620689655172
25,0.8110344827586207,0.7124137931034482,75,0.9948275862068966,0.9810344827586207
26,0.8159814323607427,0.7175066312997347,80,0.9948275862068966,0.9775862068965517
27,0.8192848020434227,0.7215836526181354,85,0.9948275862068966,0.9844827586206897
28,0.8241995073891626,0.7278325123152709,90,0.9982758620689656,0.9879310344827587
29,0.8278834720570749,0.7324613555291319,95,0.996551724137931,0.9879310344827587
30,0.8318965517241379,0.7367816091954023,,,
31,0.8342602892102335,0.7402669632925473,,,
32,0.8391702586206897,0.7470366379310345,,,
33,0.8419540229885057,0.7505224660397074,,,
34,0.8453346855983773,0.7548174442190669,,,
35,0.8485221674876847,0.7588669950738917,,,
36,0.851772030651341,0.764367816091954,,,
37,0.8555452003727866,0.7688723205964585,,,
38,0.8588929219600726,0.7733666061705989,,,
39,0.8616268788682582,0.7771883289124668,,,
40,0.8640086206896551,0.7808189655172414,,,
41,0.8666947014297729,0.7853238015138773,,,
42,0.8698686371100164,0.7889983579638752,,,
43,0.872093023255814,0.7925020048115478,,,
44,0.8738244514106583,0.794474921630094,,,
45,0.8760536398467433,0.7971264367816092,,,
46,0.8779985007496252,0.8002248875562219,,,
47,0.880410858400587,0.8041085840058694,,,
48,0.8827227011494253,0.8072916666666666,,,
49,0.8844123856439128,0.8094651653764955,,,
50,0.886551724137931,0.8124137931034483,,,
51,0.8881000676132522,0.8145706558485464,,,
52,0.8895888594164456,0.8169761273209549,,,
53,0.8916720884840599,0.8199414443721535,,,
54,0.8931992337164751,0.822477650063857,,,
55,0.8951410658307211,0.8252351097178683,,,
56,0.896551724137931,0.8271243842364532,,,
57,0.897610405323654,0.8286448880822747,,,
58,0.8989298454221165,0.8307074910820452,,,
59,0.9004967855055523,0.8327001753360608,,,
60,0.9020114942528735,0.8350574712643678,,,
61,0.9034765404183154,0.8374788015828152,,,
62,0.9046162402669633,0.8395439377085651,,,
63,0.9061302681992337,0.8415435139573071,,,
64,0.9071928879310345,0.8430765086206897,,,
65,0.9084880636604774,0.8450928381962864,,,
66,0.9094827586206896,0.8467868338557993,,,
67,0.9105764282038086,0.8486875965002574,,,
68,0.9117647058823529,0.8502789046653144,,,
69,0.9129185407296352,0.8518240879560219,,,
70,0.9141625615763547,0.8535714285714285,,,
71,0.9148858669256921,0.8547838756677999,,,
72,0.9160680076628352,0.8565613026819924,,,
73,0.9170996693434105,0.8584081247047709,,,
74,0.9181034482758621,0.8602050326188257,,,
75,0.9189655172413793,0.8617241379310345,,,
76,0.91991833030853,0.863089836660617,,,
77,0.9209583519928347,0.8645320197044335,,,
78,0.9217506631299734,0.8659372236958444,,,
79,0.9227411610650371,0.8676342208642515,,,
80,0.9237068965517241,0.8691810344827586,,,
81,0.9246487867177522,0.8706896551724138,,,
82,0.9255677039529016,0.872161480235492,,,
83,0.9264644786040714,0.8734939759036144,,,
84,0.9271346469622331,0.874384236453202,,,
85,0.9278904665314401,0.8755578093306288,,,
86,0.9286287089013633,0.8769045709703288,,,
87,0.9293499801823226,0.8781212841854935,,,
88,0.9301528213166144,0.8795062695924765,,,
89,0.9308407593955831,0.8804726850058117,,,
90,0.9316091954022988,0.8816091954022989,,,
91,0.9323607427055702,0.8827207275483138,,,
92,0.933095952023988,0.8839017991004497,,,
93,0.9338153503893215,0.8849647756766778,,,
94,0.9344277329420396,0.8860051357300074,,,
95,0.9351179673321234,0.8872050816696915,,,
96,0.9357938218390804,0.8883800287356322,,,
97,0.9364557412015642,0.8895307500888731,,,
98,0.9371041520056298,0.8906579873328642,,,
99,0.9377394636015326,0.891501219087426,,,
100,0.9381949831911042,0.8922506680458582,,,


==> data/plot_gw1001_iam_test_dropout_wer.csv <==
cum_x,cum_wer,cum_top5_wer,split_x,split_wer,split_top5_wer
10,0.7422413793103448,0.6448275862068966,0,0.6396551724137931,0.55
11,0.7570532915360502,0.6622257053291536,5,0.8448275862068966,0.7396551724137931
12,0.7658045977011494,0.6716954022988506,10,0.8793103448275862,0.8017241379310345
13,0.7751989389920424,0.6810344827586207,15,0.8931034482758621,0.8120689655172414
14,0.7807881773399015,0.687807881773399,20,0.9275862068965517,0.85
15,0.7879310344827586,0.6971264367816092,25,0.9224137931034483,0.8637931034482759
16,0.7914870689655172,0.7025862068965517,30,0.9327586206896552,0.8586206896551725
17,0.7966531440162272,0.7089249492900609,35,0.9448275862068966,0.8844827586206897
18,0.803639846743295,0.7140804597701149,40,0.9551724137931035,0.9086206896551724
19,0.808983666061706,0.7182395644283122,45,0.9551724137931035,0.9172413793103449
20,0.8142241379310344,0.7258620689655173,50,0.9775862068965517,0.9362068965517242
21,0.819376026272578,0.7319376026272578,55,0.9689655172413794,0.9327586206896552
22,0.8252351097178683,0.7382445141065831,60,0.9741379310344828,0.9396551724137931
23,0.8287106446776612,0.7417541229385307,65,0.9844827586206897,0.9620689655172414
24,0.8318965517241379,0.7460488505747127,70,0.9810344827586207,0.9586206896551724
25,0.8368965517241379,0.7506896551724138,75,0.9948275862068966,0.9706896551724138
26,0.8395225464190982,0.7543103448275862,80,0.9844827586206897,0.9724137931034482
27,0.8425925925925926,0.7586206896551724,85,0.9862068965517241,0.9810344827586207
28,0.8457512315270936,0.7626231527093597,90,0.993103448275862,0.9879310344827587
29,0.8489892984542211,0.7660523186682521,95,0.9913793103448276,0.9827586206896551
30,0.8511494252873564,0.7695402298850574,,,
31,0.8540044493882091,0.7719688542825361,,,
32,0.8566810344827587,0.7755926724137931,,,
33,0.8586729362591432,0.7774294670846396,,,
34,0.8608012170385395,0.7791582150101419,,,
35,0.8628078817733991,0.7822660098522167,,,
36,0.8647030651340997,0.7849616858237548,,,
37,0.8667287977632805,0.7863466915191053,,,
38,0.8677404718693285,0.7878856624319419,,,
39,0.871131741821397,0.7919982316534041,,,
40,0.8730603448275862,0.7950431034482759,,,
41,0.8748948696383516,0.7979394449116906,,,
42,0.8764367816091954,0.7996715927750411,,,
43,0.878307939053729,0.8019246190858059,,,
44,0.880485893416928,0.804858934169279,,,
45,0.882183908045977,0.8076628352490421,,,
46,0.8836206896551724,0.8103448275862069,,,
47,0.8851797505502568,0.8129126925898753,,,
48,0.8864942528735632,0.8153735632183908,,,
49,0.8881069669247009,0.817558057705841,,,
50,0.8894827586206897,0.8186206896551724,,,
51,0.890973630831643,0.8198106828938472,,,
52,0.8929045092838196,0.8226127320954907,,,
53,0.8942745608327911,0.8241704619388419,,,
54,0.8959131545338442,0.8269476372924649,,,
55,0.8974921630094044,0.8293103448275863,,,
56,0.8985529556650247,0.8305110837438423,,,
57,0.9003327283726558,0.8333333333333334,,,
58,0.9017538644470868,0.8354637336504162,,,
59,0.9028345996493279,0.8370835768556399,,,
60,0.903448275862069,0.8379310344827586,,,
61,0.9044657998869418,0.8395986433013002,,,
62,0.9055895439377085,0.8417686318131257,,,
63,0.9066776135741653,0.8425013683634374,,,
64,0.9077316810344828,0.8441540948275862,,,
65,0.9088859416445624,0.8457559681697613,,,
66,0.910135841170324,0.8477011494252873,,,
67,0.9113484302624807,0.8497169325784869,,,
68,0.9121450304259635,0.8510395537525355,,,
69,0.9132933533233383,0.8525737131434283,,,
70,0.9142857142857143,0.854064039408867,,,
71,0.9152501214181642,0.8556338028169014,,,
72,0.915948275862069,0.8570402298850575,,,
73,0.9167453944260746,0.8579357581483231,,,
74,0.9178704566635602,0.8597390493942219,,,
75,0.9187356321839081,0.8610344827586207,,,
76,0.9196914700544465,0.8626361161524501,,,
77,0.9205105239587998,0.8639722346618899,,,
78,0.9215296198054819,0.8654951370468612,,,
79,0.9225229157573112,0.866652116979485,,,
80,0.9234913793103449,0.8678879310344827,,,
81,0.9241166453810132,0.8688803746275011,,,
82,0.9250420521446594,0.8703742640874684,,,
83,0.9259451599501454,0.8719360199418363,,,
84,0.9265188834154352,0.8730500821018062,,,
85,0.927079107505071,0.8740365111561866,,,
86,0.9277265437048917,0.8753007217321571,,,
87,0.928458184700753,0.8766349583828775,,,
88,0.9292711598746082,0.8779388714733543,,,
89,0.9298721425803952,0.8791166214645486,,,
90,0.9303639846743295,0.8799808429118774,,,
91,0.9310344827586207,0.8812050018946571,,,
92,0.9316904047976012,0.8824025487256372,,,
93,0.932332220986281,0.8834816462736373,,,
94,0.932960381511372,0.8845377842993397,,,
95,0.9336660617059891,0.8856624319419237,,,
96,0.9342672413793104,0.8867636494252874,,,
97,0.9347671525062211,0.8877532883043014,,,
98,0.9353448275862069,0.8886347642505278,,,
99,0.9359108324625566,0.8895855102751654,,,
100,0.9365571933454012,0.8905266787345918,,,


==> gfx/plain_phocnet.pgf <==
\definecolor{tucol1}{rgb}{1.0 0.5 0.05}
\definecolor{tucol2}{rgb}{0.52,0.72,0.10}
\definecolor{tucol3}{rgb}{0.0 0.0 0.8}
\definecolor{tucol5}{rgb}{0.8 0.8 0}
\definecolor{tucol4}{rgb}{0.8 0 0.8}
\definecolor{tucol6}{rgb}{0 0.8 0.8}

\tikzset{
  annotated cuboid/.pic={
    \tikzset{%
      every edge quotes/.append style={midway, auto},
      /cuboid/.cd,
      #1
    }
    \draw [every edge/.append style={pic actions, densely dashed, opacity=.5}, pic actions]
    (0,0,0) coordinate (o) -- ++(-\cubescale*\cubex,0,0) coordinate (a) -- ++(0,-\cubescale*\cubey,0) coordinate (b) edge coordinate [pos=1] (g) ++(0,0,-\cubescale*\cubez)  -- ++(\cubescale*\cubex,0,0) coordinate (c) -- cycle
    (o) -- ++(0,0,-\cubescale*\cubez) coordinate (d) -- ++(0,-\cubescale*\cubey,0) coordinate (e) edge (g) -- (c) -- cycle
    (o) -- (a) -- ++(0,0,-\cubescale*\cubez) coordinate (f) edge (g) -- (d) -- cycle;
    %\node at (b)+(0,-5pt) {\filters};
    %\path [every edge/.append style={pic actions, |-|}]
    %(b) +(0,-5pt) coordinate (b1) edge [""'] (b1 -| c);
    %(b) +(-5pt,0) coordinate (b2) edge ["\cubey \cubeunits"] (b2 |- a)
    %(c) +(3.5pt,-3.5pt) coordinate (c2) edge ["\cubez \cubeunits"'] ([xshift=3.5pt,yshift=-3.5pt]e)
    %;
  },
  /cuboid/.search also={/tikz},
  /cuboid/.cd,
  width/.store in=\cubex,
  height/.store in=\cubey,
  depth/.store in=\cubez,
  units/.store in=\cubeunits,
  scale/.store in=\cubescale,
  filters/.store in = \filters
  width=10,
  height=10,
  depth=10,
  units=cm,
  scale=.1,
  filters={},
}

\begin{tikzpicture}[shorten >=1pt,-,draw=black!50]]
    \tikzstyle{every pin edge}=[->,shorten <=1pt]
    \tikzstyle{layer}=[rectangle, minimum height=80pt, minimum width=1pt, inner xsep=0]
    \tikzstyle{conv}=[layer,fill=blue]
    \tikzstyle{pool}=[layer, fill=green]
    \tikzstyle{spp}=[layer, fill=red]
    \tikzstyle{fc}=[layer, fill=black]
    \tikzstyle{cube}=[opacity=.5,very thick,fill=red]
    \tikzstyle{legend}=[rectangle, draw=black, minimum width=1em, minimum height=1em, text width=1em, inner xsep=0]
	
	% include the input image
	%\node at (-0.8,-0.1) {\includegraphics[scale=0.5]{gfx/gw_8.pdf}};
	
	% conv part
	\pic [fill=tucol2!50, draw=tucol2] at (-0.6,0.4) {annotated cuboid={width=1, height=40, depth=80}};
	\pic [fill=tucol2!50, draw=tucol2] at (-0.1,0.4) {annotated cuboid={width=1, height=40, depth=80}};
	\pic [fill=tucol1!50, draw=tucol1] at (1,0) {annotated cuboid={width=1, height=20, depth=40}};
	\pic [fill=tucol2!50, draw=tucol2] at (1.6,0) {annotated cuboid={width=2, height=20, depth=40}};
	\pic [fill=tucol2!50, draw=tucol2] at (2.2,0) {annotated cuboid={width=2, height=20, depth=40}};
	\pic [fill=tucol1!50, draw=tucol1] at (2.8,0) {annotated cuboid={width=2, height=10, depth=20}};
	\pic [fill=tucol2!50, draw=tucol2] at (3.6,0) {annotated cuboid={width=4, height=10, depth=20}};
	\pic [fill=tucol2!50, draw=tucol2] at (4.4,0) {annotated cuboid={width=4, height=10, depth=20}};
	\pic [fill=tucol2!50, draw=tucol2] at (5.2,0) {annotated cuboid={width=4, height=10, depth=20}};
	\pic [fill=tucol2!50, draw=tucol2] at (6.0,0) {annotated cuboid={width=4, height=10, depth=20}};
	\pic [fill=tucol2!50, draw=tucol2] at (6.8,0) {annotated cuboid={width=4, height=10, depth=20}};
	\pic [fill=tucol2!50, draw=tucol2] at (7.6,0) {annotated cuboid={width=4, height=10, depth=20}};
	\pic [fill=tucol2!50, draw=tucol2] at (8.8,0) {annotated cuboid={width=8, height=10, depth=20}};
	\pic [fill=tucol2!50, draw=tucol2] at (10.0,0) {annotated cuboid={width=8, height=10, depth=20}};
	\pic [fill=tucol2!50, draw=tucol2] at (11.2,0) {annotated cuboid={width=8, height=10, depth=20}};
	
	% MLP part
	\pic [fill=cyan!50, draw=cyan] at (10.5,-2) {annotated cuboid={width=2, height=2, depth=80}};
	\pic [fill=black!50, draw=black] at (11,-2) {annotated cuboid={width=2, height=2, depth=80}};
	\pic [fill=black!50, draw=black] at (11.6,-2) {annotated cuboid={width=2, height=2, depth=80}};
	\pic [fill=magenta!50, draw=magenta] at (12.8,-1.4) {annotated cuboid={width=2, height=2, depth=40}};
	\pic [fill=red!50, draw=red] at (13.4,-1.4) {annotated cuboid={width=2, height=2, depth=40}};
	
	% plot the filter numbers
%	\node[rotate=45] at (-0.75, -3.9) {\footnotesize{64}};
%	\node[rotate=45] at (-0.2, -3.9) {\footnotesize{64}};
%	\node[rotate=45] at (1.5, -2.25) {\footnotesize{128}};
%	\node[rotate=45] at (2.1, -2.25) {\footnotesize{128}};
%	\node[rotate=45] at (3.38, -1.3) {\footnotesize{256}};
%	\node[rotate=45] at (4.18, -1.3) {\footnotesize{256}};
%	\node[rotate=45] at (4.98, -1.3) {\footnotesize{256}};
%	\node[rotate=45] at (5.78, -1.3) {\footnotesize{256}};
%	\node[rotate=45] at (6.58, -1.3) {\footnotesize{256}};
%	\node[rotate=45] at (7.38, -1.3) {\footnotesize{256}};
%	\node[rotate=45] at (8.4, -1.3) {\footnotesize{512}};
%	\node[rotate=45] at (9.55, -1.3) {\footnotesize{512}};
%	\node[rotate=45] at (10.7, -1.3) {\footnotesize{512}};
%	
%	\node[rotate=45] at (10.8, -2.65) {\footnotesize{4096}};
%	\node[rotate=45] at (11.35, -2.65) {\footnotesize{4096}};
%	\node[rotate=45] at (12.7, -1.85) {\footnotesize{$d$}};
	
	% plot the legend
%	\node[legend, fill=tucol2!50, label=right:{$3\times3$ Convolutional Layer + ReLU}] at (1.5, -3.5) {};
%	\node[legend, fill=tucol1!50, label=right:{$2\times2$ Max Pooling Layer}] at (1.5, -4) {};
%	\node[legend, fill=red!50, label=right:{$3$-level Spatial Pyramid Max Pooling Layer}] at (1.5, -4.5) {};
%	\node[legend, fill=black!50, label=right:{Fully Connected Layer + ReLU and Dropout}] at (8.5, -3.5) {};
%	\node[legend, fill=magenta!50, label=right:{Fully Connected Layer + Linear Activation}] at (8.5, -4) {};
%	\node[legend, fill=cyan!50, label=right:{Sigmoid Activation (estimated PHOC)}] at (8.5, -4.5) {};
\end{tikzpicture}



==> gfx/standalone_overview/hist.csv <==
bins,test_hist,dist_hist,train_hist
-4.856532714843750000e+03,0.000000000000000000e+00,3.000000000000000000e+00,0.000000000000000000e+00
-4.725646484375000000e+03,0.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00
-4.594760742187500000e+03,0.000000000000000000e+00,2.000000000000000000e+00,0.000000000000000000e+00
-4.463875000000000000e+03,0.000000000000000000e+00,7.000000000000000000e+00,0.000000000000000000e+00
-4.332988769531250000e+03,0.000000000000000000e+00,1.300000000000000000e+01,0.000000000000000000e+00
-4.202103027343750000e+03,0.000000000000000000e+00,1.400000000000000000e+01,0.000000000000000000e+00
-4.071217041015625000e+03,0.000000000000000000e+00,2.100000000000000000e+01,0.000000000000000000e+00
-3.940331054687500000e+03,0.000000000000000000e+00,3.500000000000000000e+01,0.000000000000000000e+00
-3.809445312500000000e+03,0.000000000000000000e+00,5.300000000000000000e+01,0.000000000000000000e+00
-3.678559326171875000e+03,0.000000000000000000e+00,8.100000000000000000e+01,0.000000000000000000e+00
-3.547673339843750000e+03,0.000000000000000000e+00,1.020000000000000000e+02,0.000000000000000000e+00
-3.416787597656250000e+03,0.000000000000000000e+00,1.610000000000000000e+02,0.000000000000000000e+00
-3.285901611328125000e+03,0.000000000000000000e+00,1.940000000000000000e+02,0.000000000000000000e+00
-3.155015625000000000e+03,0.000000000000000000e+00,3.040000000000000000e+02,0.000000000000000000e+00
-3.024129882812500000e+03,0.000000000000000000e+00,3.020000000000000000e+02,0.000000000000000000e+00
-2.893243896484375000e+03,0.000000000000000000e+00,3.500000000000000000e+02,0.000000000000000000e+00
-2.762357910156250000e+03,0.000000000000000000e+00,4.680000000000000000e+02,0.000000000000000000e+00
-2.631471923828125000e+03,0.000000000000000000e+00,4.800000000000000000e+02,0.000000000000000000e+00
-2.500586181640625000e+03,0.000000000000000000e+00,5.240000000000000000e+02,0.000000000000000000e+00
-2.369700195312500000e+03,0.000000000000000000e+00,5.920000000000000000e+02,0.000000000000000000e+00
-2.238814208984375000e+03,0.000000000000000000e+00,6.590000000000000000e+02,0.000000000000000000e+00
-2.107928466796875000e+03,0.000000000000000000e+00,6.400000000000000000e+02,0.000000000000000000e+00
-1.977042480468750000e+03,0.000000000000000000e+00,6.630000000000000000e+02,0.000000000000000000e+00
-1.846156494140625000e+03,0.000000000000000000e+00,6.450000000000000000e+02,0.000000000000000000e+00
-1.715270629882812500e+03,0.000000000000000000e+00,5.770000000000000000e+02,0.000000000000000000e+00
-1.584384765625000000e+03,0.000000000000000000e+00,5.760000000000000000e+02,0.000000000000000000e+00
-1.453498779296875000e+03,0.000000000000000000e+00,5.040000000000000000e+02,0.000000000000000000e+00
-1.322612915039062500e+03,0.000000000000000000e+00,4.870000000000000000e+02,0.000000000000000000e+00
-1.191726928710937500e+03,0.000000000000000000e+00,4.400000000000000000e+02,0.000000000000000000e+00
-1.060841064453125000e+03,0.000000000000000000e+00,3.840000000000000000e+02,0.000000000000000000e+00
-9.299551391601562500e+02,0.000000000000000000e+00,3.630000000000000000e+02,0.000000000000000000e+00
-7.990692138671875000e+02,0.000000000000000000e+00,2.780000000000000000e+02,0.000000000000000000e+00
-6.681833496093750000e+02,0.000000000000000000e+00,2.560000000000000000e+02,0.000000000000000000e+00
-5.372974243164062500e+02,4.000000000000000000e+00,2.090000000000000000e+02,0.000000000000000000e+00
-4.064114990234375000e+02,4.000000000000000000e+00,1.820000000000000000e+02,0.000000000000000000e+00
-2.755255737304687500e+02,5.000000000000000000e+00,1.530000000000000000e+02,0.000000000000000000e+00
-1.446396789550781250e+02,6.000000000000000000e+00,1.280000000000000000e+02,1.000000000000000000e+00
-1.375375938415527344e+01,8.000000000000000000e+00,1.150000000000000000e+02,1.000000000000000000e+00
1.171321563720703125e+02,1.000000000000000000e+01,8.900000000000000000e+01,1.000000000000000000e+00
2.480180664062500000e+02,1.400000000000000000e+01,7.800000000000000000e+01,6.000000000000000000e+00
3.789039916992187500e+02,1.400000000000000000e+01,7.900000000000000000e+01,1.000000000000000000e+01
5.097898864746093750e+02,1.800000000000000000e+01,8.300000000000000000e+01,1.400000000000000000e+01
6.406757812500000000e+02,2.400000000000000000e+01,5.900000000000000000e+01,2.100000000000000000e+01
7.715617065429687500e+02,1.800000000000000000e+01,4.800000000000000000e+01,1.900000000000000000e+01
9.024476318359375000e+02,2.400000000000000000e+01,3.900000000000000000e+01,4.000000000000000000e+01
1.033333496093750000e+03,2.300000000000000000e+01,3.800000000000000000e+01,5.000000000000000000e+01
1.164219482421875000e+03,2.600000000000000000e+01,1.800000000000000000e+01,9.500000000000000000e+01
1.295105346679687500e+03,3.100000000000000000e+01,2.800000000000000000e+01,1.060000000000000000e+02
1.425991333007812500e+03,3.400000000000000000e+01,1.500000000000000000e+01,1.120000000000000000e+02
1.556877197265625000e+03,3.600000000000000000e+01,9.000000000000000000e+00,1.330000000000000000e+02
1.687763061523437500e+03,2.700000000000000000e+01,1.500000000000000000e+01,1.670000000000000000e+02
1.818649047851562500e+03,4.900000000000000000e+01,9.000000000000000000e+00,1.720000000000000000e+02
1.949534912109375000e+03,2.700000000000000000e+01,4.000000000000000000e+00,1.820000000000000000e+02
2.080420898437500000e+03,3.900000000000000000e+01,6.000000000000000000e+00,1.680000000000000000e+02
2.211306640625000000e+03,3.800000000000000000e+01,7.000000000000000000e+00,1.680000000000000000e+02
2.342192626953125000e+03,3.300000000000000000e+01,6.000000000000000000e+00,1.770000000000000000e+02
2.473078613281250000e+03,4.400000000000000000e+01,2.000000000000000000e+00,1.600000000000000000e+02
2.603964599609375000e+03,4.500000000000000000e+01,1.000000000000000000e+00,1.620000000000000000e+02
2.734850341796875000e+03,3.500000000000000000e+01,0.000000000000000000e+00,1.770000000000000000e+02
2.865736328125000000e+03,4.500000000000000000e+01,1.000000000000000000e+00,1.300000000000000000e+02
2.996622314453125000e+03,4.400000000000000000e+01,0.000000000000000000e+00,1.410000000000000000e+02
3.127508056640625000e+03,3.400000000000000000e+01,0.000000000000000000e+00,1.240000000000000000e+02
3.258394042968750000e+03,3.700000000000000000e+01,0.000000000000000000e+00,1.040000000000000000e+02
3.389280029296875000e+03,3.100000000000000000e+01,0.000000000000000000e+00,1.060000000000000000e+02
3.520166015625000000e+03,3.300000000000000000e+01,0.000000000000000000e+00,9.800000000000000000e+01
3.651051757812500000e+03,2.500000000000000000e+01,0.000000000000000000e+00,7.400000000000000000e+01
3.781937744140625000e+03,3.800000000000000000e+01,0.000000000000000000e+00,1.030000000000000000e+02
3.912823730468750000e+03,3.000000000000000000e+01,0.000000000000000000e+00,8.200000000000000000e+01
4.043709472656250000e+03,3.400000000000000000e+01,1.000000000000000000e+00,7.600000000000000000e+01
4.174595703125000000e+03,1.600000000000000000e+01,0.000000000000000000e+00,6.900000000000000000e+01
4.305481445312500000e+03,2.400000000000000000e+01,0.000000000000000000e+00,7.200000000000000000e+01
4.436367187500000000e+03,2.400000000000000000e+01,0.000000000000000000e+00,4.100000000000000000e+01
4.567253417968750000e+03,1.700000000000000000e+01,0.000000000000000000e+00,5.000000000000000000e+01
4.698139160156250000e+03,1.800000000000000000e+01,0.000000000000000000e+00,3.200000000000000000e+01
4.829024902343750000e+03,2.000000000000000000e+01,0.000000000000000000e+00,2.800000000000000000e+01
4.959911132812500000e+03,1.200000000000000000e+01,0.000000000000000000e+00,3.500000000000000000e+01
5.090796875000000000e+03,2.000000000000000000e+01,0.000000000000000000e+00,1.300000000000000000e+01
5.221682617187500000e+03,1.000000000000000000e+01,0.000000000000000000e+00,2.200000000000000000e+01
5.352568847656250000e+03,8.000000000000000000e+00,0.000000000000000000e+00,1.300000000000000000e+01
5.483454589843750000e+03,9.000000000000000000e+00,0.000000000000000000e+00,1.600000000000000000e+01
5.614340332031250000e+03,1.100000000000000000e+01,0.000000000000000000e+00,1.700000000000000000e+01
5.745226562500000000e+03,1.100000000000000000e+01,0.000000000000000000e+00,9.000000000000000000e+00
5.876112304687500000e+03,5.000000000000000000e+00,0.000000000000000000e+00,8.000000000000000000e+00
6.006998046875000000e+03,2.000000000000000000e+00,0.000000000000000000e+00,1.100000000000000000e+01
6.137884277343750000e+03,3.000000000000000000e+00,0.000000000000000000e+00,6.000000000000000000e+00
6.268770019531250000e+03,3.000000000000000000e+00,0.000000000000000000e+00,7.000000000000000000e+00
6.399655761718750000e+03,1.000000000000000000e+00,0.000000000000000000e+00,4.000000000000000000e+00
6.530541992187500000e+03,3.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
6.661427734375000000e+03,1.000000000000000000e+00,0.000000000000000000e+00,2.000000000000000000e+00
6.792313476562500000e+03,3.000000000000000000e+00,0.000000000000000000e+00,2.000000000000000000e+00
6.923199707031250000e+03,2.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.054085449218750000e+03,1.000000000000000000e+00,0.000000000000000000e+00,2.000000000000000000e+00
7.184971679687500000e+03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.315857421875000000e+03,1.000000000000000000e+00,0.000000000000000000e+00,2.000000000000000000e+00
7.446743164062500000e+03,0.000000000000000000e+00,0.000000000000000000e+00,2.000000000000000000e+00
7.577629394531250000e+03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.708515136718750000e+03,2.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.839400878906250000e+03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.970287109375000000e+03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
8.101172851562500000e+03,1.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00

